Efficient formulation of a two-noded geometrically exact curved beam element

The paper extends the formulation of a 2D geometrically exact beam element proposed in our previous paper [1] to curved elastic beams. This formulation is based on equilibrium equations in their integrated form, combined with the kinematic relations and sectional equations that link the internal forces to sectional deformation variables. The resulting first-order differential equations are approximated by the finite difference scheme and the boundary value problem is converted to an initial value problem using the shooting method. The paper develops the theoretical framework based on the Navier-Bernoulli hypothesis, with a possible extension to shear-flexible beams. Numerical procedures for the evaluation of equivalent nodal forces and of the element tangent stiffness are presented in detail. Unlike standard finite element formulations, the present approach can increase accuracy by refining the integration scheme on the element level while the number of global degrees of freedom is kept constant. The efficiency and accuracy of the developed scheme are documented by seven examples that cover circular and parabolic arches, a spiral-shaped beam, and a spring-like beam with a zig-zag centerline. The proposed formulation does not exhibit any locking. No excessive stiffness is observed for coarse computational grids and the distribution of internal forces is not polluted by any oscillations. It is also shown that a cross effect in the relations between internal forces and deformation variables arises, i.e., the bending moment affects axial stretching and the normal force affects the curvature. This coupling is theoretically explained in the appendix.

==> 1.txt <==
x   z
0	0
0.033333	-1.1e-05
0.066667	-4.4e-05
0.1	-0.0001
0.133333	-0.000178
0.166667	-0.000278
0.2	-0.0004
0.233333	-0.000544
0.266667	-0.000711
0.3	-0.0009
0.333333	-0.001111
0.366667	-0.001344
0.4	-0.0016
0.433333	-0.001878
0.466667	-0.002178
0.5	-0.0025
0.533333	-0.002844
0.566667	-0.003211
0.6	-0.0036
0.633333	-0.004011
0.666667	-0.004444
0.7	-0.0049
0.733333	-0.005378
0.766667	-0.005878
0.8	-0.0064
0.833333	-0.006944
0.866667	-0.007511
0.9	-0.0081
0.933333	-0.008711
0.966667	-0.009344
1	-0.01
1.03333	-0.010678
1.06667	-0.011378
1.1	-0.0121
1.13333	-0.012844
1.16667	-0.013611
1.2	-0.0144
1.23333	-0.015211
1.26667	-0.016045
1.3	-0.0169
1.33333	-0.017778
1.36667	-0.018678
1.4	-0.0196
1.43333	-0.020544
1.46667	-0.021511
1.5	-0.0225
1.53333	-0.023511
1.56667	-0.024545
1.6	-0.0256
1.63333	-0.026678
1.66667	-0.027778
1.7	-0.0289
1.73333	-0.030044
1.76667	-0.031211
1.8	-0.0324
1.83333	-0.033611
1.86667	-0.034845
1.9	-0.0361
1.93333	-0.037378
1.96667	-0.038678
2	-0.04
2.03333	-0.041344
2.06667	-0.042711
2.1	-0.0441
2.13333	-0.045511
2.16667	-0.046945
2.2	-0.0484
2.23333	-0.049878
2.26667	-0.051378
2.3	-0.0529
2.33333	-0.054444
2.36667	-0.056011
2.4	-0.0576
2.43333	-0.059211
2.46667	-0.060845
2.5	-0.0625
2.53333	-0.064178
2.56667	-0.065878
2.6	-0.0676
2.63333	-0.069344
2.66667	-0.071111
2.7	-0.0729
2.73333	-0.074711
2.76667	-0.076545
2.8	-0.0784
2.83333	-0.080278
2.86667	-0.082178
2.9	-0.0841
2.93333	-0.086044
2.96667	-0.088011
3	-0.09
3.03333	-0.092011
3.06667	-0.094045
3.1	-0.0961
3.13333	-0.098178
3.16667	-0.100278
3.2	-0.1024
3.23333	-0.104544
3.26667	-0.106711
3.3	-0.1089
3.33333	-0.111111
3.36667	-0.113345
3.4	-0.1156
3.43333	-0.117878
3.46667	-0.120178
3.5	-0.1225
3.53333	-0.124844
3.56667	-0.127211
3.6	-0.1296
3.63333	-0.132011
3.66667	-0.134445
3.7	-0.1369
3.73333	-0.139378
3.76667	-0.141878
3.8	-0.1444
3.83333	-0.146944
3.86667	-0.149511
3.9	-0.1521
3.93333	-0.154711
3.96667	-0.157345
4	-0.16
4.03333	-0.162678
4.06667	-0.165378
4.1	-0.1681
4.13333	-0.170844
4.16667	-0.173611
4.2	-0.1764
4.23333	-0.179211
4.26667	-0.182045
4.3	-0.1849
4.33333	-0.187777
4.36667	-0.190678
4.4	-0.1936
4.43333	-0.196544
4.46667	-0.199511
4.5	-0.2025
4.53333	-0.205511
4.56667	-0.208545
4.6	-0.2116
4.63333	-0.214677
4.66667	-0.217778
4.7	-0.2209
4.73333	-0.224044
4.76667	-0.227211
4.8	-0.2304
4.83333	-0.233611
4.86667	-0.236845
4.9	-0.2401
4.93333	-0.243377
4.96667	-0.246678
5	-0.25


==> 2.txt <==
x   z
0	-0.134611
0.033299	-0.134604
0.066598	-0.134584
0.099897	-0.134553
0.133195	-0.134509
0.166495	-0.134454
0.199794	-0.134388
0.233093	-0.134311
0.266392	-0.134225
0.299691	-0.13413
0.33299	-0.134026
0.366291	-0.133913
0.39959	-0.133794
0.432889	-0.133667
0.46619	-0.133533
0.49949	-0.133393
0.53279	-0.133248
0.566091	-0.133098
0.599391	-0.132944
0.632692	-0.132785
0.665994	-0.132623
0.699295	-0.132459
0.732597	-0.132293
0.7659	-0.132125
0.799202	-0.131956
0.832504	-0.131786
0.865808	-0.131617
0.899111	-0.131448
0.932415	-0.13128
0.96572	-0.131114
0.999025	-0.130951
1.032327	-0.13079
1.065639	-0.130633
1.098942	-0.130479
1.132245	-0.13033
1.165559	-0.130186
1.198864	-0.130048
1.232169	-0.129916
1.265485	-0.129791
1.298791	-0.129673
1.332098	-0.129563
1.365415	-0.129461
1.398723	-0.129368
1.432032	-0.129284
1.465351	-0.12921
1.498661	-0.129147
1.531972	-0.129095
1.565294	-0.129055
1.598606	-0.129025
1.631918	-0.129009
1.665242	-0.129006
1.698556	-0.129016
1.731871	-0.12904
1.765197	-0.129079
1.798514	-0.129134
1.831831	-0.129203
1.865159	-0.129289
1.898478	-0.12939
1.931798	-0.129509
1.965128	-0.129645
1.99845	-0.129799
2.031772	-0.129971
2.065105	-0.130162
2.098428	-0.130372
2.131753	-0.130602
2.165088	-0.130852
2.198414	-0.131122
2.231741	-0.131413
2.265079	-0.131725
2.298407	-0.132059
2.331736	-0.132414
2.365076	-0.132792
2.398407	-0.133193
2.431739	-0.133617
2.465081	-0.134065
2.498415	-0.134536
2.531748	-0.135032
2.565093	-0.135552
2.598428	-0.136097
2.631765	-0.136667
2.665111	-0.137262
2.698449	-0.137884
2.731787	-0.138531
2.765136	-0.139205
2.798476	-0.139905
2.831816	-0.140632
2.865167	-0.141386
2.898509	-0.142168
2.931851	-0.142976
2.965204	-0.143813
2.998547	-0.144679
3.031891	-0.145572
3.065246	-0.146494
3.098591	-0.147443
3.131937	-0.148423
3.165293	-0.149431
3.19864	-0.150467
3.231987	-0.151533
3.265345	-0.152629
3.298693	-0.153755
3.332042	-0.15491
3.365401	-0.156095
3.39875	-0.157309
3.4321	-0.158553
3.465461	-0.159827
3.498811	-0.161132
3.532162	-0.162466
3.565524	-0.163831
3.598875	-0.165226
3.632228	-0.166651
3.66559	-0.168107
3.698942	-0.169592
3.732295	-0.171108
3.765659	-0.172654
3.799012	-0.17423
3.832366	-0.175836
3.86573	-0.177473
3.899084	-0.17914
3.932438	-0.180836
3.965803	-0.182563
3.999158	-0.184319
4.032513	-0.186105
4.065878	-0.18792
4.099233	-0.189765
4.132589	-0.191639
4.165954	-0.193543
4.19931	-0.195475
4.232666	-0.197437
4.266033	-0.199427
4.299389	-0.201445
4.332746	-0.203491
4.366113	-0.205567
4.39947	-0.20767
4.432827	-0.2098
4.466194	-0.211959
4.499552	-0.214144
4.53291	-0.216356
4.566278	-0.218596
4.599636	-0.220861
4.632995	-0.223152
4.666363	-0.22547
4.699722	-0.227813
4.733082	-0.230181
4.766451	-0.232575
4.799812	-0.234993
4.833172	-0.237435
4.866543	-0.239902
4.899904	-0.242392
4.933265	-0.244904
4.966637	-0.247441
5	-0.25


==> 3.txt <==
x   z
0	-0.393313
0.033294	-0.393301
0.066589	-0.393266
0.099882	-0.393209
0.133176	-0.393129
0.166471	-0.393025
0.199765	-0.392897
0.233058	-0.392747
0.266353	-0.392573
0.299647	-0.392377
0.33294	-0.392157
0.366235	-0.391913
0.399529	-0.391647
0.432822	-0.391358
0.466117	-0.391045
0.49941	-0.390709
0.532704	-0.39035
0.565998	-0.389968
0.599292	-0.389563
0.632585	-0.389136
0.665879	-0.388685
0.699173	-0.388213
0.732466	-0.387718
0.765761	-0.3872
0.799054	-0.38666
0.832347	-0.386098
0.865641	-0.385514
0.898935	-0.384908
0.932228	-0.384281
0.965522	-0.383631
0.998816	-0.382962
1.032106	-0.382271
1.065406	-0.381558
1.098696	-0.380825
1.131987	-0.380071
1.165287	-0.379298
1.198577	-0.378504
1.231868	-0.377691
1.265168	-0.376858
1.298459	-0.376005
1.33175	-0.375134
1.36505	-0.374243
1.398341	-0.373335
1.431632	-0.372407
1.464933	-0.371462
1.498224	-0.3705
1.531516	-0.36952
1.564817	-0.368523
1.598109	-0.367509
1.631401	-0.366479
1.664703	-0.365433
1.697996	-0.364371
1.731288	-0.363293
1.764591	-0.3622
1.797884	-0.361093
1.831178	-0.359972
1.864482	-0.358837
1.897776	-0.357687
1.93107	-0.356525
1.964375	-0.355349
1.997671	-0.354162
2.030967	-0.352962
2.064273	-0.35175
2.09757	-0.350527
2.130867	-0.349294
2.164175	-0.34805
2.197474	-0.346795
2.230773	-0.345531
2.264083	-0.344258
2.297383	-0.342976
2.330684	-0.341685
2.363996	-0.340386
2.397298	-0.339081
2.430602	-0.337768
2.463916	-0.336448
2.497221	-0.335122
2.530527	-0.33379
2.563844	-0.332453
2.597151	-0.331111
2.63046	-0.329764
2.66378	-0.328413
2.69709	-0.32706
2.730402	-0.325703
2.763725	-0.324343
2.797039	-0.322981
2.830354	-0.321618
2.863681	-0.320253
2.896998	-0.318887
2.930317	-0.317521
2.963648	-0.316155
2.996969	-0.31479
3.030292	-0.313426
3.063626	-0.312063
3.096952	-0.310702
3.130279	-0.309344
3.163618	-0.307988
3.196948	-0.306636
3.23028	-0.305288
3.263624	-0.303943
3.296959	-0.302604
3.330296	-0.30127
3.363644	-0.299941
3.396984	-0.298618
3.430326	-0.297303
3.46368	-0.295993
3.497025	-0.294691
3.530373	-0.293397
3.563732	-0.29211
3.597083	-0.290833
3.630437	-0.289565
3.663802	-0.288307
3.697159	-0.287058
3.730518	-0.28582
3.763889	-0.284591
3.797252	-0.283375
3.830618	-0.28217
3.863995	-0.280976
3.897365	-0.279796
3.930737	-0.278628
3.964121	-0.277473
3.997497	-0.276331
4.030875	-0.275205
4.064266	-0.27409
4.097649	-0.272992
4.131034	-0.271908
4.164432	-0.270839
4.197822	-0.269787
4.231214	-0.26875
4.264619	-0.26773
4.298016	-0.266726
4.331416	-0.265739
4.364828	-0.26477
4.398232	-0.263818
4.431639	-0.262884
4.465058	-0.261967
4.49847	-0.261071
4.531884	-0.260192
4.565311	-0.259333
4.59873	-0.258492
4.632152	-0.257671
4.665586	-0.25687
4.699013	-0.25609
4.732442	-0.255329
4.765884	-0.254589
4.799319	-0.25387
4.832756	-0.253172
4.866206	-0.252494
4.899648	-0.251838
4.933093	-0.251203
4.96655	-0.250591
5	-0.25


==> 4.txt <==
x       z
0	-0.499771
0.033325	-0.49975
0.066652	-0.499688
0.099977	-0.499586
0.133302	-0.499444
0.166628	-0.499261
0.199953	-0.499038
0.233278	-0.498775
0.266603	-0.498474
0.299927	-0.498134
0.333251	-0.497755
0.366575	-0.497338
0.399899	-0.496883
0.433221	-0.496391
0.466545	-0.495862
0.499867	-0.495295
0.533188	-0.494692
0.566511	-0.494053
0.599831	-0.493378
0.633152	-0.492667
0.666472	-0.491921
0.699791	-0.491141
0.73311	-0.490327
0.766429	-0.489478
0.799747	-0.488595
0.833064	-0.487679
0.866381	-0.48673
0.899697	-0.485749
0.933013	-0.484735
0.966328	-0.483689
0.999643	-0.482613
1.032953	-0.481505
1.066273	-0.480366
1.099583	-0.479196
1.132892	-0.477997
1.16621	-0.476768
1.199518	-0.47551
1.232825	-0.474224
1.266141	-0.472909
1.299447	-0.471565
1.332753	-0.470195
1.366068	-0.468797
1.399372	-0.467372
1.432676	-0.465921
1.465989	-0.464443
1.499292	-0.462941
1.532595	-0.461413
1.565906	-0.459861
1.599208	-0.458283
1.632509	-0.456683
1.665819	-0.455058
1.69912	-0.45341
1.732419	-0.45174
1.765729	-0.450047
1.799028	-0.448333
1.832327	-0.446597
1.865635	-0.44484
1.898933	-0.443062
1.932231	-0.441265
1.965539	-0.439447
1.998837	-0.437611
2.032134	-0.435755
2.065441	-0.433881
2.098739	-0.431989
2.132036	-0.43008
2.165343	-0.428154
2.19864	-0.42621
2.231937	-0.424251
2.265244	-0.422275
2.298541	-0.420285
2.331839	-0.418279
2.365146	-0.416259
2.398444	-0.414226
2.431742	-0.412178
2.46505	-0.410118
2.498349	-0.408044
2.531647	-0.405959
2.564957	-0.403861
2.598256	-0.401753
2.631556	-0.399633
2.664867	-0.397503
2.698168	-0.395364
2.73147	-0.393215
2.764782	-0.391056
2.798085	-0.388889
2.831389	-0.386715
2.864704	-0.384531
2.898009	-0.382342
2.931315	-0.380145
2.964632	-0.377941
2.99794	-0.375733
3.031249	-0.373519
3.064569	-0.3713
3.09788	-0.369076
3.131192	-0.36685
3.164516	-0.364618
3.19783	-0.362384
3.231146	-0.360147
3.264473	-0.357908
3.297791	-0.355668
3.331111	-0.353426
3.364442	-0.351184
3.397765	-0.348941
3.431089	-0.346699
3.464425	-0.344456
3.497752	-0.342215
3.531081	-0.339976
3.564422	-0.337738
3.597754	-0.335504
3.631088	-0.333273
3.664434	-0.331044
3.697772	-0.32882
3.731112	-0.326601
3.764464	-0.324384
3.797808	-0.322175
3.831154	-0.31997
3.864512	-0.317772
3.897862	-0.315581
3.931215	-0.313397
3.964579	-0.31122
3.997936	-0.309052
4.031296	-0.306892
4.064667	-0.30474
4.098031	-0.302599
4.131398	-0.300467
4.164777	-0.298345
4.198148	-0.296235
4.231523	-0.294136
4.264909	-0.292048
4.298289	-0.289973
4.331671	-0.28791
4.365066	-0.28586
4.398453	-0.283824
4.431843	-0.281802
4.465247	-0.279794
4.498643	-0.277802
4.532042	-0.275824
4.565454	-0.273862
4.598858	-0.271917
4.632266	-0.269988
4.665687	-0.268076
4.699101	-0.266182
4.732518	-0.264307
4.765949	-0.262448
4.799372	-0.26061
4.832799	-0.258791
4.866238	-0.256992
4.899671	-0.255212
4.933108	-0.253453
4.966557	-0.251716
5	-0.25


==> EA1e7.txt <==
NIP 	Fcr
10	    8.7347
20	    8.9125
40	    8.9575
80	    8.9688
160	    8.9716
320	    8.9723


==> EA2289e3.txt <==
NIP 	Fcr
10	    8.7308
20	    8.9083
40	    8.9534
80	    8.9647
160	    8.9676
320	    8.9683


==> F_PHI.txt <==
   xx	     yy 
0.000000000000000 0.000000000000000 
0.018379 0.29833
0.037147 0.5754
0.05627 0.83327
0.07571 1.0738
0.095428 1.2985
0.11539 1.5089
0.13554 1.7063
0.15586 1.8918
0.1763 2.0665
0.19682 2.2312
0.2174 2.3869
0.23798 2.5342
0.25855 2.674
0.27908 2.8067
0.29952 2.933
0.31987 3.0534
0.34009 3.1684
0.36017 3.2784
0.38008 3.3838
0.39981 3.4849
0.41934 3.5822
0.43866 3.6758
0.45777 3.7661
0.47663 3.8534
0.49526 3.9377
0.51364 4.0195
0.53177 4.0988
0.54963 4.1759
0.56723 4.2509
0.58456 4.324
0.60162 4.3953
0.61841 4.4649
0.63492 4.533
0.65115 4.5997
0.66711 4.6651
0.68279 4.7293
0.69819 4.7923
0.71332 4.8543
0.72817 4.9154
0.74274 4.9756
0.75703 5.0349
0.77105 5.0935
0.78479 5.1514
0.79826 5.2087
0.81146 5.2654
0.82439 5.3216
0.83704 5.3773
0.84942 5.4325
0.86153 5.4874
0.87338 5.5419
0.88495 5.5961
0.89625 5.65
0.90729 5.7037
0.91805 5.7571
0.92855 5.8104
0.93878 5.8635
0.94874 5.9165
0.95842 5.9694
0.96784 6.0222
0.97698 6.075
0.98584 6.1277
0.99443 6.1804
1.0027 6.2332
1.0108 6.286
1.0185 6.3389
1.026 6.3918
1.0331 6.4449
1.04 6.498
1.0465 6.5513
1.0528 6.6048
1.0587 6.6584
1.0643 6.7122
1.0696 6.7662
1.0746 6.8204
1.0792 6.8749
1.0835 6.9295
1.0874 6.9845
1.0909 7.0397
1.094 7.0952
1.0967 7.1509
1.099 7.207
1.1009 7.2633
1.1023 7.32
1.1032 7.377
1.1037 7.4343
1.1036 7.4919
1.1029 7.5499
1.1017 7.6082
1.0998 7.6667
1.0973 7.7257
1.0941 7.7849
1.0901 7.8444
1.0853 7.9042
1.0796 7.9642
1.073 8.0244
1.0653 8.0849
1.0566 8.1454
1.0465 8.2061
1.0352 8.2667
1.0223 8.3273
1.0077 8.3877
0.9913 8.4477
0.97278 8.5072
0.95187 8.5659
0.92824 8.6236
0.90148 8.6799
0.87109 8.7344
0.83644 8.7864
0.79675 8.8351
0.75101 8.8795
0.6979 8.9179
0.63567 8.9485
0.56192 8.9681
0.55273 8.9694
0.54347 8.9705
0.53414 8.9714
0.52474 8.9721
0.51527 8.9726
0.50574 8.9729
0.49615 8.9729
0.48649 8.9728
0.47676 8.9724
0.46697 8.9718
0.45712 8.971
0.44721 8.9699
0.43723 8.9687
0.42719 8.9673
0.41709 8.9656
0.40694 8.9637
0.39672 8.9616
0.38644 8.9594
0.3761 8.9569
0.36571 8.9541
0.35526 8.9512
0.34475 8.9481
0.33419 8.9448
0.32357 8.9412
0.3129 8.9375
0.30217 8.9335
0.29139 8.9294
0.28056 8.925
0.26967 8.9205
0.25873 8.9157
0.24774 8.9108
0.2367 8.9056
0.22561 8.9003
0.21447 8.8947
0.20328 8.889
0.19204 8.883
0.18075 8.8769
0.16942 8.8705
0.15804 8.864
0.14661 8.8573
0.13514 8.8504
0.12362 8.8433
0.11205 8.836
0.10044 8.8285
0.088789 8.8208
0.077092 8.8129
0.065351 8.8049
0.053569 8.7967
0.041744 8.7882
0.029877 8.7796
0.017969 8.7708
0.0060201 8.7619
-0.0059691 8.7527
-0.017998 8.7434
-0.030067 8.7339
-0.042175 8.7242
-0.054321 8.7143
-0.066506 8.7043
-0.078728 8.6941
-0.090988 8.6837
-0.10328 8.6731
-0.11562 8.6624
-0.12799 8.6515
-0.14039 8.6404
-0.15283 8.6292
-0.16531 8.6177
-0.17782 8.6062
-0.19037 8.5944
-0.20295 8.5825
-0.21556 8.5704
-0.22821 8.5581
-0.24088 8.5457
-0.2536 8.5331
-0.26634 8.5204
-0.27912 8.5075
-0.29192 8.4944
-0.30476 8.4812
-0.31763 8.4678
-0.33053 8.4543
-0.34347 8.4406
-0.35643 8.4268
-0.36942 8.4128
-0.38244 8.3986
-0.39549 8.3843
-0.40857 8.3698
-0.42168 8.3552
-0.43481 8.3405
-0.44798 8.3255
-0.46117 8.3105
-0.47439 8.2953
-0.48764 8.2799
-0.50091 8.2644
-0.51421 8.2488
-0.52754 8.233
-0.54089 8.217
-0.55427 8.201
-0.56768 8.1847
-0.58111 8.1684
-0.59457 8.1519
-0.60805 8.1352
-0.62156 8.1185
-0.6351 8.1015
-0.64865 8.0845
-0.66224 8.0673
-0.67584 8.05
-0.68947 8.0325
-0.70313 8.0149
-0.7168 7.9972
-0.73051 7.9793
-0.74423 7.9613
-0.75798 7.9432
-0.77175 7.925
-0.78554 7.9066
-0.79936 7.8881
-0.8132 7.8695
-0.82706 7.8507
-0.84094 7.8318
-0.85485 7.8128
-0.86877 7.7937
-0.88272 7.7744
-0.89669 7.7551
-0.91068 7.7356
-0.9247 7.7159
-0.93873 7.6962
-0.95278 7.6763
-0.96686 7.6564
-0.98095 7.6363
-0.99507 7.6161
-1.0092 7.5958
-1.0234 7.5753
-1.0375 7.5548
-1.0517 7.5341
-1.066 7.5133
-1.0802 7.4924
-1.0944 7.4714
-1.1087 7.4503
-1.123 7.4291
-1.1373 7.4078
-1.1517 7.3864
-1.166 7.3648
-1.1804 7.3432
-1.1948 7.3214
-1.2092 7.2996
-1.2236 7.2776
-1.2381 7.2555
-1.2525 7.2334
-1.267 7.2111
-1.2815 7.1887
-1.296 7.1663
-1.3106 7.1437
-1.3251 7.121
-1.3397 7.0983
-1.3543 7.0754
-1.3689 7.0524
-1.3835 7.0294
-1.3982 7.0063
-1.4129 6.983
-1.4275 6.9597
-1.4422 6.9363
-1.457 6.9127
-1.4717 6.8891
-1.4864 6.8654
-1.5012 6.8417
-1.516 6.8178
-1.5308 6.7938
-1.5456 6.7698
-1.5604 6.7457
-1.5753 6.7214
-1.5902 6.6971
-1.6051 6.6728
-1.62 6.6483
-1.6349 6.6237
-1.6498 6.5991
-1.6648 6.5744
-1.6797 6.5496
-1.6947 6.5247
-1.7097 6.4998
-1.7248 6.4748
-1.7398 6.4497
-1.7548 6.4245
-1.7699 6.3992
-1.785 6.3739
-1.8001 6.3485
-1.8152 6.3231
-1.8304 6.2975
-1.8455 6.2719
-1.8607 6.2462
-1.8759 6.2205
-1.8911 6.1946
-1.9063 6.1687
-1.9215 6.1428
-1.9368 6.1168
-1.952 6.0907
-1.9673 6.0645
-1.9826 6.0383
-1.9979 6.012
-2.0132 5.9857
-2.0286 5.9593
-2.0439 5.9328
-2.0593 5.9063
-2.0747 5.8797
-2.0901 5.853
-2.1055 5.8263
-2.121 5.7996
-2.1364 5.7727
-2.1519 5.7459
-2.1674 5.7189
-2.1829 5.692
-2.1984 5.6649
-2.2139 5.6378
-2.2295 5.6107
-2.245 5.5835
-2.2606 5.5563
-2.2762 5.529
-2.2918 5.5016
-2.3075 5.4742
-2.3231 5.4468
-2.3388 5.4193
-2.3544 5.3918
-2.3701 5.3642
-2.3858 5.3366
-2.4015 5.3089
-2.4173 5.2812
-2.433 5.2535
-2.4488 5.2257
-2.4646 5.1979
-2.4804 5.17
-2.4962 5.1421
-2.512 5.1141
-2.5279 5.0862
-2.5438 5.0581
-2.5596 5.0301
-2.5755 5.002
-2.5914 4.9739
-2.6074 4.9457
-2.6233 4.9175
-2.6393 4.8893
-2.6552 4.8611
-2.6712 4.8328
-2.6872 4.8045
-2.7033 4.7761
-2.7193 4.7478
-2.7354 4.7194
-2.7514 4.6909
-2.7675 4.6625
-2.7836 4.634
-2.7998 4.6055
-2.8159 4.577
-2.832 4.5484
-2.8482 4.5199
-2.8644 4.4913
-2.8806 4.4627
-2.8968 4.4341
-2.913 4.4054
-2.9293 4.3767
-2.9456 4.3481
-2.9619 4.3194
-2.9782 4.2906
-2.9945 4.2619
-3.0108 4.2332
-3.0272 4.2044
-3.0435 4.1756
-3.0599 4.1469
-3.0763 4.1181
-3.0927 4.0893
-3.1092 4.0604
-3.1256 4.0316
-3.1421 4.0028
-3.1586 3.9739
-3.1751 3.9451
-3.1916 3.9162
-3.2081 3.8874
-3.2247 3.8585
-3.2412 3.8297
-3.2578 3.8008
-3.2744 3.7719
-3.2911 3.743
-3.3077 3.7142
-3.3244 3.6853
-3.3411 3.6564
-3.3577 3.6276
-3.3745 3.5987
-3.3912 3.5698
-3.4079 3.541
-3.4247 3.5121
-3.4415 3.4833
-3.4583 3.4544
-3.4751 3.4256
-3.492 3.3967
-3.5088 3.3679
-3.5257 3.3391
-3.5426 3.3103
-3.5595 3.2815
-3.5764 3.2527
-3.5934 3.224
-3.6104 3.1952
-3.6274 3.1665
-3.6444 3.1377
-3.6614 3.109
-3.6785 3.0803
-3.6955 3.0517
-3.7126 3.023
-3.7297 2.9943
-3.7469 2.9657
-3.764 2.9371
-3.7812 2.9085
-3.7984 2.88
-3.8156 2.8514
-3.8328 2.8229
-3.8501 2.7944
-3.8673 2.766
-3.8846 2.7375
-3.902 2.7091
-3.9193 2.6807
-3.9366 2.6524
-3.954 2.624
-3.9714 2.5957
-3.9889 2.5675
-4.0063 2.5392
-4.0238 2.511
-4.0413 2.4829
-4.0588 2.4547
-4.0763 2.4266
-4.0939 2.3985
-4.1115 2.3705
-4.1291 2.3425
-4.1467 2.3145
-4.1644 2.2866
-4.182 2.2587
-4.1998 2.2309
-4.2175 2.2031
-4.2352 2.1753
-4.2495 2.1531
-4.2637 2.131
-4.278 2.1089
-4.2922 2.0868
-4.3065 2.0647
-4.3208 2.0427
-4.3351 2.0207
-4.3495 1.9987
-4.3638 1.9768
-4.3782 1.9548
-4.3926 1.933
-4.407 1.9111
-4.4214 1.8893
-4.4359 1.8675
-4.4503 1.8458
-4.4648 1.824
-4.4793 1.8024
-4.4938 1.7807
-4.5084 1.7591
-4.5229 1.7375
-4.5375 1.716
-4.5521 1.6945
-4.5667 1.673
-4.5814 1.6516
-4.596 1.6302
-4.6107 1.6088
-4.6254 1.5875
-4.6401 1.5663
-4.6549 1.545
-4.6696 1.5238
-4.6844 1.5027
-4.6992 1.4816
-4.714 1.4605
-4.7289 1.4395
-4.7438 1.4185
-4.7586 1.3976
-4.7736 1.3767
-4.7885 1.3558
-4.8035 1.335
-4.8185 1.3143
-4.8335 1.2936
-4.8485 1.2729
-4.8636 1.2523
-4.8787 1.2317
-4.8938 1.2112
-4.9089 1.1907
-4.9241 1.1703
-4.9393 1.1499
-4.9545 1.1296
-4.9697 1.1093
-4.985 1.0891
-5.0003 1.069
-5.0156 1.0488
-5.031 1.0288
-5.0464 1.0088
-5.0618 0.98884
-5.0773 0.96895
-5.0927 0.94911
-5.1082 0.92934
-5.1238 0.90962
-5.1394 0.88995
-5.155 0.87035
-5.1706 0.85081
-5.1863 0.83132
-5.202 0.8119
-5.2177 0.79254
-5.2335 0.77324
-5.2493 0.75401
-5.2652 0.73484
-5.2811 0.71573
-5.297 0.69669
-5.313 0.67772
-5.329 0.65881
-5.3462 0.63857
-5.3648 0.6169
-5.3834 0.59533
-5.4021 0.57385
-5.4209 0.55247
-5.4397 0.53118
-5.4585 0.50999
-5.4775 0.4889
-5.4965 0.46792
-5.5155 0.44703
-5.5346 0.42624
-5.5538 0.40556
-5.5731 0.38499
-5.5924 0.36452
-5.6118 0.34416
-5.6312 0.32391
-5.6508 0.30378
-5.6704 0.28375
-5.6901 0.26384
-5.7099 0.24405
-5.7297 0.22438
-5.7497 0.20483
-5.7697 0.18539
-5.7898 0.16609
-5.81 0.1469
-5.8303 0.12785
-5.8507 0.10892
-5.8712 0.090125
-5.8918 0.071462
-5.9124 0.052933
-5.9332 0.034541
-5.9541 0.016288
-5.9751 -0.0018235
-5.9963 -0.019793
-6.0175 -0.037616
-6.0388 -0.055293
-6.0603 -0.07282
-6.0819 -0.090194
-6.1036 -0.10741
-6.1255 -0.12448
-6.1475 -0.14138
-6.1696 -0.15812
-6.1919 -0.1747
-6.2144 -0.19111
-6.2369 -0.20736
-6.2597 -0.22342
-6.2826 -0.23932
-6.3056 -0.25503
-6.3289 -0.27057
-6.3523 -0.28592
-6.3759 -0.30108
-6.3997 -0.31606
-6.4236 -0.33084
-6.4478 -0.34542
-6.4722 -0.3598
-6.4968 -0.37398
-6.5216 -0.38796
-6.5466 -0.40172
-6.5719 -0.41527
-6.5974 -0.4286
-6.6231 -0.44171
-6.6491 -0.4546
-6.6754 -0.46725
-6.7019 -0.47968
-6.7287 -0.49186
-6.7558 -0.5038
-6.7832 -0.5155
-6.8109 -0.52695
-6.839 -0.53814
-6.8673 -0.54907
-6.896 -0.55974
-6.9251 -0.57015
-6.9545 -0.58027
-6.9844 -0.59012
-7.0146 -0.59969
-7.0452 -0.60896
-7.0762 -0.61795
-7.1077 -0.62663
-7.1397 -0.63501
-7.1721 -0.64308
-7.205 -0.65084
-7.2384 -0.65827
-7.2724 -0.66538
-7.3069 -0.67216
-7.342 -0.67859
-7.3776 -0.68468
-7.4139 -0.69043
-7.4509 -0.69581
-7.4885 -0.70083
-7.5268 -0.70549
-7.5658 -0.70977
-7.6055 -0.71366
-7.6461 -0.71717
-7.6875 -0.72029
-7.7297 -0.723
-7.7729 -0.72531
-7.8169 -0.7272
-7.8619 -0.72868
-7.9079 -0.72973
-7.955 -0.73034
-7.9935 -0.73052
-8.0327 -0.73041
-8.0726 -0.73002
-8.1164 -0.72927
-8.1645 -0.72809
-8.2175 -0.72639
-8.2759 -0.72403
-8.3405 -0.72091
-8.4122 -0.71684
-8.492 -0.71165
-8.581 -0.70511
-8.6739 -0.69757
-8.7707 -0.68901
-8.8717 -0.67942
-8.9774 -0.6688
-9.0879 -0.65715
-9.2038 -0.64446
-9.3252 -0.63074
-9.4528 -0.61599
-9.5869 -0.6002
-9.728 -0.5834
-9.8767 -0.5656
-10.034 -0.5468
-10.199 -0.52703
-10.375 -0.50629
-10.56 -0.48463
-10.757 -0.46204
-10.967 -0.43857
-11.189 -0.41422
-11.426 -0.38901
-11.679 -0.36296
-11.949 -0.33608
-12.238 -0.30836
-12.549 -0.27978
-12.883 -0.2503
-13.243 -0.21984
-13.632 -0.1883
-13.968 -0.16216
-14.327 -0.13508
-14.713 -0.10687
-15.044 -0.083314
-15.324 -0.063709
-15.559 -0.047449
-15.755 -0.034015
-15.917 -0.022961
-16.05 -0.0139
-16.187 -0.0046253
-16.299 0.0029604
-16.39 0.0091435
-16.49 0.015909
-16.592 0.022809
-16.696 0.029853
-16.802 0.037051
-16.91 0.044415
-17.021 0.051959
-17.134 0.059696
-17.25 0.067644
-17.368 0.075821
-17.49 0.084248
-17.615 0.09295
-17.743 0.10195
-17.875 0.11129
-18.012 0.121
-18.152 0.13113
-18.298 0.14173
-18.449 0.15286
-18.606 0.16461
-18.736 0.17452
-18.872 0.18494
-19.013 0.19596
-19.13 0.20528
-19.252 0.21509
-19.353 0.22336
-19.458 0.23205
-19.567 0.24122
-19.658 0.24895
-19.752 0.25708
-19.85 0.26567
-19.931 0.27293
-20.016 0.28057
-20.104 0.28866
-20.178 0.2955
-20.255 0.30273
-20.335 0.31039
-20.402 0.31689
-20.473 0.32378
-20.532 0.3296
-20.593 0.33576
-20.657 0.3423
-20.712 0.34786
-20.768 0.35375
-20.816 0.35875
-20.866 0.36404
-20.919 0.36968
-20.963 0.37449
-21.01 0.37962
-21.05 0.38399
-21.092 0.38865
-21.127 0.39262
-21.152 0.39541
-21.169 0.39734
-21.183 0.39892
-21.194 0.40023
-21.203 0.40129
-21.211 0.40215
-21.218 0.40303
-21.226 0.40392
-21.234 0.40483
-21.24 0.40557
-21.246 0.40616
-21.25 0.40664
-21.253 0.40703
-21.256 0.40742
-21.26 0.40782
-21.263 0.40822
-21.267 0.40862
-21.27 0.40902
-21.273 0.40934
-21.276 0.40967
-21.279 0.41
-21.281 0.41033
-21.284 0.41066
-21.287 0.411
-21.29 0.41134
-21.293 0.41168
-21.296 0.41202
-21.299 0.41237
-21.302 0.41271
-21.305 0.41306
-21.308 0.41342
-21.311 0.41377
-21.314 0.41413
-21.317 0.41449
-21.32 0.41485
-21.323 0.41522
-21.326 0.41559
-21.329 0.41589
-21.331 0.41619
-21.334 0.41649
-21.336 0.41679
-21.339 0.4171
-21.342 0.4174
-21.344 0.41771
-21.347 0.41803
-21.35 0.41834
-21.352 0.41866
-21.355 0.41897
-21.358 0.4193
-21.36 0.41962
-21.363 0.41994
-21.366 0.42027
-21.369 0.4206
-21.371 0.42094
-21.374 0.42127
-21.377 0.42161
-21.379 0.42189
-21.382 0.42216
-21.384 0.42244
-21.386 0.42272
-21.389 0.423
-21.391 0.42328
-21.393 0.42357
-21.396 0.42385
-21.398 0.42414
-21.401 0.42443
-21.403 0.42473
-21.406 0.42502
-21.408 0.42532
-21.411 0.42562
-21.413 0.42592
-21.416 0.42623
-21.418 0.42654
-21.421 0.42685
-21.423 0.4271
-21.425 0.42735
-21.427 0.4276
-21.429 0.42786
-21.431 0.42812
-21.433 0.42838
-21.436 0.42864
-21.438 0.4289
-21.44 0.42917
-21.442 0.42943
-21.444 0.4297
-21.447 0.42998
-21.449 0.43025
-21.451 0.43053
-21.454 0.4308
-21.456 0.43108
-21.458 0.43137
-21.46 0.4316
-21.462 0.43183
-21.464 0.43206
-21.466 0.43229
-21.468 0.43253
-21.47 0.43276
-21.472 0.433
-21.474 0.43324
-21.476 0.43348
-21.478 0.43373
-21.48 0.43397
-21.482 0.43422
-21.484 0.43447
-21.486 0.43473
-21.488 0.43498
-21.49 0.43524
-21.492 0.4355
-21.494 0.43571
-21.495 0.43592
-21.497 0.43613
-21.499 0.43634
-21.501 0.43656
-21.502 0.43677
-21.504 0.43699
-21.506 0.43721
-21.508 0.43744
-21.51 0.43766
-21.511 0.43789
-21.513 0.43811
-21.515 0.43834
-21.517 0.43858
-21.519 0.43881
-21.521 0.43905
-21.522 0.43924
-21.524 0.43943
-21.526 0.43962
-21.527 0.43982
-21.529 0.44001
-21.53 0.44021
-21.532 0.44041
-21.534 0.44061
-21.535 0.44082
-21.537 0.44102
-21.538 0.44123
-21.54 0.44144
-21.542 0.44165
-21.544 0.44186
-21.545 0.44207
-21.547 0.44225
-21.548 0.44242
-21.55 0.4426
-21.551 0.44277
-21.552 0.44295
-21.554 0.44313
-21.555 0.44331
-21.557 0.44349
-21.558 0.44368
-21.56 0.44386
-21.561 0.44405
-21.563 0.44424
-21.564 0.44443
-21.566 0.44463
-21.567 0.44482
-21.569 0.44502
-21.57 0.44518
-21.572 0.44534
-21.573 0.4455
-21.574 0.44566
-21.575 0.44582
-21.577 0.44599
-21.578 0.44615
-21.579 0.44632
-21.581 0.44649
-21.582 0.44666
-21.584 0.44684
-21.585 0.44701
-21.586 0.44719
-21.588 0.44737
-21.589 0.44751
-21.59 0.44765
-21.591 0.4478
-21.592 0.44795
-21.594 0.44809
-21.595 0.44824
-21.596 0.4484
-21.597 0.44855
-21.598 0.4487
-21.6 0.44886
-21.601 0.44901
-21.602 0.44917
-21.603 0.44933
-21.605 0.44949
-21.606 0.44962
-21.607 0.44975
-21.608 0.44989
-21.609 0.45002
-21.61 0.45016
-21.611 0.45029
-21.612 0.45043
-21.613 0.45057
-21.614 0.45071
-21.615 0.45085
-21.617 0.45099
-21.618 0.45113
-21.619 0.45128
-21.62 0.45143
-21.621 0.45155
-21.622 0.45167
-21.623 0.45179
-21.624 0.45191
-21.625 0.45203
-21.626 0.45215
-21.627 0.45228
-21.628 0.45241
-21.629 0.45253
-21.63 0.45266
-21.631 0.45279
-21.632 0.45292
-21.633 0.45306
-21.634 0.45319
-21.635 0.4533
-21.636 0.45341
-21.636 0.45352
-21.637 0.45363
-21.638 0.45374
-21.639 0.45386
-21.64 0.45397
-21.641 0.45409
-21.642 0.4542
-21.643 0.45432
-21.644 0.45444
-21.645 0.45456
-21.646 0.45468
-21.646 0.45478
-21.647 0.45488
-21.648 0.45498
-21.649 0.45508
-21.65 0.45519
-21.65 0.45529
-21.651 0.45539
-21.652 0.4555
-21.653 0.45561
-21.654 0.45571
-21.655 0.45582
-21.655 0.45593
-21.656 0.45602
-21.657 0.45611
-21.658 0.4562
-21.658 0.4563
-21.659 0.45639
-21.66 0.45648
-21.66 0.45658
-21.661 0.45667
-21.662 0.45677
-21.663 0.45686
-21.664 0.45696
-21.664 0.45706
-21.665 0.45716
-21.666 0.45724
-21.666 0.45733
-21.667 0.45741
-21.668 0.45749
-21.668 0.45758
-21.669 0.45766
-21.67 0.45775
-21.67 0.45784
-21.671 0.45793
-21.672 0.45802
-21.672 0.45811
-21.673 0.45818
-21.674 0.45825
-21.674 0.45833
-21.675 0.4584
-21.675 0.45848
-21.676 0.45856
-21.677 0.45864
-21.677 0.45871
-21.678 0.45879
-21.678 0.45887
-21.679 0.45896
-21.68 0.45904
-21.68 0.45911
-21.681 0.45917
-21.681 0.45924
-21.682 0.45931
-21.682 0.45938
-21.683 0.45945
-21.683 0.45952
-21.684 0.45959
-21.685 0.45966
-21.685 0.45974
-21.686 0.45981
-21.686 0.45989
-21.687 0.45995
-21.687 0.46001
-21.688 0.46007
-21.688 0.46014
-21.689 0.4602
-21.689 0.46026
-21.69 0.46033
-21.69 0.4604
-21.691 0.46046
-21.691 0.46053
-21.692 0.46059
-21.692 0.46064
-21.693 0.4607
-21.693 0.46075
-21.694 0.46081
-21.694 0.46087
-21.694 0.46093
-21.695 0.46099
-21.695 0.46105
-21.696 0.46111
-21.696 0.46117
-21.697 0.46122
-21.697 0.46127
-21.697 0.46132
-21.698 0.46137
-21.698 0.46142
-21.699 0.46148
-21.699 0.46153
-21.7 0.46158
-21.7 0.46164
-21.7 0.46169
-21.701 0.46175
-21.701 0.4618
-21.702 0.46184
-21.702 0.46189
-21.702 0.46194
-21.703 0.46198
-21.703 0.46203
-21.703 0.46208
-21.704 0.46213
-21.704 0.46218
-21.705 0.46223
-21.705 0.46227
-21.705 0.46232
-21.706 0.46236
-21.706 0.4624
-21.706 0.46244
-21.707 0.46249
-21.707 0.46253
-21.707 0.46258
-21.708 0.46262
-21.708 0.46266
-21.708 0.4627
-21.708 0.46274
-21.709 0.46277
-21.709 0.46281
-21.709 0.46285
-21.71 0.46289
-21.71 0.46293
-21.71 0.46297
-21.711 0.46302
-21.711 0.46305
-21.711 0.46308
-21.711 0.46312
-21.712 0.46315
-21.712 0.46319
-21.712 0.46323
-21.713 0.46326
-21.713 0.4633
-21.713 0.46334
-21.713 0.46337
-21.714 0.4634
-21.714 0.46343
-21.714 0.46346
-21.714 0.46349
-21.715 0.46353
-21.715 0.46356
-21.715 0.46359
-21.715 0.46363
-21.716 0.46366
-21.716 0.46369
-21.716 0.46372
-21.716 0.46375
-21.717 0.46378
-21.717 0.46381
-21.717 0.46385
-21.717 0.46388
-21.718 0.46391
-21.718 0.46395
-21.718 0.46398
-21.718 0.46401
-21.719 0.46405
-21.719 0.46409
-21.719 0.46412
-21.719 0.46416
-21.72 0.4642
-21.72 0.46424
-21.72 0.46428
-21.721 0.46432
-21.721 0.46437
-21.721 0.46441
-21.722 0.46446
-21.722 0.46446
-21.768 0.47052
-21.818 0.47711
-21.872 0.48428
-21.929 0.4921
-21.991 0.50062
-22.057 0.50993
-22.128 0.52011
-22.205 0.53125
-22.287 0.54346
-22.374 0.55687
-22.468 0.57161
-22.569 0.58785
-22.676 0.60577
-22.791 0.62558
-22.905 0.64597
-23.018 0.66696
-23.13 0.68856
-23.24 0.71078
-23.35 0.73363
-23.466 0.75888
-23.581 0.78488
-23.694 0.81162
-23.805 0.83911
-23.915 0.86735
-24.022 0.89633
-24.135 0.92831
-24.246 0.96115
-24.354 0.99483
-24.467 1.0319
-24.578 1.07
-24.685 1.109
-24.796 1.1519
-24.904 1.1959
-25.016 1.2442
-25.124 1.2936
-25.236 1.3479
-25.342 1.4034
-25.452 1.4643
-25.564 1.5312
-25.671 1.5994
-25.78 1.6741
-25.89 1.7561
-26.001 1.8458
-26.105 1.9374
-26.202 2.0305
-26.294 2.1252
-26.38 2.2214
-26.461 2.319
-26.536 2.418
-26.613 2.5259
-26.685 2.6353
-26.752 2.7462
-26.82 2.867
-26.883 2.9895
-26.943 3.1136
-27.003 3.2488
-27.059 3.3859
-27.115 3.5354
-27.168 3.687
-27.22 3.8525
-27.27 4.0206
-27.319 4.2043
-27.365 4.3911
-27.411 4.5955
-27.458 4.8194
-27.5 5.0479
-27.54 5.2814
-27.578 5.5199
-27.613 5.7635
-27.646 6.0125
-27.676 6.267
-27.706 6.5272
-27.733 6.7935
-27.759 7.0661
-27.784 7.3452
-27.808 7.6311
-27.831 7.9242
-27.853 8.2247
-27.874 8.533
-27.894 8.8495
-27.914 9.1745
-27.933 9.5084
-27.951 9.8517


==> F_PHIscatter.txt <==
   xx	     yy 
0.74274  4.9756
1.0967  7.1509
0.49615  8.9729
-3.1586  3.9739
-7.9935  -0.73052
-26.883  2.9895



==> F_U.txt <==
   xx	     yy 
0.000000000000000 0.000000000000000 
0.0070027 0.29833
0.014279 0.5754
0.021805 0.83327
0.029557 1.0738
0.03751 1.2985
0.045641 1.5089
0.053928 1.7063
0.062348 1.8918
0.070881 2.0665
0.079505 2.2312
0.088203 2.3869
0.096955 2.5342
0.10575 2.674
0.11456 2.8067
0.12338 2.933
0.1322 3.0534
0.141 3.1684
0.14977 3.2784
0.1585 3.3838
0.16719 3.4849
0.17582 3.5822
0.18439 3.6758
0.19289 3.7661
0.20132 3.8534
0.20967 3.9377
0.21793 4.0195
0.22611 4.0988
0.2342 4.1759
0.24219 4.2509
0.25009 4.324
0.25789 4.3953
0.26559 4.4649
0.27319 4.533
0.28069 4.5997
0.28809 4.6651
0.29538 4.7293
0.30257 4.7923
0.30966 4.8543
0.31665 4.9154
0.32353 4.9756
0.3303 5.0349
0.33698 5.0935
0.34355 5.1514
0.35001 5.2087
0.35638 5.2654
0.36265 5.3216
0.36881 5.3773
0.37488 5.4325
0.38084 5.4874
0.38671 5.5419
0.39248 5.5961
0.39816 5.65
0.40374 5.7037
0.40922 5.7571
0.41461 5.8104
0.4199 5.8635
0.42511 5.9165
0.43022 5.9694
0.43524 6.0222
0.44018 6.075
0.44502 6.1277
0.44978 6.1804
0.45445 6.2332
0.45903 6.286
0.46353 6.3389
0.46795 6.3918
0.47228 6.4449
0.47654 6.498
0.48071 6.5513
0.4848 6.6048
0.48881 6.6584
0.49275 6.7122
0.49661 6.7662
0.50039 6.8204
0.5041 6.8749
0.50773 6.9295
0.51129 6.9845
0.51478 7.0397
0.5182 7.0952
0.52156 7.1509
0.52484 7.207
0.52806 7.2633
0.53121 7.32
0.53429 7.377
0.53732 7.4343
0.54028 7.4919
0.54319 7.5499
0.54603 7.6082
0.54882 7.6667
0.55156 7.7257
0.55425 7.7849
0.55688 7.8444
0.55947 7.9042
0.56201 7.9642
0.56451 8.0244
0.56697 8.0849
0.56939 8.1454
0.57178 8.2061
0.57415 8.2667
0.57649 8.3273
0.57881 8.3877
0.58112 8.4477
0.58343 8.5072
0.58574 8.5659
0.58806 8.6236
0.59041 8.6799
0.59279 8.7344
0.59523 8.7864
0.59773 8.8351
0.60033 8.8795
0.60305 8.9179
0.60593 8.9485
0.60901 8.9681
0.60937 8.9694
0.60973 8.9705
0.61009 8.9714
0.61045 8.9721
0.61081 8.9726
0.61116 8.9729
0.61152 8.9729
0.61187 8.9728
0.61222 8.9724
0.61257 8.9718
0.61292 8.971
0.61326 8.9699
0.61361 8.9687
0.61395 8.9673
0.61429 8.9656
0.61463 8.9637
0.61497 8.9616
0.61531 8.9594
0.61565 8.9569
0.61598 8.9541
0.61632 8.9512
0.61665 8.9481
0.61698 8.9448
0.61731 8.9412
0.61763 8.9375
0.61796 8.9335
0.61828 8.9294
0.61861 8.925
0.61893 8.9205
0.61925 8.9157
0.61957 8.9108
0.61989 8.9056
0.6202 8.9003
0.62052 8.8947
0.62083 8.889
0.62114 8.883
0.62145 8.8769
0.62176 8.8705
0.62206 8.864
0.62237 8.8573
0.62267 8.8504
0.62298 8.8433
0.62328 8.836
0.62358 8.8285
0.62387 8.8208
0.62417 8.8129
0.62446 8.8049
0.62476 8.7967
0.62505 8.7882
0.62534 8.7796
0.62563 8.7708
0.62591 8.7619
0.6262 8.7527
0.62648 8.7434
0.62677 8.7339
0.62705 8.7242
0.62733 8.7143
0.6276 8.7043
0.62788 8.6941
0.62815 8.6837
0.62843 8.6731
0.6287 8.6624
0.62897 8.6515
0.62923 8.6404
0.6295 8.6292
0.62977 8.6177
0.63003 8.6062
0.63029 8.5944
0.63055 8.5825
0.63081 8.5704
0.63106 8.5581
0.63132 8.5457
0.63157 8.5331
0.63182 8.5204
0.63207 8.5075
0.63232 8.4944
0.63257 8.4812
0.63281 8.4678
0.63306 8.4543
0.6333 8.4406
0.63354 8.4268
0.63377 8.4128
0.63401 8.3986
0.63425 8.3843
0.63448 8.3698
0.63471 8.3552
0.63494 8.3405
0.63517 8.3255
0.63539 8.3105
0.63562 8.2953
0.63584 8.2799
0.63606 8.2644
0.63628 8.2488
0.6365 8.233
0.63671 8.217
0.63693 8.201
0.63714 8.1847
0.63735 8.1684
0.63756 8.1519
0.63777 8.1352
0.63797 8.1185
0.63818 8.1015
0.63838 8.0845
0.63858 8.0673
0.63878 8.05
0.63897 8.0325
0.63917 8.0149
0.63936 7.9972
0.63955 7.9793
0.63974 7.9613
0.63993 7.9432
0.64012 7.925
0.6403 7.9066
0.64048 7.8881
0.64066 7.8695
0.64084 7.8507
0.64102 7.8318
0.64119 7.8128
0.64137 7.7937
0.64154 7.7744
0.64171 7.7551
0.64188 7.7356
0.64204 7.7159
0.64221 7.6962
0.64237 7.6763
0.64253 7.6564
0.64269 7.6363
0.64285 7.6161
0.64301 7.5958
0.64316 7.5753
0.64331 7.5548
0.64346 7.5341
0.64361 7.5133
0.64376 7.4924
0.6439 7.4714
0.64405 7.4503
0.64419 7.4291
0.64433 7.4078
0.64447 7.3864
0.6446 7.3648
0.64474 7.3432
0.64487 7.3214
0.645 7.2996
0.64513 7.2776
0.64525 7.2555
0.64538 7.2334
0.6455 7.2111
0.64563 7.1887
0.64575 7.1663
0.64586 7.1437
0.64598 7.121
0.64609 7.0983
0.64621 7.0754
0.64632 7.0524
0.64643 7.0294
0.64653 7.0063
0.64664 6.983
0.64674 6.9597
0.64684 6.9363
0.64694 6.9127
0.64704 6.8891
0.64714 6.8654
0.64723 6.8417
0.64733 6.8178
0.64742 6.7938
0.64751 6.7698
0.64759 6.7457
0.64768 6.7214
0.64776 6.6971
0.64784 6.6728
0.64792 6.6483
0.648 6.6237
0.64808 6.5991
0.64815 6.5744
0.64823 6.5496
0.6483 6.5247
0.64837 6.4998
0.64843 6.4748
0.6485 6.4497
0.64856 6.4245
0.64862 6.3992
0.64868 6.3739
0.64874 6.3485
0.6488 6.3231
0.64885 6.2975
0.64891 6.2719
0.64896 6.2462
0.64901 6.2205
0.64905 6.1946
0.6491 6.1687
0.64914 6.1428
0.64919 6.1168
0.64923 6.0907
0.64926 6.0645
0.6493 6.0383
0.64933 6.012
0.64937 5.9857
0.6494 5.9593
0.64943 5.9328
0.64946 5.9063
0.64948 5.8797
0.6495 5.853
0.64953 5.8263
0.64955 5.7996
0.64956 5.7727
0.64958 5.7459
0.6496 5.7189
0.64961 5.692
0.64962 5.6649
0.64963 5.6378
0.64964 5.6107
0.64964 5.5835
0.64965 5.5563
0.64965 5.529
0.64965 5.5016
0.64965 5.4742
0.64964 5.4468
0.64964 5.4193
0.64963 5.3918
0.64962 5.3642
0.64961 5.3366
0.6496 5.3089
0.64958 5.2812
0.64957 5.2535
0.64955 5.2257
0.64953 5.1979
0.64951 5.17
0.64948 5.1421
0.64946 5.1141
0.64943 5.0862
0.6494 5.0581
0.64937 5.0301
0.64934 5.002
0.6493 4.9739
0.64926 4.9457
0.64923 4.9175
0.64919 4.8893
0.64914 4.8611
0.6491 4.8328
0.64905 4.8045
0.64901 4.7761
0.64896 4.7478
0.64891 4.7194
0.64885 4.6909
0.6488 4.6625
0.64874 4.634
0.64868 4.6055
0.64862 4.577
0.64856 4.5484
0.6485 4.5199
0.64843 4.4913
0.64836 4.4627
0.64829 4.4341
0.64822 4.4054
0.64815 4.3767
0.64807 4.3481
0.648 4.3194
0.64792 4.2906
0.64784 4.2619
0.64775 4.2332
0.64767 4.2044
0.64758 4.1756
0.64749 4.1469
0.6474 4.1181
0.64731 4.0893
0.64722 4.0604
0.64712 4.0316
0.64703 4.0028
0.64693 3.9739
0.64682 3.9451
0.64672 3.9162
0.64662 3.8874
0.64651 3.8585
0.6464 3.8297
0.64629 3.8008
0.64618 3.7719
0.64606 3.743
0.64595 3.7142
0.64583 3.6853
0.64571 3.6564
0.64559 3.6276
0.64546 3.5987
0.64534 3.5698
0.64521 3.541
0.64508 3.5121
0.64495 3.4833
0.64482 3.4544
0.64468 3.4256
0.64455 3.3967
0.64441 3.3679
0.64427 3.3391
0.64412 3.3103
0.64398 3.2815
0.64383 3.2527
0.64368 3.224
0.64353 3.1952
0.64338 3.1665
0.64323 3.1377
0.64307 3.109
0.64291 3.0803
0.64275 3.0517
0.64259 3.023
0.64243 2.9943
0.64226 2.9657
0.6421 2.9371
0.64193 2.9085
0.64176 2.88
0.64158 2.8514
0.64141 2.8229
0.64123 2.7944
0.64105 2.766
0.64087 2.7375
0.64069 2.7091
0.6405 2.6807
0.64032 2.6524
0.64013 2.624
0.63994 2.5957
0.63975 2.5675
0.63955 2.5392
0.63936 2.511
0.63916 2.4829
0.63896 2.4547
0.63876 2.4266
0.63855 2.3985
0.63835 2.3705
0.63814 2.3425
0.63793 2.3145
0.63772 2.2866
0.6375 2.2587
0.63729 2.2309
0.63707 2.2031
0.63685 2.1753
0.63667 2.1531
0.63649 2.131
0.63631 2.1089
0.63613 2.0868
0.63595 2.0647
0.63577 2.0427
0.63558 2.0207
0.63539 1.9987
0.63521 1.9768
0.63502 1.9548
0.63483 1.933
0.63464 1.9111
0.63444 1.8893
0.63425 1.8675
0.63406 1.8458
0.63386 1.824
0.63366 1.8024
0.63346 1.7807
0.63326 1.7591
0.63306 1.7375
0.63286 1.716
0.63265 1.6945
0.63245 1.673
0.63224 1.6516
0.63203 1.6302
0.63182 1.6088
0.63161 1.5875
0.6314 1.5663
0.63119 1.545
0.63097 1.5238
0.63076 1.5027
0.63054 1.4816
0.63032 1.4605
0.6301 1.4395
0.62988 1.4185
0.62966 1.3976
0.62943 1.3767
0.62921 1.3558
0.62898 1.335
0.62875 1.3143
0.62852 1.2936
0.62829 1.2729
0.62806 1.2523
0.62782 1.2317
0.62759 1.2112
0.62735 1.1907
0.62712 1.1703
0.62688 1.1499
0.62664 1.1296
0.62639 1.1093
0.62615 1.0891
0.62591 1.069
0.62566 1.0488
0.62541 1.0288
0.62516 1.0088
0.62491 0.98884
0.62466 0.96895
0.62441 0.94911
0.62416 0.92934
0.6239 0.90962
0.62364 0.88995
0.62338 0.87035
0.62312 0.85081
0.62286 0.83132
0.6226 0.8119
0.62233 0.79254
0.62207 0.77324
0.6218 0.75401
0.62153 0.73484
0.62126 0.71573
0.62099 0.69669
0.62072 0.67772
0.62044 0.65881
0.62014 0.63857
0.61982 0.6169
0.6195 0.59533
0.61917 0.57385
0.61885 0.55247
0.61852 0.53118
0.61819 0.50999
0.61785 0.4889
0.61752 0.46792
0.61718 0.44703
0.61684 0.42624
0.6165 0.40556
0.61615 0.38499
0.6158 0.36452
0.61546 0.34416
0.6151 0.32391
0.61475 0.30378
0.6144 0.28375
0.61404 0.26384
0.61368 0.24405
0.61331 0.22438
0.61295 0.20483
0.61258 0.18539
0.61221 0.16609
0.61184 0.1469
0.61147 0.12785
0.61109 0.10892
0.61071 0.090125
0.61033 0.071462
0.60994 0.052933
0.60955 0.034541
0.60916 0.016288
0.60877 -0.0018235
0.60838 -0.019793
0.60798 -0.037616
0.60758 -0.055293
0.60717 -0.07282
0.60677 -0.090194
0.60636 -0.10741
0.60594 -0.12448
0.60553 -0.14138
0.60511 -0.15812
0.60469 -0.1747
0.60426 -0.19111
0.60384 -0.20736
0.6034 -0.22342
0.60297 -0.23932
0.60253 -0.25503
0.60209 -0.27057
0.60164 -0.28592
0.60119 -0.30108
0.60074 -0.31606
0.60029 -0.33084
0.59983 -0.34542
0.59936 -0.3598
0.59889 -0.37398
0.59842 -0.38796
0.59794 -0.40172
0.59746 -0.41527
0.59698 -0.4286
0.59649 -0.44171
0.59599 -0.4546
0.59549 -0.46725
0.59499 -0.47968
0.59448 -0.49186
0.59396 -0.5038
0.59344 -0.5155
0.59291 -0.52695
0.59238 -0.53814
0.59184 -0.54907
0.5913 -0.55974
0.59075 -0.57015
0.59019 -0.58027
0.58963 -0.59012
0.58906 -0.59969
0.58848 -0.60896
0.58789 -0.61795
0.5873 -0.62663
0.5867 -0.63501
0.58609 -0.64308
0.58547 -0.65084
0.58484 -0.65827
0.58421 -0.66538
0.58356 -0.67216
0.5829 -0.67859
0.58224 -0.68468
0.58156 -0.69043
0.58087 -0.69581
0.58017 -0.70083
0.57945 -0.70549
0.57872 -0.70977
0.57798 -0.71366
0.57723 -0.71717
0.57646 -0.72029
0.57567 -0.723
0.57487 -0.72531
0.57405 -0.7272
0.57322 -0.72868
0.57236 -0.72973
0.57149 -0.73034
0.57077 -0.73052
0.57004 -0.73041
0.5693 -0.73002
0.56848 -0.72927
0.56759 -0.72809
0.5666 -0.72639
0.56551 -0.72403
0.5643 -0.72091
0.56296 -0.71684
0.56146 -0.71165
0.55978 -0.70511
0.55803 -0.69757
0.55619 -0.68901
0.55426 -0.67942
0.55224 -0.6688
0.55011 -0.65715
0.54786 -0.64446
0.54549 -0.63074
0.54298 -0.61599
0.54032 -0.6002
0.53749 -0.5834
0.53448 -0.5656
0.53128 -0.5468
0.52786 -0.52703
0.52419 -0.50629
0.52026 -0.48463
0.51604 -0.46204
0.51149 -0.43857
0.50658 -0.41422
0.50127 -0.38901
0.49551 -0.36296
0.48925 -0.33608
0.48242 -0.30836
0.47496 -0.27978
0.46677 -0.2503
0.45776 -0.21984
0.4478 -0.1883
0.43905 -0.16216
0.42951 -0.13508
0.41906 -0.10687
0.40995 -0.083314
0.40212 -0.063709
0.39547 -0.047449
0.38987 -0.034015
0.38521 -0.022961
0.38135 -0.0139
0.37736 -0.0046253
0.37408 0.0029604
0.3714 0.0091435
0.36845 0.015909
0.36542 0.022809
0.36233 0.029853
0.35916 0.037051
0.3559 0.044415
0.35256 0.051959
0.34913 0.059696
0.34561 0.067644
0.34198 0.075821
0.33824 0.084248
0.33439 0.09295
0.33041 0.10195
0.3263 0.11129
0.32203 0.121
0.31761 0.13113
0.31301 0.14173
0.30822 0.15286
0.30321 0.16461
0.29902 0.17452
0.29466 0.18494
0.29009 0.19596
0.28628 0.20528
0.28231 0.21509
0.279 0.22336
0.27555 0.23205
0.27196 0.24122
0.26897 0.24895
0.26585 0.25708
0.2626 0.26567
0.25989 0.27293
0.25706 0.28057
0.2541 0.28866
0.25163 0.2955
0.24904 0.30273
0.24633 0.31039
0.24406 0.31689
0.24168 0.32378
0.23969 0.3296
0.2376 0.33576
0.23541 0.3423
0.23357 0.34786
0.23163 0.35375
0.23 0.35875
0.22829 0.36404
0.22649 0.36968
0.22496 0.37449
0.22335 0.37962
0.22198 0.38399
0.22054 0.38865
0.21932 0.39262
0.21847 0.39541
0.21789 0.39734
0.2174 0.39892
0.21701 0.40023
0.21669 0.40129
0.21643 0.40215
0.21616 0.40303
0.2159 0.40392
0.21562 0.40483
0.2154 0.40557
0.21523 0.40616
0.21508 0.40664
0.21497 0.40703
0.21485 0.40742
0.21473 0.40782
0.21461 0.40822
0.21449 0.40862
0.21437 0.40902
0.21428 0.40934
0.21418 0.40967
0.21408 0.41
0.21398 0.41033
0.21389 0.41066
0.21379 0.411
0.21369 0.41134
0.21358 0.41168
0.21348 0.41202
0.21338 0.41237
0.21328 0.41271
0.21317 0.41306
0.21307 0.41342
0.21297 0.41377
0.21286 0.41413
0.21275 0.41449
0.21265 0.41485
0.21254 0.41522
0.21243 0.41559
0.21234 0.41589
0.21225 0.41619
0.21217 0.41649
0.21208 0.41679
0.21199 0.4171
0.2119 0.4174
0.21181 0.41771
0.21172 0.41803
0.21162 0.41834
0.21153 0.41866
0.21144 0.41897
0.21134 0.4193
0.21125 0.41962
0.21115 0.41994
0.21106 0.42027
0.21096 0.4206
0.21086 0.42094
0.21077 0.42127
0.21067 0.42161
0.21059 0.42189
0.21051 0.42216
0.21043 0.42244
0.21035 0.42272
0.21026 0.423
0.21018 0.42328
0.2101 0.42357
0.21002 0.42385
0.20993 0.42414
0.20985 0.42443
0.20976 0.42473
0.20968 0.42502
0.20959 0.42532
0.2095 0.42562
0.20942 0.42592
0.20933 0.42623
0.20924 0.42654
0.20915 0.42685
0.20908 0.4271
0.20901 0.42735
0.20893 0.4276
0.20886 0.42786
0.20879 0.42812
0.20871 0.42838
0.20864 0.42864
0.20856 0.4289
0.20848 0.42917
0.20841 0.42943
0.20833 0.4297
0.20825 0.42998
0.20817 0.43025
0.20809 0.43053
0.20801 0.4308
0.20793 0.43108
0.20785 0.43137
0.20779 0.4316
0.20772 0.43183
0.20766 0.43206
0.20759 0.43229
0.20752 0.43253
0.20745 0.43276
0.20739 0.433
0.20732 0.43324
0.20725 0.43348
0.20718 0.43373
0.20711 0.43397
0.20704 0.43422
0.20697 0.43447
0.20689 0.43473
0.20682 0.43498
0.20675 0.43524
0.20668 0.4355
0.20662 0.43571
0.20656 0.43592
0.2065 0.43613
0.20644 0.43634
0.20637 0.43656
0.20631 0.43677
0.20625 0.43699
0.20619 0.43721
0.20612 0.43744
0.20606 0.43766
0.206 0.43789
0.20593 0.43811
0.20587 0.43834
0.2058 0.43858
0.20574 0.43881
0.20567 0.43905
0.20562 0.43924
0.20556 0.43943
0.20551 0.43962
0.20545 0.43982
0.2054 0.44001
0.20534 0.44021
0.20528 0.44041
0.20523 0.44061
0.20517 0.44082
0.20511 0.44102
0.20505 0.44123
0.205 0.44144
0.20494 0.44165
0.20488 0.44186
0.20482 0.44207
0.20477 0.44225
0.20472 0.44242
0.20467 0.4426
0.20462 0.44277
0.20457 0.44295
0.20452 0.44313
0.20447 0.44331
0.20442 0.44349
0.20437 0.44368
0.20432 0.44386
0.20426 0.44405
0.20421 0.44424
0.20416 0.44443
0.2041 0.44463
0.20405 0.44482
0.20399 0.44502
0.20395 0.44518
0.2039 0.44534
0.20386 0.4455
0.20381 0.44566
0.20377 0.44582
0.20372 0.44599
0.20368 0.44615
0.20363 0.44632
0.20358 0.44649
0.20353 0.44666
0.20349 0.44684
0.20344 0.44701
0.20339 0.44719
0.20334 0.44737
0.2033 0.44751
0.20326 0.44765
0.20322 0.4478
0.20318 0.44795
0.20314 0.44809
0.20309 0.44824
0.20305 0.4484
0.20301 0.44855
0.20297 0.4487
0.20292 0.44886
0.20288 0.44901
0.20284 0.44917
0.20279 0.44933
0.20275 0.44949
0.20271 0.44962
0.20267 0.44975
0.20264 0.44989
0.2026 0.45002
0.20256 0.45016
0.20253 0.45029
0.20249 0.45043
0.20245 0.45057
0.20241 0.45071
0.20237 0.45085
0.20233 0.45099
0.20229 0.45113
0.20225 0.45128
0.20221 0.45143
0.20218 0.45155
0.20215 0.45167
0.20211 0.45179
0.20208 0.45191
0.20205 0.45203
0.20201 0.45215
0.20198 0.45228
0.20194 0.45241
0.20191 0.45253
0.20187 0.45266
0.20184 0.45279
0.2018 0.45292
0.20176 0.45306
0.20173 0.45319
0.2017 0.4533
0.20167 0.45341
0.20163 0.45352
0.2016 0.45363
0.20157 0.45374
0.20154 0.45386
0.20151 0.45397
0.20148 0.45409
0.20145 0.4542
0.20141 0.45432
0.20138 0.45444
0.20135 0.45456
0.20131 0.45468
0.20129 0.45478
0.20126 0.45488
0.20123 0.45498
0.2012 0.45508
0.20118 0.45519
0.20115 0.45529
0.20112 0.45539
0.20109 0.4555
0.20106 0.45561
0.20103 0.45571
0.201 0.45582
0.20097 0.45593
0.20095 0.45602
0.20092 0.45611
0.2009 0.4562
0.20087 0.4563
0.20085 0.45639
0.20082 0.45648
0.2008 0.45658
0.20077 0.45667
0.20074 0.45677
0.20072 0.45686
0.20069 0.45696
0.20066 0.45706
0.20064 0.45716
0.20061 0.45724
0.20059 0.45733
0.20057 0.45741
0.20054 0.45749
0.20052 0.45758
0.2005 0.45766
0.20047 0.45775
0.20045 0.45784
0.20043 0.45793
0.2004 0.45802
0.20038 0.45811
0.20036 0.45818
0.20034 0.45825
0.20032 0.45833
0.2003 0.4584
0.20028 0.45848
0.20025 0.45856
0.20023 0.45864
0.20021 0.45871
0.20019 0.45879
0.20017 0.45887
0.20015 0.45896
0.20012 0.45904
0.2001 0.45911
0.20009 0.45917
0.20007 0.45924
0.20005 0.45931
0.20003 0.45938
0.20001 0.45945
0.19999 0.45952
0.19997 0.45959
0.19995 0.45966
0.19993 0.45974
0.19991 0.45981
0.19989 0.45989
0.19987 0.45995
0.19986 0.46001
0.19984 0.46007
0.19982 0.46014
0.19981 0.4602
0.19979 0.46026
0.19977 0.46033
0.19975 0.4604
0.19974 0.46046
0.19972 0.46053
0.1997 0.46059
0.19969 0.46064
0.19967 0.4607
0.19966 0.46075
0.19964 0.46081
0.19962 0.46087
0.19961 0.46093
0.19959 0.46099
0.19958 0.46105
0.19956 0.46111
0.19954 0.46117
0.19953 0.46122
0.19952 0.46127
0.1995 0.46132
0.19949 0.46137
0.19947 0.46142
0.19946 0.46148
0.19945 0.46153
0.19943 0.46158
0.19942 0.46164
0.1994 0.46169
0.19939 0.46175
0.19937 0.4618
0.19936 0.46184
0.19935 0.46189
0.19934 0.46194
0.19932 0.46198
0.19931 0.46203
0.1993 0.46208
0.19928 0.46213
0.19927 0.46218
0.19925 0.46223
0.19924 0.46227
0.19923 0.46232
0.19922 0.46236
0.19921 0.4624
0.1992 0.46244
0.19919 0.46249
0.19917 0.46253
0.19916 0.46258
0.19915 0.46262
0.19914 0.46266
0.19913 0.4627
0.19912 0.46274
0.19911 0.46277
0.1991 0.46281
0.19909 0.46285
0.19908 0.46289
0.19906 0.46293
0.19905 0.46297
0.19904 0.46302
0.19903 0.46305
0.19902 0.46308
0.19901 0.46312
0.19901 0.46315
0.199 0.46319
0.19899 0.46323
0.19898 0.46326
0.19897 0.4633
0.19896 0.46334
0.19895 0.46337
0.19894 0.4634
0.19893 0.46343
0.19892 0.46346
0.19891 0.46349
0.1989 0.46353
0.1989 0.46356
0.19889 0.46359
0.19888 0.46363
0.19887 0.46366
0.19886 0.46369
0.19885 0.46372
0.19884 0.46375
0.19884 0.46378
0.19883 0.46381
0.19882 0.46385
0.19881 0.46388
0.1988 0.46391
0.19879 0.46395
0.19878 0.46398
0.19877 0.46401
0.19876 0.46405
0.19875 0.46409
0.19874 0.46412
0.19873 0.46416
0.19872 0.4642
0.19871 0.46424
0.1987 0.46428
0.19869 0.46432
0.19868 0.46437
0.19867 0.46441
0.19865 0.46446
0.19865 0.46446
0.19703 0.47052
0.19527 0.47711
0.19339 0.48428
0.19137 0.4921
0.18919 0.50062
0.18685 0.50993
0.18433 0.52011
0.18163 0.53125
0.17873 0.54346
0.17561 0.55687
0.17226 0.57161
0.16867 0.58785
0.16482 0.60577
0.1607 0.62558
0.1566 0.64597
0.15251 0.66696
0.14846 0.68856
0.14443 0.71078
0.14043 0.73363
0.13618 0.75888
0.13197 0.78488
0.12781 0.81162
0.1237 0.83911
0.11966 0.86735
0.11567 0.89633
0.11146 0.92831
0.10732 0.96115
0.10327 0.99483
0.099003 1.0319
0.09484 1.07
0.090778 1.109
0.08653 1.1519
0.082402 1.1959
0.078102 1.2442
0.073943 1.2936
0.069628 1.3479
0.065472 1.4034
0.06118 1.4643
0.056762 1.5312
0.05254 1.5994
0.048213 1.6741
0.043794 1.7561
0.039298 1.8458
0.035048 1.9374
0.031029 2.0305
0.027225 2.1252
0.023622 2.2214
0.020206 2.319
0.016963 2.418
0.013658 2.5259
0.010525 2.6353
0.0075515 2.7462
0.0045192 2.867
0.0016428 2.9895
-0.0010902 3.1136
-0.0038803 3.2488
-0.0065309 3.3859
-0.0092368 3.5354
-0.011808 3.687
-0.014434 3.8525
-0.01693 4.0206
-0.019482 4.2043
-0.021911 4.3911
-0.024396 4.5955
-0.026936 4.8194
-0.029355 5.0479
-0.031668 5.2814
-0.033881 5.5199
-0.036004 5.7635
-0.038046 6.0125
-0.040014 6.267
-0.041915 6.5272
-0.043753 6.7935
-0.045535 7.0661
-0.047265 7.3452
-0.048948 7.6311
-0.050586 7.9242
-0.052184 8.2247
-0.053744 8.533
-0.055269 8.8495
-0.056762 9.1745
-0.058224 9.5084
-0.059658 9.8517
-0.061066 10.205
-0.062449 10.568
-0.063808 10.942
-0.065145 11.328
-0.06646 11.725
-0.067755 12.135
-0.069031 12.558
-0.070288 12.995
-0.071527 13.447


==> F_U_nip16.txt <==
   xx	     yy 
0	0
0.100000000000000	0.000373000000000000
0.200000000000000	0.000742000000000000
0.300000000000000	0.00110900000000000
0.400000000000000	0.00147200000000000
0.500000000000000	0.00183200000000000
0.600000000000000	0.00218900000000000
0.700000000000000	0.00254300000000000
0.800000000000000	0.00289400000000000
0.900000000000000	0.00324200000000000
1	0.00358700000000000
1.10000000000000	0.00393000000000000
1.20000000000000	0.00426900000000000
1.30000000000000	0.00460600000000000
1.40000000000000	0.00494000000000000
1.50000000000000	0.00527200000000000
1.60000000000000	0.00560100000000000
1.70000000000000	0.00592700000000000
1.80000000000000	0.00625100000000000
1.90000000000000	0.00657200000000000
2	0.00689100000000000
2.10000000000000	0.00720700000000000
2.20000000000000	0.00752100000000000
2.30000000000000	0.00783300000000000
2.40000000000000	0.00814200000000000
2.50000000000000	0.00844900000000000
2.60000000000000	0.00875300000000000
2.70000000000000	0.00905600000000000
2.80000000000000	0.00935600000000000
2.90000000000000	0.00965400000000000
3	0.00995000000000000
3.10000000000000	0.0102430000000000
3.20000000000000	0.0105350000000000
3.30000000000000	0.0108250000000000
3.40000000000000	0.0111120000000000
3.50000000000000	0.0113970000000000
3.60000000000000	0.0116810000000000
3.70000000000000	0.0119630000000000
3.80000000000000	0.0122420000000000
3.90000000000000	0.0125200000000000
4	0.0127960000000000
4.10000000000000	0.0130700000000000
4.20000000000000	0.0133420000000000
4.30000000000000	0.0136120000000000
4.40000000000000	0.0138810000000000
4.50000000000000	0.0141470000000000
4.60000000000000	0.0144120000000000
4.70000000000000	0.0146760000000000
4.80000000000000	0.0149370000000000
4.90000000000000	0.0151970000000000
5	0.0154550000000000
5.10000000000000	0.0157120000000000
5.20000000000000	0.0159670000000000
5.30000000000000	0.0162200000000000
5.40000000000000	0.0164720000000000
5.50000000000000	0.0167220000000000
5.60000000000000	0.0169710000000000
5.70000000000000	0.0172180000000000
5.80000000000000	0.0174640000000000
5.90000000000000	0.0177080000000000
6	0.0179510000000000
6.10000000000000	0.0181920000000000
6.20000000000000	0.0184320000000000
6.30000000000000	0.0186700000000000
6.40000000000000	0.0189070000000000
6.50000000000000	0.0191430000000000
6.60000000000000	0.0193770000000000
6.70000000000000	0.0196100000000000
6.80000000000000	0.0198410000000000
6.90000000000000	0.0200710000000000
7	0.0203000000000000
7.10000000000000	0.0205280000000000
7.20000000000000	0.0207540000000000
7.30000000000000	0.0209790000000000
7.40000000000000	0.0212030000000000
7.50000000000000	0.0214260000000000
7.60000000000000	0.0216470000000000
7.70000000000000	0.0218670000000000
7.80000000000000	0.0220860000000000
7.90000000000000	0.0223040000000000
8	0.0225200000000000
8.10000000000000	0.0227360000000000
8.20000000000000	0.0229500000000000
8.30000000000000	0.0231630000000000
8.40000000000000	0.0233750000000000
8.50000000000000	0.0235860000000000
8.60000000000000	0.0237960000000000
8.70000000000000	0.0240050000000000
8.80000000000000	0.0242120000000000
8.90000000000000	0.0244190000000000
9	0.0246240000000000
9.10000000000000	0.0248290000000000
9.20000000000000	0.0250320000000000
9.30000000000000	0.0252350000000000
9.40000000000000	0.0254360000000000
9.50000000000000	0.0256370000000000
9.60000000000000	0.0258360000000000
9.70000000000000	0.0260340000000000
9.80000000000000	0.0262320000000000
9.90000000000000	0.0264280000000000
10	0.0266240000000000
10.1000000000000	0.0268190000000000
10.2000000000000	0.0270120000000000
10.3000000000000	0.0272050000000000
10.4000000000000	0.0273970000000000
10.5000000000000	0.0275880000000000
10.6000000000000	0.0277780000000000
10.7000000000000	0.0279670000000000
10.8000000000000	0.0281550000000000
10.9000000000000	0.0283430000000000
11	0.0285290000000000
11.1000000000000	0.0287150000000000
11.2000000000000	0.0289000000000000
11.3000000000000	0.0290840000000000
11.4000000000000	0.0292670000000000
11.5000000000000	0.0294490000000000
11.6000000000000	0.0296310000000000
11.7000000000000	0.0298120000000000
11.8000000000000	0.0299920000000000
11.9000000000000	0.0301710000000000
12	0.0303490000000000
12.1000000000000	0.0305270000000000
12.2000000000000	0.0307040000000000
12.3000000000000	0.0308800000000000
12.4000000000000	0.0310550000000000
12.5000000000000	0.0312300000000000
12.6000000000000	0.0314030000000000
12.7000000000000	0.0315770000000000
12.8000000000000	0.0317490000000000
12.9000000000000	0.0319210000000000
13	0.0320920000000000
13.1000000000000	0.0322620000000000
13.2000000000000	0.0324310000000000
13.3000000000000	0.0326000000000000
13.4000000000000	0.0327680000000000
13.5000000000000	0.0329360000000000
13.6000000000000	0.0331030000000000
13.7000000000000	0.0332690000000000
13.8000000000000	0.0334340000000000
13.9000000000000	0.0335990000000000
14	0.0337630000000000
14.1000000000000	0.0339270000000000
14.2000000000000	0.0340890000000000
14.3000000000000	0.0342520000000000
14.4000000000000	0.0344130000000000
14.5000000000000	0.0345740000000000
14.6000000000000	0.0347350000000000
14.7000000000000	0.0348940000000000
14.8000000000000	0.0350530000000000
14.9000000000000	0.0352120000000000
15	0.0353700000000000
15.1000000000000	0.0355270000000000
15.2000000000000	0.0356840000000000
15.3000000000000	0.0358400000000000
15.4000000000000	0.0359960000000000
15.5000000000000	0.0361510000000000
15.6000000000000	0.0363050000000000
15.7000000000000	0.0364590000000000
15.8000000000000	0.0366120000000000
15.9000000000000	0.0367650000000000
16	0.0369170000000000
16.1000000000000	0.0370690000000000
16.2000000000000	0.0372200000000000
16.3000000000000	0.0373710000000000
16.4000000000000	0.0375210000000000
16.5000000000000	0.0376700000000000
16.6000000000000	0.0378190000000000
16.7000000000000	0.0379680000000000
16.8000000000000	0.0381160000000000
16.9000000000000	0.0382630000000000
17	0.0384100000000000
17.1000000000000	0.0385560000000000
17.2000000000000	0.0387020000000000
17.3000000000000	0.0388480000000000
17.4000000000000	0.0389930000000000
17.5000000000000	0.0391370000000000
17.6000000000000	0.0392810000000000
17.7000000000000	0.0394250000000000
17.8000000000000	0.0395680000000000
17.9000000000000	0.0397100000000000
18	0.0398530000000000
18.1000000000000	0.0399940000000000
18.2000000000000	0.0401350000000000
18.3000000000000	0.0402760000000000
18.4000000000000	0.0404160000000000
18.5000000000000	0.0405560000000000
18.6000000000000	0.0406960000000000
18.7000000000000	0.0408340000000000
18.8000000000000	0.0409730000000000
18.9000000000000	0.0411110000000000
19	0.0412490000000000
19.1000000000000	0.0413860000000000
19.2000000000000	0.0415230000000000
19.3000000000000	0.0416590000000000
19.4000000000000	0.0417950000000000
19.5000000000000	0.0419300000000000
19.6000000000000	0.0420650000000000
19.7000000000000	0.0422000000000000
19.8000000000000	0.0423340000000000
19.9000000000000	0.0424680000000000
20	0.0426020000000000
20.1000000000000	0.0427350000000000
20.2000000000000	0.0428670000000000
20.3000000000000	0.0430000000000000
20.4000000000000	0.0431320000000000
20.5000000000000	0.0432630000000000
20.6000000000000	0.0433940000000000
20.7000000000000	0.0435250000000000
20.8000000000000	0.0436550000000000
20.9000000000000	0.0437850000000000
21	0.0439150000000000
21.1000000000000	0.0440440000000000
21.2000000000000	0.0441730000000000
21.3000000000000	0.0443020000000000
21.4000000000000	0.0444300000000000
21.5000000000000	0.0445580000000000
21.6000000000000	0.0446850000000000
21.7000000000000	0.0448120000000000
21.8000000000000	0.0449390000000000
21.9000000000000	0.0450650000000000
22	0.0451910000000000
22.1000000000000	0.0453170000000000
22.2000000000000	0.0454420000000000
22.3000000000000	0.0455670000000000
22.4000000000000	0.0456920000000000
22.5000000000000	0.0458160000000000
22.6000000000000	0.0459400000000000
22.7000000000000	0.0460640000000000
22.8000000000000	0.0461870000000000
22.9000000000000	0.0463100000000000
23	0.0464330000000000
23.1000000000000	0.0465550000000000
23.2000000000000	0.0466770000000000
23.3000000000000	0.0467990000000000
23.4000000000000	0.0469210000000000
23.5000000000000	0.0470420000000000
23.6000000000000	0.0471620000000000
23.7000000000000	0.0472830000000000
23.8000000000000	0.0474030000000000
23.9000000000000	0.0475230000000000
24	0.0476430000000000
24.1000000000000	0.0477620000000000
24.2000000000000	0.0478810000000000
24.3000000000000	0.0480000000000000
24.4000000000000	0.0481180000000000
24.5000000000000	0.0482360000000000
24.6000000000000	0.0483540000000000
24.7000000000000	0.0484710000000000
24.8000000000000	0.0485890000000000
24.9000000000000	0.0487060000000000
25	0.0488220000000000
25.1000000000000	0.0489390000000000
25.2000000000000	0.0490550000000000
25.3000000000000	0.0491710000000000
25.4000000000000	0.0492860000000000
25.5000000000000	0.0494020000000000
25.6000000000000	0.0495170000000000
25.7000000000000	0.0496310000000000
25.8000000000000	0.0497460000000000
25.9000000000000	0.0498600000000000
26	0.0499740000000000
26.1000000000000	0.0500880000000000
26.2000000000000	0.0502010000000000
26.3000000000000	0.0503140000000000
26.4000000000000	0.0504270000000000
26.5000000000000	0.0505400000000000
26.6000000000000	0.0506520000000000
26.7000000000000	0.0507650000000000
26.8000000000000	0.0508770000000000
26.9000000000000	0.0509880000000000
27	0.0511000000000000
27.1000000000000	0.0512110000000000
27.2000000000000	0.0513220000000000
27.3000000000000	0.0514320000000000
27.4000000000000	0.0515430000000000
27.5000000000000	0.0516530000000000
27.6000000000000	0.0517630000000000
27.7000000000000	0.0518730000000000
27.8000000000000	0.0519820000000000
27.9000000000000	0.0520920000000000
28	0.0522010000000000
28.1000000000000	0.0523090000000000
28.2000000000000	0.0524180000000000
28.3000000000000	0.0525260000000000
28.4000000000000	0.0526340000000000
28.5000000000000	0.0527420000000000
28.6000000000000	0.0528500000000000
28.7000000000000	0.0529570000000000
28.8000000000000	0.0530650000000000
28.9000000000000	0.0531720000000000
29	0.0532780000000000
29.1000000000000	0.0533850000000000
29.2000000000000	0.0534910000000000
29.3000000000000	0.0535980000000000
29.4000000000000	0.0537040000000000
29.5000000000000	0.0538090000000000
29.6000000000000	0.0539150000000000
29.7000000000000	0.0540200000000000
29.8000000000000	0.0541250000000000
29.9000000000000	0.0542300000000000
30	0.0543350000000000
30.1000000000000	0.0544390000000000
30.2000000000000	0.0545440000000000
30.3000000000000	0.0546480000000000
30.4000000000000	0.0547510000000000
30.5000000000000	0.0548550000000000
30.6000000000000	0.0549590000000000
30.7000000000000	0.0550620000000000
30.8000000000000	0.0551650000000000
30.9000000000000	0.0552680000000000
31	0.0553710000000000
31.1000000000000	0.0554730000000000
31.2000000000000	0.0555760000000000
31.3000000000000	0.0556780000000000
31.4000000000000	0.0557800000000000
31.5000000000000	0.0558810000000000
31.6000000000000	0.0559830000000000
31.7000000000000	0.0560840000000000
31.8000000000000	0.0561860000000000
31.9000000000000	0.0562870000000000
32	0.0563870000000000
32.1000000000000	0.0564880000000000
32.2000000000000	0.0565890000000000
32.3000000000000	0.0566890000000000
32.4000000000000	0.0567890000000000
32.5000000000000	0.0568890000000000
32.6000000000000	0.0569890000000000
32.7000000000000	0.0570880000000000
32.8000000000000	0.0571880000000000
32.9000000000000	0.0572870000000000
33	0.0573860000000000
33.1000000000000	0.0574850000000000
33.2000000000000	0.0575840000000000
33.3000000000000	0.0576820000000000
33.4000000000000	0.0577810000000000
33.5000000000000	0.0578790000000000
33.6000000000000	0.0579770000000000
33.7000000000000	0.0580750000000000
33.8000000000000	0.0581730000000000
33.9000000000000	0.0582700000000000
34	0.0583680000000000
34.1000000000000	0.0584650000000000
34.2000000000000	0.0585620000000000
34.3000000000000	0.0586590000000000
34.4000000000000	0.0587560000000000
34.5000000000000	0.0588520000000000
34.6000000000000	0.0589490000000000
34.7000000000000	0.0590450000000000
34.8000000000000	0.0591410000000000
34.9000000000000	0.0592370000000000
35	0.0593330000000000
35.1000000000000	0.0594290000000000
35.2000000000000	0.0595240000000000
35.3000000000000	0.0596200000000000
35.4000000000000	0.0597150000000000
35.5000000000000	0.0598100000000000
35.6000000000000	0.0599050000000000
35.7000000000000	0.0600000000000000
35.8000000000000	0.0600950000000000
35.9000000000000	0.0601890000000000
36	0.0602830000000000
36.1000000000000	0.0603780000000000
36.2000000000000	0.0604720000000000
36.3000000000000	0.0605660000000000
36.4000000000000	0.0606590000000000
36.5000000000000	0.0607530000000000
36.6000000000000	0.0608470000000000
36.7000000000000	0.0609400000000000
36.8000000000000	0.0610330000000000
36.9000000000000	0.0611260000000000
37	0.0612190000000000
37.1000000000000	0.0613120000000000
37.2000000000000	0.0614050000000000
37.3000000000000	0.0614970000000000
37.4000000000000	0.0615900000000000
37.5000000000000	0.0616820000000000
37.6000000000000	0.0617740000000000
37.7000000000000	0.0618660000000000
37.8000000000000	0.0619580000000000
37.9000000000000	0.0620500000000000
38	0.0621410000000000
38.1000000000000	0.0622330000000000
38.2000000000000	0.0623240000000000
38.3000000000000	0.0624150000000000
38.4000000000000	0.0625070000000000
38.5000000000000	0.0625980000000000
38.6000000000000	0.0626880000000000
38.7000000000000	0.0627790000000000
38.8000000000000	0.0628700000000000
38.9000000000000	0.0629600000000000
39	0.0630510000000000
39.1000000000000	0.0631410000000000
39.2000000000000	0.0632310000000000
39.3000000000000	0.0633210000000000
39.4000000000000	0.0634110000000000
39.5000000000000	0.0635000000000000
39.6000000000000	0.0635900000000000
39.7000000000000	0.0636800000000000
39.8000000000000	0.0637690000000000
39.9000000000000	0.0638580000000000
40	0.0639470000000000
40.1000000000000	0.0640360000000000
40.2000000000000	0.0641250000000000
40.3000000000000	0.0642140000000000
40.4000000000000	0.0643030000000000
40.5000000000000	0.0643910000000000
40.6000000000000	0.0644800000000000
40.7000000000000	0.0645680000000000
40.8000000000000	0.0646560000000000
40.9000000000000	0.0647450000000000
41	0.0648330000000000
41.1000000000000	0.0649200000000000
41.2000000000000	0.0650080000000000
41.3000000000000	0.0650960000000000
41.4000000000000	0.0651830000000000
41.5000000000000	0.0652710000000000
41.6000000000000	0.0653580000000000
41.7000000000000	0.0654450000000000
41.8000000000000	0.0655330000000000
41.9000000000000	0.0656200000000000
42	0.0657070000000000
42.1000000000000	0.0657930000000000
42.2000000000000	0.0658800000000000
42.3000000000000	0.0659670000000000
42.4000000000000	0.0660530000000000
42.5000000000000	0.0661400000000000
42.6000000000000	0.0662260000000000
42.7000000000000	0.0663120000000000
42.8000000000000	0.0663980000000000
42.9000000000000	0.0664840000000000
43	0.0665700000000000
43.1000000000000	0.0666560000000000
43.2000000000000	0.0667410000000000
43.3000000000000	0.0668270000000000
43.4000000000000	0.0669120000000000
43.5000000000000	0.0669980000000000
43.6000000000000	0.0670830000000000
43.7000000000000	0.0671680000000000
43.8000000000000	0.0672530000000000
43.9000000000000	0.0673380000000000
44	0.0674230000000000
44.1000000000000	0.0675080000000000
44.2000000000000	0.0675930000000000
44.3000000000000	0.0676770000000000
44.4000000000000	0.0677620000000000
44.5000000000000	0.0678460000000000
44.6000000000000	0.0679300000000000
44.7000000000000	0.0680150000000000
44.8000000000000	0.0680990000000000
44.9000000000000	0.0681830000000000
45	0.0682670000000000
45.1000000000000	0.0683510000000000
45.2000000000000	0.0684340000000000
45.3000000000000	0.0685180000000000
45.4000000000000	0.0686010000000000
45.5000000000000	0.0686850000000000
45.6000000000000	0.0687680000000000
45.7000000000000	0.0688520000000000
45.8000000000000	0.0689350000000000
45.9000000000000	0.0690180000000000
46	0.0691010000000000
46.1000000000000	0.0691840000000000
46.2000000000000	0.0692670000000000
46.3000000000000	0.0693490000000000
46.4000000000000	0.0694320000000000
46.5000000000000	0.0695150000000000
46.6000000000000	0.0695970000000000
46.7000000000000	0.0696800000000000
46.8000000000000	0.0697620000000000
46.9000000000000	0.0698440000000000
47	0.0699260000000000
47.1000000000000	0.0700080000000000
47.2000000000000	0.0700900000000000
47.3000000000000	0.0701720000000000
47.4000000000000	0.0702540000000000
47.5000000000000	0.0703360000000000
47.6000000000000	0.0704170000000000
47.7000000000000	0.0704990000000000
47.8000000000000	0.0705800000000000
47.9000000000000	0.0706620000000000
48	0.0707430000000000
48.1000000000000	0.0708240000000000
48.2000000000000	0.0709050000000000
48.3000000000000	0.0709870000000000
48.4000000000000	0.0710680000000000
48.5000000000000	0.0711480000000000
48.6000000000000	0.0712290000000000
48.7000000000000	0.0713100000000000
48.8000000000000	0.0713910000000000
48.9000000000000	0.0714710000000000
49	0.0715520000000000
49.1000000000000	0.0716320000000000
49.2000000000000	0.0717120000000000
49.3000000000000	0.0717930000000000
49.4000000000000	0.0718730000000000
49.5000000000000	0.0719530000000000
49.6000000000000	0.0720330000000000
49.7000000000000	0.0721130000000000
49.8000000000000	0.0721930000000000
49.9000000000000	0.0722730000000000
50	0.0723520000000000
50.1000000000000	0.0724320000000000
50.2000000000000	0.0725120000000000
50.3000000000000	0.0725910000000000
50.4000000000000	0.0726710000000000
50.5000000000000	0.0727500000000000
50.6000000000000	0.0728290000000000
50.7000000000000	0.0729080000000000
50.8000000000000	0.0729870000000000
50.9000000000000	0.0730660000000000
51	0.0731450000000000
51.1000000000000	0.0732240000000000
51.2000000000000	0.0733030000000000
51.3000000000000	0.0733820000000000
51.4000000000000	0.0734610000000000
51.5000000000000	0.0735390000000000
51.6000000000000	0.0736180000000000
51.7000000000000	0.0736960000000000
51.8000000000000	0.0737750000000000
51.9000000000000	0.0738530000000000
52	0.0739310000000000
52.1000000000000	0.0740090000000000
52.2000000000000	0.0740870000000000
52.3000000000000	0.0741650000000000
52.4000000000000	0.0742430000000000
52.5000000000000	0.0743210000000000
52.6000000000000	0.0743990000000000
52.7000000000000	0.0744770000000000
52.8000000000000	0.0745540000000000
52.9000000000000	0.0746320000000000
53	0.0747100000000000
53.1000000000000	0.0747870000000000
53.2000000000000	0.0748640000000000
53.3000000000000	0.0749420000000000
53.4000000000000	0.0750190000000000
53.5000000000000	0.0750960000000000
53.6000000000000	0.0751730000000000
53.7000000000000	0.0752500000000000
53.8000000000000	0.0753270000000000
53.9000000000000	0.0754040000000000
54	0.0754810000000000
54.1000000000000	0.0755580000000000
54.2000000000000	0.0756340000000000
54.3000000000000	0.0757110000000000
54.4000000000000	0.0757880000000000
54.5000000000000	0.0758640000000000
54.6000000000000	0.0759410000000000
54.7000000000000	0.0760170000000000
54.8000000000000	0.0760930000000000
54.9000000000000	0.0761690000000000
55	0.0762460000000000
55.1000000000000	0.0763220000000000
55.2000000000000	0.0763980000000000
55.3000000000000	0.0764740000000000
55.4000000000000	0.0765500000000000
55.5000000000000	0.0766250000000000
55.6000000000000	0.0767010000000000
55.7000000000000	0.0767770000000000
55.8000000000000	0.0768530000000000
55.9000000000000	0.0769280000000000
56	0.0770040000000000
56.1000000000000	0.0770790000000000
56.2000000000000	0.0771540000000000
56.3000000000000	0.0772300000000000
56.4000000000000	0.0773050000000000
56.5000000000000	0.0773800000000000
56.6000000000000	0.0774550000000000
56.7000000000000	0.0775300000000000
56.8000000000000	0.0776050000000000
56.9000000000000	0.0776800000000000
57	0.0777550000000000
57.1000000000000	0.0778300000000000
57.2000000000000	0.0779050000000000
57.3000000000000	0.0779790000000000
57.4000000000000	0.0780540000000000
57.5000000000000	0.0781280000000000
57.6000000000000	0.0782030000000000
57.7000000000000	0.0782770000000000
57.8000000000000	0.0783520000000000
57.9000000000000	0.0784260000000000
58	0.0785000000000000
58.1000000000000	0.0785740000000000
58.2000000000000	0.0786480000000000
58.3000000000000	0.0787220000000000
58.4000000000000	0.0787960000000000
58.5000000000000	0.0788700000000000
58.6000000000000	0.0789440000000000
58.7000000000000	0.0790180000000000
58.8000000000000	0.0790910000000000
58.9000000000000	0.0791650000000000
59	0.0792390000000000
59.1000000000000	0.0793120000000000
59.2000000000000	0.0793860000000000
59.3000000000000	0.0794590000000000
59.4000000000000	0.0795320000000000
59.5000000000000	0.0796060000000000
59.6000000000000	0.0796790000000000
59.7000000000000	0.0797520000000000
59.8000000000000	0.0798250000000000
59.9000000000000	0.0798980000000000
60	0.0799710000000000
60.1000000000000	0.0800440000000000
60.2000000000000	0.0801170000000000
60.3000000000000	0.0801890000000000
60.4000000000000	0.0802620000000000
60.5000000000000	0.0803350000000000
60.6000000000000	0.0804070000000000
60.7000000000000	0.0804800000000000
60.8000000000000	0.0805520000000000
60.9000000000000	0.0806250000000000
61	0.0806970000000000
61.1000000000000	0.0807690000000000
61.2000000000000	0.0808410000000000
61.3000000000000	0.0809140000000000
61.4000000000000	0.0809860000000000
61.5000000000000	0.0810580000000000
61.6000000000000	0.0811300000000000
61.7000000000000	0.0812010000000000
61.8000000000000	0.0812730000000000
61.9000000000000	0.0813450000000000
62	0.0814170000000000
62.1000000000000	0.0814880000000000
62.2000000000000	0.0815600000000000
62.3000000000000	0.0816310000000000
62.4000000000000	0.0817030000000000
62.5000000000000	0.0817740000000000
62.6000000000000	0.0818460000000000
62.7000000000000	0.0819170000000000
62.8000000000000	0.0819880000000000
62.9000000000000	0.0820590000000000
63	0.0821300000000000
63.1000000000000	0.0822010000000000
63.2000000000000	0.0822720000000000
63.3000000000000	0.0823430000000000
63.4000000000000	0.0824140000000000
63.5000000000000	0.0824850000000000
63.6000000000000	0.0825550000000000
63.7000000000000	0.0826260000000000
63.8000000000000	0.0826960000000000
63.9000000000000	0.0827670000000000
64	0.0828370000000000
64.1000000000000	0.0829080000000000
64.2000000000000	0.0829780000000000
64.3000000000000	0.0830480000000000
64.4000000000000	0.0831180000000000
64.5000000000000	0.0831890000000000
64.6000000000000	0.0832590000000000
64.7000000000000	0.0833290000000000
64.8000000000000	0.0833980000000000
64.9000000000000	0.0834680000000000
65	0.0835380000000000
65.1000000000000	0.0836080000000000
65.2000000000000	0.0836770000000000
65.3000000000000	0.0837470000000000
65.4000000000000	0.0838170000000000
65.5000000000000	0.0838860000000000
65.6000000000000	0.0839550000000000
65.7000000000000	0.0840250000000000
65.8000000000000	0.0840940000000000
65.9000000000000	0.0841630000000000
66	0.0842320000000000
66.1000000000000	0.0843010000000000
66.2000000000000	0.0843700000000000
66.3000000000000	0.0844390000000000
66.4000000000000	0.0845080000000000
66.5000000000000	0.0845770000000000
66.6000000000000	0.0846460000000000
66.7000000000000	0.0847140000000000
66.8000000000000	0.0847830000000000
66.9000000000000	0.0848520000000000
67	0.0849200000000000
67.1000000000000	0.0849880000000000
67.2000000000000	0.0850570000000000
67.3000000000000	0.0851250000000000
67.4000000000000	0.0851930000000000
67.5000000000000	0.0852610000000000
67.6000000000000	0.0853290000000000
67.7000000000000	0.0853970000000000
67.8000000000000	0.0854650000000000
67.9000000000000	0.0855330000000000
68	0.0856010000000000
68.1000000000000	0.0856690000000000
68.2000000000000	0.0857360000000000
68.3000000000000	0.0858040000000000
68.4000000000000	0.0858710000000000
68.5000000000000	0.0859390000000000
68.6000000000000	0.0860060000000000
68.7000000000000	0.0860730000000000
68.8000000000000	0.0861400000000000
68.9000000000000	0.0862080000000000
69	0.0862750000000000
69.1000000000000	0.0863420000000000
69.2000000000000	0.0864090000000000
69.3000000000000	0.0864750000000000
69.4000000000000	0.0865420000000000
69.5000000000000	0.0866090000000000
69.6000000000000	0.0866760000000000
69.7000000000000	0.0867420000000000
69.8000000000000	0.0868090000000000
69.9000000000000	0.0868750000000000
70	0.0869410000000000
70.1000000000000	0.0870080000000000
70.2000000000000	0.0870740000000000
70.3000000000000	0.0871400000000000
70.4000000000000	0.0872060000000000
70.5000000000000	0.0872720000000000
70.6000000000000	0.0873380000000000
70.7000000000000	0.0874040000000000
70.8000000000000	0.0874690000000000
70.9000000000000	0.0875350000000000
71	0.0876010000000000
71.1000000000000	0.0876660000000000
71.2000000000000	0.0877320000000000
71.3000000000000	0.0877970000000000
71.4000000000000	0.0878620000000000
71.5000000000000	0.0879280000000000
71.6000000000000	0.0879930000000000
71.7000000000000	0.0880580000000000
71.8000000000000	0.0881230000000000
71.9000000000000	0.0881880000000000
72	0.0882520000000000
72.1000000000000	0.0883170000000000
72.2000000000000	0.0883820000000000
72.3000000000000	0.0884460000000000
72.4000000000000	0.0885110000000000
72.5000000000000	0.0885750000000000
72.6000000000000	0.0886390000000000
72.7000000000000	0.0887040000000000
72.8000000000000	0.0887680000000000
72.9000000000000	0.0888320000000000
73	0.0888960000000000
73.1000000000000	0.0889600000000000
73.2000000000000	0.0890240000000000
73.3000000000000	0.0890870000000000
73.4000000000000	0.0891510000000000
73.5000000000000	0.0892150000000000
73.6000000000000	0.0892780000000000
73.7000000000000	0.0893410000000000
73.8000000000000	0.0894050000000000
73.9000000000000	0.0894680000000000
74	0.0895310000000000
74.1000000000000	0.0895940000000000
74.2000000000000	0.0896570000000000
74.3000000000000	0.0897200000000000
74.4000000000000	0.0897830000000000
74.5000000000000	0.0898450000000000
74.6000000000000	0.0899080000000000
74.7000000000000	0.0899710000000000
74.8000000000000	0.0900330000000000
74.9000000000000	0.0900950000000000
75	0.0901580000000000
75.1000000000000	0.0902200000000000
75.2000000000000	0.0902820000000000
75.3000000000000	0.0903440000000000
75.4000000000000	0.0904060000000000
75.5000000000000	0.0904670000000000
75.6000000000000	0.0905290000000000
75.7000000000000	0.0905910000000000
75.8000000000000	0.0906520000000000
75.9000000000000	0.0907140000000000
76	0.0907750000000000
76.1000000000000	0.0908360000000000
76.2000000000000	0.0908970000000000
76.3000000000000	0.0909580000000000
76.4000000000000	0.0910190000000000
76.5000000000000	0.0910800000000000
76.6000000000000	0.0911410000000000
76.7000000000000	0.0912010000000000
76.8000000000000	0.0912620000000000
76.9000000000000	0.0913220000000000
77	0.0913820000000000
77.1000000000000	0.0914430000000000
77.2000000000000	0.0915030000000000
77.3000000000000	0.0915630000000000
77.4000000000000	0.0916230000000000
77.5000000000000	0.0916820000000000
77.6000000000000	0.0917420000000000
77.7000000000000	0.0918020000000000
77.8000000000000	0.0918610000000000
77.9000000000000	0.0919200000000000
78	0.0919800000000000
78.1000000000000	0.0920390000000000
78.2000000000000	0.0920980000000000
78.3000000000000	0.0921570000000000
78.4000000000000	0.0922160000000000
78.5000000000000	0.0922740000000000
78.6000000000000	0.0923330000000000
78.7000000000000	0.0923910000000000
78.8000000000000	0.0924500000000000
78.9000000000000	0.0925080000000000
79	0.0925660000000000
79.1000000000000	0.0926240000000000
79.2000000000000	0.0926820000000000
79.3000000000000	0.0927400000000000
79.4000000000000	0.0927980000000000
79.5000000000000	0.0928550000000000
79.6000000000000	0.0929130000000000
79.7000000000000	0.0929700000000000
79.8000000000000	0.0930270000000000
79.9000000000000	0.0930840000000000
80	0.0931410000000000
80.1000000000000	0.0931980000000000
80.2000000000000	0.0932550000000000
80.3000000000000	0.0933110000000000
80.4000000000000	0.0933680000000000
80.5000000000000	0.0934240000000000
80.6000000000000	0.0934800000000000
80.7000000000000	0.0935360000000000
80.8000000000000	0.0935920000000000
80.9000000000000	0.0936480000000000
81	0.0937040000000000
81.1000000000000	0.0937590000000000
81.2000000000000	0.0938150000000000
81.3000000000000	0.0938700000000000
81.4000000000000	0.0939250000000000
81.5000000000000	0.0939800000000000
81.6000000000000	0.0940350000000000
81.7000000000000	0.0940900000000000
81.8000000000000	0.0941450000000000
81.9000000000000	0.0941990000000000
82	0.0942540000000000
82.1000000000000	0.0943080000000000
82.2000000000000	0.0943620000000000
82.3000000000000	0.0944160000000000
82.4000000000000	0.0944700000000000
82.5000000000000	0.0945230000000000
82.6000000000000	0.0945770000000000
82.7000000000000	0.0946300000000000
82.8000000000000	0.0946840000000000
82.9000000000000	0.0947370000000000
83	0.0947900000000000
83.1000000000000	0.0948430000000000
83.2000000000000	0.0948950000000000
83.3000000000000	0.0949480000000000
83.4000000000000	0.0950000000000000
83.5000000000000	0.0950520000000000
83.6000000000000	0.0951040000000000
83.7000000000000	0.0951560000000000
83.8000000000000	0.0952080000000000
83.9000000000000	0.0952600000000000
84	0.0953110000000000
84.1000000000000	0.0953620000000000
84.2000000000000	0.0954130000000000
84.3000000000000	0.0954640000000000
84.4000000000000	0.0955150000000000
84.5000000000000	0.0955660000000000
84.6000000000000	0.0956160000000000
84.7000000000000	0.0956670000000000
84.8000000000000	0.0957170000000000
84.9000000000000	0.0957670000000000
85	0.0958160000000000
85.1000000000000	0.0958660000000000
85.2000000000000	0.0959160000000000
85.3000000000000	0.0959650000000000
85.4000000000000	0.0960140000000000
85.5000000000000	0.0960630000000000
85.6000000000000	0.0961120000000000
85.7000000000000	0.0961600000000000
85.8000000000000	0.0962090000000000
85.9000000000000	0.0962570000000000
86	0.0963050000000000
86.1000000000000	0.0963530000000000
86.2000000000000	0.0964010000000000
86.3000000000000	0.0964480000000000
86.4000000000000	0.0964960000000000
86.5000000000000	0.0965430000000000
86.6000000000000	0.0965900000000000
86.7000000000000	0.0966360000000000
86.8000000000000	0.0966830000000000
86.9000000000000	0.0967300000000000
87	0.0967760000000000
87.1000000000000	0.0968220000000000
87.2000000000000	0.0968680000000000
87.3000000000000	0.0969130000000000
87.4000000000000	0.0969590000000000
87.5000000000000	0.0970040000000000
87.6000000000000	0.0970490000000000
87.7000000000000	0.0970940000000000
87.8000000000000	0.0971380000000000
87.9000000000000	0.0971830000000000
88	0.0972270000000000
88.1000000000000	0.0972710000000000
88.2000000000000	0.0973150000000000
88.3000000000000	0.0973580000000000
88.4000000000000	0.0974020000000000
88.5000000000000	0.0974450000000000
88.6000000000000	0.0974880000000000
88.7000000000000	0.0975310000000000
88.8000000000000	0.0975730000000000
88.9000000000000	0.0976160000000000
89	0.0976580000000000
89.1000000000000	0.0976990000000000
89.2000000000000	0.0977410000000000
89.3000000000000	0.0977830000000000
89.4000000000000	0.0978240000000000
89.5000000000000	0.0978650000000000
89.6000000000000	0.0979050000000000
89.7000000000000	0.0979460000000000
89.8000000000000	0.0979860000000000
89.9000000000000	0.0980260000000000
90	0.0980660000000000
90.1000000000000	0.0981050000000000
90.2000000000000	0.0981450000000000
90.3000000000000	0.0981840000000000
90.4000000000000	0.0982230000000000
90.5000000000000	0.0982610000000000
90.6000000000000	0.0983000000000000
90.7000000000000	0.0983380000000000
90.8000000000000	0.0983750000000000
90.9000000000000	0.0984130000000000
91	0.0984500000000000
91.1000000000000	0.0984870000000000
91.2000000000000	0.0985240000000000
91.3000000000000	0.0985610000000000
91.4000000000000	0.0985970000000000
91.5000000000000	0.0986330000000000
91.6000000000000	0.0986690000000000
91.7000000000000	0.0987040000000000
91.8000000000000	0.0987400000000000
91.9000000000000	0.0987740000000000
92	0.0988090000000000
92.1000000000000	0.0988440000000000
92.2000000000000	0.0988780000000000
92.3000000000000	0.0989110000000000
92.4000000000000	0.0989450000000000
92.5000000000000	0.0989780000000000
92.6000000000000	0.0990110000000000
92.7000000000000	0.0990440000000000
92.8000000000000	0.0990760000000000
92.9000000000000	0.0991080000000000
93	0.0991400000000000
93.1000000000000	0.0991720000000000
93.2000000000000	0.0992030000000000
93.3000000000000	0.0992340000000000
93.4000000000000	0.0992650000000000
93.5000000000000	0.0992950000000000
93.6000000000000	0.0993250000000000
93.7000000000000	0.0993550000000000
93.8000000000000	0.0993840000000000
93.9000000000000	0.0994130000000000
94	0.0994420000000000
94.1000000000000	0.0994700000000000
94.2000000000000	0.0994980000000000
94.3000000000000	0.0995260000000000
94.4000000000000	0.0995530000000000
94.5000000000000	0.0995810000000000
94.6000000000000	0.0996070000000000
94.7000000000000	0.0996340000000000
94.8000000000000	0.0996600000000000
94.9000000000000	0.0996860000000000
95	0.0997110000000000
95.1000000000000	0.0997360000000000
95.2000000000000	0.0997610000000000
95.3000000000000	0.0997850000000000
95.4000000000000	0.0998090000000000
95.5000000000000	0.0998330000000000
95.6000000000000	0.0998560000000000
95.7000000000000	0.0998790000000000
95.8000000000000	0.0999020000000000
95.9000000000000	0.0999240000000000
96	0.0999460000000000
96.1000000000000	0.0999680000000000
96.2000000000000	0.0999890000000000
96.3000000000000	0.100010000000000
96.4000000000000	0.100030000000000
96.5000000000000	0.100050000000000
96.6000000000000	0.100069000000000
96.7000000000000	0.100089000000000
96.8000000000000	0.100108000000000
96.9000000000000	0.100126000000000
97	0.100144000000000
97.1000000000000	0.100162000000000
97.2000000000000	0.100179000000000
97.3000000000000	0.100196000000000
97.4000000000000	0.100212000000000
97.5000000000000	0.100228000000000
97.6000000000000	0.100244000000000
97.7000000000000	0.100259000000000
97.8000000000000	0.100274000000000
97.9000000000000	0.100288000000000
98	0.100302000000000
98.1000000000000	0.100315000000000
98.2000000000000	0.100328000000000
98.3000000000000	0.100341000000000
98.4000000000000	0.100353000000000
98.5000000000000	0.100365000000000
98.6000000000000	0.100376000000000
98.7000000000000	0.100387000000000
98.8000000000000	0.100397000000000
98.9000000000000	0.100407000000000
99	0.100417000000000
99.1000000000000	0.100426000000000
99.2000000000000	0.100434000000000
99.3000000000000	0.100442000000000
99.4000000000000	0.100450000000000
99.5000000000000	0.100457000000000
99.6000000000000	0.100463000000000
99.7000000000000	0.100469000000000
99.8000000000000	0.100475000000000
99.9000000000000	0.100480000000000
100	0.100485000000000
100.100000000000	0.100489000000000
100.200000000000	0.100493000000000
100.300000000000	0.100496000000000
100.400000000000	0.100498000000000
100.500000000000	0.100500000000000
100.600000000000	0.100502000000000
100.700000000000	0.100503000000000
100.800000000000	0.100504000000000
100.900000000000	0.100504000000000
101	0.100503000000000
101.100000000000	0.100502000000000
101.200000000000	0.100500000000000
101.300000000000	0.100498000000000
101.400000000000	0.100495000000000
101.500000000000	0.100492000000000
101.600000000000	0.100488000000000
101.700000000000	0.100484000000000
101.800000000000	0.100479000000000
101.900000000000	0.100473000000000
102	0.100467000000000
102.100000000000	0.100460000000000
102.200000000000	0.100453000000000
102.300000000000	0.100445000000000
102.400000000000	0.100437000000000
102.500000000000	0.100427000000000
102.600000000000	0.100418000000000
102.700000000000	0.100407000000000
102.800000000000	0.100396000000000
102.900000000000	0.100385000000000
103	0.100373000000000
103.100000000000	0.100360000000000
103.200000000000	0.100347000000000
103.300000000000	0.100332000000000
103.400000000000	0.100318000000000
103.500000000000	0.100302000000000
103.600000000000	0.100286000000000
103.700000000000	0.100270000000000
103.800000000000	0.100252000000000
103.900000000000	0.100234000000000
104	0.100216000000000
104.100000000000	0.100196000000000
104.200000000000	0.100176000000000
104.300000000000	0.100155000000000
104.400000000000	0.100134000000000
104.500000000000	0.100112000000000
104.600000000000	0.100089000000000
104.700000000000	0.100065000000000
104.800000000000	0.100041000000000
104.900000000000	0.100016000000000
105	0.0999910000000000
105.100000000000	0.0999640000000000
105.200000000000	0.0999370000000000
105.300000000000	0.0999090000000000
105.400000000000	0.0998800000000000
105.500000000000	0.0998510000000000
105.600000000000	0.0998210000000000
105.700000000000	0.0997900000000000
105.800000000000	0.0997580000000000
105.900000000000	0.0997260000000000
106	0.0996920000000000
106.100000000000	0.0996580000000000
106.200000000000	0.0996230000000000
106.300000000000	0.0995880000000000
106.400000000000	0.0995510000000000
106.500000000000	0.0995140000000000
106.600000000000	0.0994760000000000
106.700000000000	0.0994370000000000
106.800000000000	0.0993970000000000
106.900000000000	0.0993570000000000
107	0.0993150000000000
107.100000000000	0.0992730000000000
107.200000000000	0.0992300000000000
107.300000000000	0.0991860000000000
107.400000000000	0.0991410000000000
107.500000000000	0.0990950000000000
107.600000000000	0.0990490000000000
107.700000000000	0.0990010000000000
107.800000000000	0.0989530000000000
107.900000000000	0.0989030000000000
108	0.0988530000000000
108.100000000000	0.0988020000000000
108.200000000000	0.0987500000000000
108.300000000000	0.0986970000000000
108.400000000000	0.0986430000000000
108.500000000000	0.0985880000000000
108.600000000000	0.0985320000000000
108.700000000000	0.0984760000000000
108.800000000000	0.0984180000000000
108.900000000000	0.0983590000000000
109	0.0983000000000000
109.100000000000	0.0982390000000000
109.200000000000	0.0981770000000000
109.300000000000	0.0981150000000000
109.400000000000	0.0980510000000000
109.500000000000	0.0979860000000000
109.600000000000	0.0979200000000000
109.700000000000	0.0978540000000000
109.800000000000	0.0977860000000000
109.900000000000	0.0977170000000000
110	0.0976470000000000
110.100000000000	0.0975760000000000
110.200000000000	0.0975040000000000
110.300000000000	0.0974310000000000
110.400000000000	0.0973570000000000
110.500000000000	0.0972820000000000
110.600000000000	0.0972060000000000
110.700000000000	0.0971280000000000
110.800000000000	0.0970500000000000
110.900000000000	0.0969700000000000
111	0.0968890000000000
111.100000000000	0.0968070000000000
111.200000000000	0.0967240000000000
111.300000000000	0.0966400000000000
111.400000000000	0.0965540000000000
111.500000000000	0.0964680000000000
111.600000000000	0.0963800000000000
111.700000000000	0.0962910000000000
111.800000000000	0.0962010000000000
111.900000000000	0.0961090000000000
112	0.0960170000000000
112.100000000000	0.0959230000000000
112.200000000000	0.0958280000000000
112.300000000000	0.0957320000000000
112.400000000000	0.0956340000000000
112.500000000000	0.0955350000000000
112.600000000000	0.0954350000000000
112.700000000000	0.0953340000000000
112.800000000000	0.0952310000000000
112.900000000000	0.0951270000000000
113	0.0950220000000000
113.100000000000	0.0949160000000000
113.200000000000	0.0948080000000000
113.300000000000	0.0946990000000000
113.400000000000	0.0945880000000000
113.500000000000	0.0944760000000000
113.600000000000	0.0943630000000000
113.700000000000	0.0942480000000000
113.800000000000	0.0941330000000000
113.900000000000	0.0940150000000000
114	0.0938960000000000
114.100000000000	0.0937760000000000
114.200000000000	0.0936550000000000
114.300000000000	0.0935320000000000
114.400000000000	0.0934070000000000
114.500000000000	0.0932810000000000
114.600000000000	0.0931540000000000
114.700000000000	0.0930250000000000
114.800000000000	0.0928950000000000
114.900000000000	0.0927630000000000
115	0.0926300000000000
115.100000000000	0.0924950000000000
115.200000000000	0.0923590000000000
115.300000000000	0.0922210000000000
115.400000000000	0.0920820000000000
115.500000000000	0.0919410000000000
115.600000000000	0.0917990000000000
115.700000000000	0.0916550000000000
115.800000000000	0.0915090000000000
115.900000000000	0.0913620000000000
116	0.0912130000000000
116.100000000000	0.0910630000000000
116.200000000000	0.0909110000000000
116.300000000000	0.0907580000000000
116.400000000000	0.0906030000000000
116.500000000000	0.0904460000000000
116.600000000000	0.0902870000000000
116.700000000000	0.0901270000000000
116.800000000000	0.0899650000000000
116.900000000000	0.0898020000000000
117	0.0896370000000000
117.100000000000	0.0894700000000000
117.200000000000	0.0893010000000000
117.300000000000	0.0891310000000000
117.400000000000	0.0889590000000000
117.500000000000	0.0887850000000000
117.600000000000	0.0886090000000000
117.700000000000	0.0884320000000000
117.800000000000	0.0882530000000000
117.900000000000	0.0880720000000000
118	0.0878890000000000
118.100000000000	0.0877050000000000
118.200000000000	0.0875180000000000
118.300000000000	0.0873300000000000
118.400000000000	0.0871400000000000
118.500000000000	0.0869480000000000
118.600000000000	0.0867550000000000
118.700000000000	0.0865590000000000
118.800000000000	0.0863620000000000
118.900000000000	0.0861620000000000
119	0.0859610000000000
119.100000000000	0.0857580000000000
119.200000000000	0.0855530000000000
119.300000000000	0.0853460000000000
119.400000000000	0.0851370000000000
119.500000000000	0.0849260000000000
119.600000000000	0.0847130000000000
119.700000000000	0.0844980000000000
119.800000000000	0.0842810000000000
119.900000000000	0.0840620000000000
120	0.0838410000000000
120.100000000000	0.0836180000000000
120.200000000000	0.0833930000000000
120.300000000000	0.0831660000000000
120.400000000000	0.0829370000000000
120.500000000000	0.0827060000000000
120.600000000000	0.0824730000000000
120.700000000000	0.0822380000000000
120.800000000000	0.0820010000000000
120.900000000000	0.0817610000000000
121	0.0815200000000000
121.100000000000	0.0812760000000000
121.200000000000	0.0810300000000000
121.300000000000	0.0807820000000000
121.400000000000	0.0805320000000000
121.500000000000	0.0802800000000000
121.600000000000	0.0800260000000000
121.700000000000	0.0797690000000000
121.800000000000	0.0795100000000000
121.900000000000	0.0792490000000000
122	0.0789860000000000
122.100000000000	0.0787210000000000
122.200000000000	0.0784530000000000
122.300000000000	0.0781830000000000
122.400000000000	0.0779110000000000
122.500000000000	0.0776370000000000
122.600000000000	0.0773600000000000
122.700000000000	0.0770820000000000
122.800000000000	0.0768000000000000
122.900000000000	0.0765170000000000
123	0.0762310000000000
123.100000000000	0.0759430000000000
123.200000000000	0.0756530000000000
123.300000000000	0.0753600000000000
123.400000000000	0.0750650000000000
123.500000000000	0.0747680000000000
123.600000000000	0.0744690000000000
123.700000000000	0.0741670000000000
123.800000000000	0.0738620000000000
123.900000000000	0.0735560000000000
124	0.0732470000000000
124.100000000000	0.0729350000000000
124.200000000000	0.0726210000000000
124.300000000000	0.0723050000000000
124.400000000000	0.0719870000000000
124.500000000000	0.0716660000000000
124.600000000000	0.0713420000000000
124.700000000000	0.0710160000000000
124.800000000000	0.0706880000000000
124.900000000000	0.0703570000000000
125	0.0700240000000000
125.100000000000	0.0696890000000000
125.200000000000	0.0693510000000000
125.300000000000	0.0690100000000000
125.400000000000	0.0686680000000000
125.500000000000	0.0683220000000000
125.600000000000	0.0679740000000000
125.700000000000	0.0676240000000000
125.800000000000	0.0672710000000000
125.900000000000	0.0669160000000000
126	0.0665590000000000
126.100000000000	0.0661990000000000
126.200000000000	0.0658360000000000
126.300000000000	0.0654710000000000
126.400000000000	0.0651030000000000
126.500000000000	0.0647330000000000
126.600000000000	0.0643610000000000
126.700000000000	0.0639860000000000
126.800000000000	0.0636080000000000
126.900000000000	0.0632280000000000
127	0.0628460000000000
127.100000000000	0.0624610000000000
127.200000000000	0.0620730000000000
127.300000000000	0.0616830000000000
127.400000000000	0.0612900000000000
127.500000000000	0.0608950000000000
127.600000000000	0.0604980000000000
127.700000000000	0.0600980000000000
127.800000000000	0.0596960000000000
127.900000000000	0.0592910000000000
128	0.0588830000000000
128.100000000000	0.0584730000000000
128.200000000000	0.0580610000000000
128.300000000000	0.0576460000000000
128.400000000000	0.0572280000000000
128.500000000000	0.0568090000000000
128.600000000000	0.0563860000000000
128.700000000000	0.0559610000000000
128.800000000000	0.0555340000000000
128.900000000000	0.0551050000000000
129	0.0546720000000000
129.100000000000	0.0542380000000000
129.200000000000	0.0538010000000000
129.300000000000	0.0533610000000000
129.400000000000	0.0529190000000000
129.500000000000	0.0524750000000000
129.600000000000	0.0520280000000000
129.700000000000	0.0515790000000000
129.800000000000	0.0511270000000000
129.900000000000	0.0506740000000000
130	0.0502170000000000
130.100000000000	0.0497590000000000
130.200000000000	0.0492970000000000
130.300000000000	0.0488340000000000
130.400000000000	0.0483680000000000
130.500000000000	0.0479000000000000
130.600000000000	0.0474300000000000
130.700000000000	0.0469570000000000
130.800000000000	0.0464820000000000
130.900000000000	0.0460050000000000
131	0.0455250000000000
131.100000000000	0.0450430000000000
131.200000000000	0.0445590000000000
131.300000000000	0.0440730000000000
131.400000000000	0.0435840000000000
131.500000000000	0.0430940000000000
131.600000000000	0.0426010000000000
131.700000000000	0.0421060000000000
131.800000000000	0.0416080000000000
131.900000000000	0.0411090000000000
132	0.0406070000000000
132.100000000000	0.0401040000000000
132.200000000000	0.0395980000000000
132.300000000000	0.0390900000000000
132.400000000000	0.0385800000000000
132.500000000000	0.0380680000000000
132.600000000000	0.0375540000000000
132.700000000000	0.0370390000000000
132.800000000000	0.0365210000000000
132.900000000000	0.0360010000000000
133	0.0354790000000000
133.100000000000	0.0349550000000000
133.200000000000	0.0344300000000000
133.300000000000	0.0339020000000000
133.400000000000	0.0333730000000000
133.500000000000	0.0328420000000000
133.600000000000	0.0323080000000000
133.700000000000	0.0317740000000000
133.800000000000	0.0312370000000000
133.900000000000	0.0306990000000000
134	0.0301590000000000
134.100000000000	0.0296170000000000
134.200000000000	0.0290740000000000
134.300000000000	0.0285290000000000
134.400000000000	0.0279820000000000
134.500000000000	0.0274340000000000
134.600000000000	0.0268840000000000
134.700000000000	0.0263330000000000
134.800000000000	0.0257800000000000
134.900000000000	0.0252260000000000
135	0.0246700000000000
135.100000000000	0.0241130000000000
135.200000000000	0.0235540000000000
135.300000000000	0.0229940000000000
135.400000000000	0.0224330000000000
135.500000000000	0.0218710000000000
135.600000000000	0.0213070000000000
135.700000000000	0.0207420000000000
135.800000000000	0.0201750000000000
135.900000000000	0.0196080000000000
136	0.0190390000000000
136.100000000000	0.0184690000000000
136.200000000000	0.0178980000000000
136.300000000000	0.0173260000000000
136.400000000000	0.0167540000000000
136.500000000000	0.0161800000000000
136.600000000000	0.0156050000000000
136.700000000000	0.0150290000000000
136.800000000000	0.0144520000000000
136.900000000000	0.0138740000000000
137	0.0132960000000000
137.100000000000	0.0127170000000000
137.200000000000	0.0121370000000000
137.300000000000	0.0115560000000000
137.400000000000	0.0109740000000000
137.500000000000	0.0103920000000000
137.600000000000	0.00980900000000000
137.700000000000	0.00922600000000000
137.800000000000	0.00864200000000000
137.900000000000	0.00805800000000000
138	0.00747300000000000
138.100000000000	0.00688700000000000
138.200000000000	0.00630200000000000
138.300000000000	0.00571500000000000
138.400000000000	0.00512900000000000
138.500000000000	0.00454200000000000
138.600000000000	0.00395500000000000
138.700000000000	0.00336800000000000
138.800000000000	0.00278000000000000
138.900000000000	0.00219200000000000
139	0.00160400000000000
139.100000000000	0.00101600000000000
139.200000000000	0.000428000000000000
139.300000000000	-0.000160000000000000
139.400000000000	-0.000748000000000000
139.500000000000	-0.00133600000000000
139.600000000000	-0.00192400000000000
139.700000000000	-0.00251100000000000
139.800000000000	-0.00309900000000000
139.900000000000	-0.00368700000000000
140	-0.00427400000000000
140.100000000000	-0.00486100000000000
140.200000000000	-0.00544700000000000
140.300000000000	-0.00603400000000000
140.400000000000	-0.00662000000000000
140.500000000000	-0.00720500000000000
140.600000000000	-0.00779000000000000
140.700000000000	-0.00837500000000000
140.800000000000	-0.00895900000000000
140.900000000000	-0.00954300000000000
141	-0.0101260000000000
141.100000000000	-0.0107080000000000
141.200000000000	-0.0112900000000000
141.300000000000	-0.0118710000000000
141.400000000000	-0.0124520000000000
141.500000000000	-0.0130310000000000
141.600000000000	-0.0136100000000000
141.700000000000	-0.0141880000000000
141.800000000000	-0.0147650000000000
141.900000000000	-0.0153420000000000
142	-0.0159170000000000
142.100000000000	-0.0164910000000000
142.200000000000	-0.0170650000000000
142.300000000000	-0.0176370000000000
142.400000000000	-0.0182090000000000
142.500000000000	-0.0187790000000000
142.600000000000	-0.0193480000000000
142.700000000000	-0.0199160000000000
142.800000000000	-0.0204830000000000
142.900000000000	-0.0210490000000000
143	-0.0216130000000000
143.100000000000	-0.0221760000000000
143.200000000000	-0.0227380000000000
143.300000000000	-0.0232990000000000
143.400000000000	-0.0238580000000000
143.500000000000	-0.0244160000000000
143.600000000000	-0.0249720000000000
143.700000000000	-0.0255270000000000
143.800000000000	-0.0260800000000000
143.900000000000	-0.0266320000000000
144	-0.0271830000000000
144.100000000000	-0.0277320000000000
144.200000000000	-0.0282790000000000
144.300000000000	-0.0288250000000000
144.400000000000	-0.0293690000000000
144.500000000000	-0.0299120000000000
144.600000000000	-0.0304520000000000
144.700000000000	-0.0309910000000000
144.800000000000	-0.0315290000000000
144.900000000000	-0.0320640000000000
145	-0.0325980000000000
145.100000000000	-0.0331300000000000
145.200000000000	-0.0336600000000000
145.300000000000	-0.0341890000000000
145.400000000000	-0.0347150000000000
145.500000000000	-0.0352400000000000
145.600000000000	-0.0357630000000000
145.700000000000	-0.0362830000000000
145.800000000000	-0.0368020000000000
145.900000000000	-0.0373190000000000
146	-0.0378340000000000
146.100000000000	-0.0383470000000000
146.200000000000	-0.0388570000000000
146.300000000000	-0.0393660000000000
146.400000000000	-0.0398730000000000
146.500000000000	-0.0403780000000000
146.600000000000	-0.0408800000000000
146.700000000000	-0.0413800000000000
146.800000000000	-0.0418790000000000
146.900000000000	-0.0423750000000000
147	-0.0428690000000000
147.100000000000	-0.0433600000000000
147.200000000000	-0.0438500000000000
147.300000000000	-0.0443370000000000
147.400000000000	-0.0448220000000000
147.500000000000	-0.0453050000000000
147.600000000000	-0.0457860000000000
147.700000000000	-0.0462640000000000
147.800000000000	-0.0467400000000000
147.900000000000	-0.0472140000000000
148	-0.0476860000000000
148.100000000000	-0.0481550000000000
148.200000000000	-0.0486220000000000
148.300000000000	-0.0490860000000000
148.400000000000	-0.0495480000000000
148.500000000000	-0.0500080000000000
148.600000000000	-0.0504650000000000
148.700000000000	-0.0509200000000000
148.800000000000	-0.0513730000000000
148.900000000000	-0.0518230000000000
149	-0.0522710000000000
149.100000000000	-0.0527170000000000
149.200000000000	-0.0531600000000000
149.300000000000	-0.0536000000000000
149.400000000000	-0.0540380000000000
149.500000000000	-0.0544740000000000
149.600000000000	-0.0549070000000000
149.700000000000	-0.0553380000000000
149.800000000000	-0.0557670000000000
149.900000000000	-0.0561920000000000
150	-0.0566160000000000
150.100000000000	-0.0570370000000000
150.200000000000	-0.0574550000000000
150.300000000000	-0.0578710000000000
150.400000000000	-0.0582850000000000
150.500000000000	-0.0586960000000000
150.600000000000	-0.0591050000000000
150.700000000000	-0.0595110000000000
150.800000000000	-0.0599140000000000
150.900000000000	-0.0603160000000000
151	-0.0607140000000000
151.100000000000	-0.0611100000000000
151.200000000000	-0.0615040000000000
151.300000000000	-0.0618950000000000
151.400000000000	-0.0622840000000000
151.500000000000	-0.0626700000000000
151.600000000000	-0.0630540000000000
151.700000000000	-0.0634350000000000
151.800000000000	-0.0638130000000000
151.900000000000	-0.0641900000000000
152	-0.0645630000000000
152.100000000000	-0.0649340000000000
152.200000000000	-0.0653030000000000
152.300000000000	-0.0656690000000000
152.400000000000	-0.0660330000000000
152.500000000000	-0.0663940000000000
152.600000000000	-0.0667530000000000
152.700000000000	-0.0671090000000000
152.800000000000	-0.0674630000000000
152.900000000000	-0.0678150000000000
153	-0.0681640000000000
153.100000000000	-0.0685100000000000
153.200000000000	-0.0688540000000000
153.300000000000	-0.0691960000000000
153.400000000000	-0.0695350000000000
153.500000000000	-0.0698710000000000
153.600000000000	-0.0702050000000000
153.700000000000	-0.0705370000000000
153.800000000000	-0.0708670000000000
153.900000000000	-0.0711940000000000
154	-0.0715180000000000
154.100000000000	-0.0718400000000000
154.200000000000	-0.0721600000000000
154.300000000000	-0.0724770000000000
154.400000000000	-0.0727920000000000
154.500000000000	-0.0731050000000000
154.600000000000	-0.0734150000000000
154.700000000000	-0.0737220000000000
154.800000000000	-0.0740280000000000
154.900000000000	-0.0743310000000000
155	-0.0746320000000000
155.100000000000	-0.0749300000000000
155.200000000000	-0.0752260000000000
155.300000000000	-0.0755200000000000
155.400000000000	-0.0758110000000000
155.500000000000	-0.0761000000000000
155.600000000000	-0.0763870000000000
155.700000000000	-0.0766710000000000
155.800000000000	-0.0769530000000000
155.900000000000	-0.0772330000000000
156	-0.0775110000000000
156.100000000000	-0.0777860000000000
156.200000000000	-0.0780590000000000
156.300000000000	-0.0783300000000000
156.400000000000	-0.0785990000000000
156.500000000000	-0.0788650000000000
156.600000000000	-0.0791290000000000
156.700000000000	-0.0793910000000000
156.800000000000	-0.0796510000000000
156.900000000000	-0.0799090000000000
157	-0.0801640000000000
157.100000000000	-0.0804170000000000
157.200000000000	-0.0806680000000000
157.300000000000	-0.0809170000000000
157.400000000000	-0.0811640000000000
157.500000000000	-0.0814090000000000
157.600000000000	-0.0816510000000000
157.700000000000	-0.0818910000000000
157.800000000000	-0.0821300000000000
157.900000000000	-0.0823660000000000
158	-0.0826000000000000
158.100000000000	-0.0828320000000000
158.200000000000	-0.0830620000000000
158.300000000000	-0.0832900000000000
158.400000000000	-0.0835160000000000
158.500000000000	-0.0837400000000000
158.600000000000	-0.0839610000000000
158.700000000000	-0.0841810000000000
158.800000000000	-0.0843990000000000
158.900000000000	-0.0846150000000000
159	-0.0848290000000000
159.100000000000	-0.0850410000000000
159.200000000000	-0.0852500000000000
159.300000000000	-0.0854580000000000
159.400000000000	-0.0856640000000000
159.500000000000	-0.0858680000000000
159.600000000000	-0.0860710000000000
159.700000000000	-0.0862710000000000
159.800000000000	-0.0864690000000000
159.900000000000	-0.0866660000000000
160	-0.0868600000000000
160.100000000000	-0.0870530000000000
160.200000000000	-0.0872440000000000
160.300000000000	-0.0874330000000000
160.400000000000	-0.0876200000000000
160.500000000000	-0.0878050000000000
160.600000000000	-0.0879890000000000
160.700000000000	-0.0881700000000000
160.800000000000	-0.0883500000000000
160.900000000000	-0.0885290000000000
161	-0.0887050000000000
161.100000000000	-0.0888800000000000
161.200000000000	-0.0890520000000000
161.300000000000	-0.0892240000000000
161.400000000000	-0.0893930000000000
161.500000000000	-0.0895610000000000
161.600000000000	-0.0897270000000000
161.700000000000	-0.0898910000000000
161.800000000000	-0.0900530000000000
161.900000000000	-0.0902140000000000
162	-0.0903740000000000
162.100000000000	-0.0905310000000000
162.200000000000	-0.0906870000000000
162.300000000000	-0.0908410000000000
162.400000000000	-0.0909940000000000
162.500000000000	-0.0911450000000000
162.600000000000	-0.0912940000000000
162.700000000000	-0.0914420000000000
162.800000000000	-0.0915890000000000
162.900000000000	-0.0917330000000000
163	-0.0918760000000000
163.100000000000	-0.0920180000000000
163.200000000000	-0.0921580000000000
163.300000000000	-0.0922960000000000
163.400000000000	-0.0924330000000000
163.500000000000	-0.0925690000000000
163.600000000000	-0.0927030000000000
163.700000000000	-0.0928350000000000
163.800000000000	-0.0929660000000000
163.900000000000	-0.0930950000000000
164	-0.0932230000000000
164.100000000000	-0.0933500000000000
164.200000000000	-0.0934750000000000
164.300000000000	-0.0935990000000000
164.400000000000	-0.0937210000000000
164.500000000000	-0.0938420000000000
164.600000000000	-0.0939610000000000
164.700000000000	-0.0940790000000000
164.800000000000	-0.0941960000000000
164.900000000000	-0.0943110000000000
165	-0.0944250000000000
165.100000000000	-0.0945370000000000
165.200000000000	-0.0946480000000000
165.300000000000	-0.0947580000000000
165.400000000000	-0.0948670000000000
165.500000000000	-0.0949740000000000
165.600000000000	-0.0950800000000000
165.700000000000	-0.0951840000000000
165.800000000000	-0.0952870000000000
165.900000000000	-0.0953890000000000
166	-0.0954900000000000
166.100000000000	-0.0955890000000000
166.200000000000	-0.0956870000000000
166.300000000000	-0.0957840000000000
166.400000000000	-0.0958800000000000
166.500000000000	-0.0959740000000000
166.600000000000	-0.0960670000000000
166.700000000000	-0.0961590000000000
166.800000000000	-0.0962500000000000
166.900000000000	-0.0963390000000000
167	-0.0964280000000000
167.100000000000	-0.0965150000000000
167.200000000000	-0.0966010000000000
167.300000000000	-0.0966860000000000
167.400000000000	-0.0967690000000000
167.500000000000	-0.0968520000000000
167.600000000000	-0.0969330000000000
167.700000000000	-0.0970130000000000
167.800000000000	-0.0970920000000000
167.900000000000	-0.0971700000000000
168	-0.0972470000000000
168.100000000000	-0.0973230000000000
168.200000000000	-0.0973980000000000
168.300000000000	-0.0974710000000000
168.400000000000	-0.0975440000000000
168.500000000000	-0.0976150000000000
168.600000000000	-0.0976850000000000
168.700000000000	-0.0977550000000000
168.800000000000	-0.0978230000000000
168.900000000000	-0.0978900000000000
169	-0.0979560000000000
169.100000000000	-0.0980210000000000
169.200000000000	-0.0980860000000000
169.300000000000	-0.0981490000000000
169.400000000000	-0.0982110000000000
169.500000000000	-0.0982720000000000
169.600000000000	-0.0983320000000000
169.700000000000	-0.0983910000000000
169.800000000000	-0.0984490000000000
169.900000000000	-0.0985070000000000
170	-0.0985630000000000
170.100000000000	-0.0986180000000000
170.200000000000	-0.0986720000000000
170.300000000000	-0.0987260000000000
170.400000000000	-0.0987780000000000
170.500000000000	-0.0988300000000000
170.600000000000	-0.0988810000000000
170.700000000000	-0.0989300000000000
170.800000000000	-0.0989790000000000
170.900000000000	-0.0990270000000000
171	-0.0990740000000000
171.100000000000	-0.0991200000000000
171.200000000000	-0.0991650000000000
171.300000000000	-0.0992100000000000
171.400000000000	-0.0992530000000000
171.500000000000	-0.0992960000000000
171.600000000000	-0.0993380000000000
171.700000000000	-0.0993790000000000
171.800000000000	-0.0994190000000000
171.900000000000	-0.0994580000000000
172	-0.0994970000000000
172.100000000000	-0.0995340000000000
172.200000000000	-0.0995710000000000
172.300000000000	-0.0996070000000000
172.400000000000	-0.0996420000000000
172.500000000000	-0.0996770000000000
172.600000000000	-0.0997100000000000
172.700000000000	-0.0997430000000000
172.800000000000	-0.0997750000000000
172.900000000000	-0.0998070000000000
173	-0.0998370000000000
173.100000000000	-0.0998670000000000
173.200000000000	-0.0998960000000000
173.300000000000	-0.0999240000000000
173.400000000000	-0.0999520000000000
173.500000000000	-0.0999790000000000
173.600000000000	-0.100005000000000
173.700000000000	-0.100030000000000
173.800000000000	-0.100054000000000
173.900000000000	-0.100078000000000
174	-0.100101000000000
174.100000000000	-0.100124000000000
174.200000000000	-0.100146000000000
174.300000000000	-0.100167000000000
174.400000000000	-0.100187000000000
174.500000000000	-0.100207000000000
174.600000000000	-0.100226000000000
174.700000000000	-0.100244000000000
174.800000000000	-0.100262000000000
174.900000000000	-0.100279000000000
175	-0.100295000000000
175.100000000000	-0.100311000000000
175.200000000000	-0.100326000000000
175.300000000000	-0.100340000000000
175.400000000000	-0.100354000000000
175.500000000000	-0.100367000000000
175.600000000000	-0.100379000000000
175.700000000000	-0.100391000000000
175.800000000000	-0.100403000000000
175.900000000000	-0.100413000000000
176	-0.100423000000000
176.100000000000	-0.100432000000000
176.200000000000	-0.100441000000000
176.300000000000	-0.100449000000000
176.400000000000	-0.100457000000000
176.500000000000	-0.100464000000000
176.600000000000	-0.100470000000000
176.700000000000	-0.100476000000000
176.800000000000	-0.100482000000000
176.900000000000	-0.100486000000000
177	-0.100490000000000
177.100000000000	-0.100494000000000
177.200000000000	-0.100497000000000
177.300000000000	-0.100499000000000
177.400000000000	-0.100501000000000
177.500000000000	-0.100503000000000
177.600000000000	-0.100503000000000
177.700000000000	-0.100504000000000
177.800000000000	-0.100503000000000
177.900000000000	-0.100503000000000
178	-0.100501000000000
178.100000000000	-0.100499000000000
178.200000000000	-0.100497000000000
178.300000000000	-0.100494000000000
178.400000000000	-0.100491000000000
178.500000000000	-0.100487000000000
178.600000000000	-0.100482000000000
178.700000000000	-0.100478000000000
178.800000000000	-0.100472000000000
178.900000000000	-0.100466000000000
179	-0.100460000000000
179.100000000000	-0.100453000000000
179.200000000000	-0.100446000000000
179.300000000000	-0.100438000000000
179.400000000000	-0.100430000000000
179.500000000000	-0.100421000000000
179.600000000000	-0.100412000000000
179.700000000000	-0.100402000000000
179.800000000000	-0.100392000000000
179.900000000000	-0.100381000000000
180	-0.100370000000000
180.100000000000	-0.100359000000000
180.200000000000	-0.100347000000000
180.300000000000	-0.100334000000000
180.400000000000	-0.100321000000000
180.500000000000	-0.100308000000000
180.600000000000	-0.100294000000000
180.700000000000	-0.100280000000000
180.800000000000	-0.100266000000000
180.900000000000	-0.100251000000000
181	-0.100235000000000
181.100000000000	-0.100219000000000
181.200000000000	-0.100203000000000
181.300000000000	-0.100187000000000
181.400000000000	-0.100170000000000
181.500000000000	-0.100152000000000
181.600000000000	-0.100134000000000
181.700000000000	-0.100116000000000
181.800000000000	-0.100097000000000
181.900000000000	-0.100078000000000
182	-0.100059000000000
182.100000000000	-0.100039000000000
182.200000000000	-0.100019000000000
182.300000000000	-0.0999980000000000
182.400000000000	-0.0999770000000000
182.500000000000	-0.0999560000000000
182.600000000000	-0.0999340000000000
182.700000000000	-0.0999120000000000
182.800000000000	-0.0998900000000000
182.900000000000	-0.0998670000000000
183	-0.0998440000000000
183.100000000000	-0.0998200000000000
183.200000000000	-0.0997960000000000
183.300000000000	-0.0997720000000000
183.400000000000	-0.0997480000000000
183.500000000000	-0.0997230000000000
183.600000000000	-0.0996970000000000
183.700000000000	-0.0996720000000000
183.800000000000	-0.0996460000000000
183.900000000000	-0.0996190000000000
184	-0.0995930000000000
184.100000000000	-0.0995660000000000
184.200000000000	-0.0995390000000000
184.300000000000	-0.0995110000000000
184.400000000000	-0.0994830000000000
184.500000000000	-0.0994550000000000
184.600000000000	-0.0994260000000000
184.700000000000	-0.0993970000000000
184.800000000000	-0.0993680000000000
184.900000000000	-0.0993380000000000
185	-0.0993090000000000
185.100000000000	-0.0992780000000000
185.200000000000	-0.0992480000000000
185.300000000000	-0.0992170000000000
185.400000000000	-0.0991860000000000
185.500000000000	-0.0991550000000000
185.600000000000	-0.0991230000000000
185.700000000000	-0.0990910000000000
185.800000000000	-0.0990590000000000
185.900000000000	-0.0990260000000000
186	-0.0989930000000000
186.100000000000	-0.0989600000000000
186.200000000000	-0.0989270000000000
186.300000000000	-0.0988930000000000
186.400000000000	-0.0988590000000000
186.500000000000	-0.0988250000000000
186.600000000000	-0.0987900000000000
186.700000000000	-0.0987560000000000
186.800000000000	-0.0987200000000000
186.900000000000	-0.0986850000000000
187	-0.0986490000000000
187.100000000000	-0.0986140000000000
187.200000000000	-0.0985770000000000
187.300000000000	-0.0985410000000000
187.400000000000	-0.0985040000000000
187.500000000000	-0.0984670000000000
187.600000000000	-0.0984300000000000
187.700000000000	-0.0983930000000000
187.800000000000	-0.0983550000000000
187.900000000000	-0.0983170000000000
188	-0.0982790000000000
188.100000000000	-0.0982400000000000
188.200000000000	-0.0982020000000000
188.300000000000	-0.0981630000000000
188.400000000000	-0.0981230000000000
188.500000000000	-0.0980840000000000
188.600000000000	-0.0980440000000000
188.700000000000	-0.0980040000000000
188.800000000000	-0.0979640000000000
188.900000000000	-0.0979240000000000
189	-0.0978830000000000
189.100000000000	-0.0978420000000000
189.200000000000	-0.0978010000000000
189.300000000000	-0.0977600000000000
189.400000000000	-0.0977190000000000
189.500000000000	-0.0976770000000000
189.600000000000	-0.0976350000000000
189.700000000000	-0.0975930000000000
189.800000000000	-0.0975500000000000
189.900000000000	-0.0975080000000000
190	-0.0974650000000000
190.100000000000	-0.0974220000000000
190.200000000000	-0.0973780000000000
190.300000000000	-0.0973350000000000
190.400000000000	-0.0972910000000000
190.500000000000	-0.0972470000000000
190.600000000000	-0.0972030000000000
190.700000000000	-0.0971590000000000
190.800000000000	-0.0971140000000000
190.900000000000	-0.0970690000000000
191	-0.0970240000000000
191.100000000000	-0.0969790000000000
191.200000000000	-0.0969340000000000
191.300000000000	-0.0968880000000000
191.400000000000	-0.0968430000000000
191.500000000000	-0.0967970000000000
191.600000000000	-0.0967510000000000
191.700000000000	-0.0967040000000000
191.800000000000	-0.0966580000000000
191.900000000000	-0.0966110000000000
192	-0.0965640000000000
192.100000000000	-0.0965170000000000
192.200000000000	-0.0964700000000000
192.300000000000	-0.0964220000000000
192.400000000000	-0.0963750000000000
192.500000000000	-0.0963270000000000
192.600000000000	-0.0962790000000000
192.700000000000	-0.0962310000000000
192.800000000000	-0.0961820000000000
192.900000000000	-0.0961340000000000
193	-0.0960850000000000
193.100000000000	-0.0960360000000000
193.200000000000	-0.0959870000000000
193.300000000000	-0.0959380000000000
193.400000000000	-0.0958890000000000
193.500000000000	-0.0958390000000000
193.600000000000	-0.0957890000000000
193.700000000000	-0.0957400000000000
193.800000000000	-0.0956890000000000
193.900000000000	-0.0956390000000000
194	-0.0955890000000000
194.100000000000	-0.0955380000000000
194.200000000000	-0.0954880000000000
194.300000000000	-0.0954370000000000
194.400000000000	-0.0953860000000000
194.500000000000	-0.0953340000000000
194.600000000000	-0.0952830000000000
194.700000000000	-0.0952320000000000
194.800000000000	-0.0951800000000000
194.900000000000	-0.0951280000000000
195	-0.0950760000000000
195.100000000000	-0.0950240000000000
195.200000000000	-0.0949720000000000
195.300000000000	-0.0949190000000000
195.400000000000	-0.0948670000000000
195.500000000000	-0.0948140000000000
195.600000000000	-0.0947610000000000
195.700000000000	-0.0947080000000000
195.800000000000	-0.0946550000000000
195.900000000000	-0.0946010000000000
196	-0.0945480000000000
196.100000000000	-0.0944940000000000
196.200000000000	-0.0944410000000000
196.300000000000	-0.0943870000000000
196.400000000000	-0.0943330000000000
196.500000000000	-0.0942790000000000
196.600000000000	-0.0942240000000000
196.700000000000	-0.0941700000000000
196.800000000000	-0.0941150000000000
196.900000000000	-0.0940600000000000
197	-0.0940060000000000
197.100000000000	-0.0939510000000000
197.200000000000	-0.0938950000000000
197.300000000000	-0.0938400000000000
197.400000000000	-0.0937850000000000
197.500000000000	-0.0937290000000000
197.600000000000	-0.0936740000000000
197.700000000000	-0.0936180000000000
197.800000000000	-0.0935620000000000
197.900000000000	-0.0935060000000000
198	-0.0934500000000000
198.100000000000	-0.0933930000000000
198.200000000000	-0.0933370000000000
198.300000000000	-0.0932810000000000
198.400000000000	-0.0932240000000000
198.500000000000	-0.0931670000000000
198.600000000000	-0.0931100000000000
198.700000000000	-0.0930530000000000
198.800000000000	-0.0929960000000000
198.900000000000	-0.0929390000000000
199	-0.0928810000000000
199.100000000000	-0.0928240000000000
199.200000000000	-0.0927660000000000
199.300000000000	-0.0927080000000000
199.400000000000	-0.0926510000000000
199.500000000000	-0.0925930000000000
199.600000000000	-0.0925350000000000
199.700000000000	-0.0924760000000000
199.800000000000	-0.0924180000000000
199.900000000000	-0.0923600000000000
200	-0.0923010000000000
200.100000000000	-0.0922420000000000
200.200000000000	-0.0921840000000000
200.300000000000	-0.0921250000000000
200.400000000000	-0.0920660000000000
200.500000000000	-0.0920070000000000
200.600000000000	-0.0919480000000000
200.700000000000	-0.0918880000000000
200.800000000000	-0.0918290000000000
200.900000000000	-0.0917690000000000
201	-0.0917100000000000
201.100000000000	-0.0916500000000000
201.200000000000	-0.0915900000000000
201.300000000000	-0.0915300000000000
201.400000000000	-0.0914700000000000
201.500000000000	-0.0914100000000000
201.600000000000	-0.0913500000000000
201.700000000000	-0.0912890000000000
201.800000000000	-0.0912290000000000
201.900000000000	-0.0911680000000000
202	-0.0911080000000000
202.100000000000	-0.0910470000000000
202.200000000000	-0.0909860000000000
202.300000000000	-0.0909250000000000
202.400000000000	-0.0908640000000000
202.500000000000	-0.0908030000000000
202.600000000000	-0.0907420000000000
202.700000000000	-0.0906800000000000
202.800000000000	-0.0906190000000000
202.900000000000	-0.0905570000000000
203	-0.0904960000000000
203.100000000000	-0.0904340000000000
203.200000000000	-0.0903720000000000
203.300000000000	-0.0903100000000000
203.400000000000	-0.0902480000000000
203.500000000000	-0.0901860000000000
203.600000000000	-0.0901240000000000
203.700000000000	-0.0900620000000000
203.800000000000	-0.0899990000000000
203.900000000000	-0.0899370000000000
204	-0.0898740000000000
204.100000000000	-0.0898110000000000
204.200000000000	-0.0897490000000000
204.300000000000	-0.0896860000000000
204.400000000000	-0.0896230000000000
204.500000000000	-0.0895600000000000
204.600000000000	-0.0894970000000000
204.700000000000	-0.0894340000000000
204.800000000000	-0.0893700000000000
204.900000000000	-0.0893070000000000
205	-0.0892440000000000
205.100000000000	-0.0891800000000000
205.200000000000	-0.0891160000000000
205.300000000000	-0.0890530000000000
205.400000000000	-0.0889890000000000
205.500000000000	-0.0889250000000000
205.600000000000	-0.0888610000000000
205.700000000000	-0.0887970000000000
205.800000000000	-0.0887330000000000
205.900000000000	-0.0886690000000000
206	-0.0886050000000000
206.100000000000	-0.0885400000000000
206.200000000000	-0.0884760000000000
206.300000000000	-0.0884110000000000
206.400000000000	-0.0883470000000000
206.500000000000	-0.0882820000000000
206.600000000000	-0.0882170000000000
206.700000000000	-0.0881520000000000
206.800000000000	-0.0880870000000000
206.900000000000	-0.0880220000000000
207	-0.0879570000000000
207.100000000000	-0.0878920000000000
207.200000000000	-0.0878270000000000
207.300000000000	-0.0877620000000000
207.400000000000	-0.0876960000000000
207.500000000000	-0.0876310000000000
207.600000000000	-0.0875650000000000
207.700000000000	-0.0874990000000000
207.800000000000	-0.0874340000000000
207.900000000000	-0.0873680000000000
208	-0.0873020000000000
208.100000000000	-0.0872360000000000
208.200000000000	-0.0871700000000000
208.300000000000	-0.0871040000000000
208.400000000000	-0.0870380000000000
208.500000000000	-0.0869720000000000
208.600000000000	-0.0869050000000000
208.700000000000	-0.0868390000000000
208.800000000000	-0.0867730000000000
208.900000000000	-0.0867060000000000
209	-0.0866390000000000
209.100000000000	-0.0865730000000000
209.200000000000	-0.0865060000000000
209.300000000000	-0.0864390000000000
209.400000000000	-0.0863720000000000
209.500000000000	-0.0863050000000000
209.600000000000	-0.0862380000000000
209.700000000000	-0.0861710000000000
209.800000000000	-0.0861040000000000
209.900000000000	-0.0860370000000000
210	-0.0859690000000000
210.100000000000	-0.0859020000000000
210.200000000000	-0.0858350000000000
210.300000000000	-0.0857670000000000
210.400000000000	-0.0856990000000000
210.500000000000	-0.0856320000000000
210.600000000000	-0.0855640000000000
210.700000000000	-0.0854960000000000
210.800000000000	-0.0854280000000000
210.900000000000	-0.0853600000000000
211	-0.0852920000000000
211.100000000000	-0.0852240000000000
211.200000000000	-0.0851560000000000
211.300000000000	-0.0850880000000000
211.400000000000	-0.0850200000000000
211.500000000000	-0.0849510000000000
211.600000000000	-0.0848830000000000
211.700000000000	-0.0848140000000000
211.800000000000	-0.0847460000000000
211.900000000000	-0.0846770000000000
212	-0.0846080000000000
212.100000000000	-0.0845400000000000
212.200000000000	-0.0844710000000000
212.300000000000	-0.0844020000000000
212.400000000000	-0.0843330000000000
212.500000000000	-0.0842640000000000
212.600000000000	-0.0841950000000000
212.700000000000	-0.0841260000000000
212.800000000000	-0.0840560000000000
212.900000000000	-0.0839870000000000
213	-0.0839180000000000
213.100000000000	-0.0838480000000000
213.200000000000	-0.0837790000000000
213.300000000000	-0.0837090000000000
213.400000000000	-0.0836400000000000
213.500000000000	-0.0835700000000000
213.600000000000	-0.0835000000000000
213.700000000000	-0.0834300000000000
213.800000000000	-0.0833610000000000
213.900000000000	-0.0832910000000000
214	-0.0832210000000000
214.100000000000	-0.0831500000000000
214.200000000000	-0.0830800000000000
214.300000000000	-0.0830100000000000
214.400000000000	-0.0829400000000000
214.500000000000	-0.0828700000000000
214.600000000000	-0.0827990000000000
214.700000000000	-0.0827290000000000
214.800000000000	-0.0826580000000000
214.900000000000	-0.0825880000000000
215	-0.0825170000000000
215.100000000000	-0.0824460000000000
215.200000000000	-0.0823750000000000
215.300000000000	-0.0823050000000000
215.400000000000	-0.0822340000000000
215.500000000000	-0.0821630000000000
215.600000000000	-0.0820920000000000
215.700000000000	-0.0820210000000000
215.800000000000	-0.0819490000000000
215.900000000000	-0.0818780000000000
216	-0.0818070000000000
216.100000000000	-0.0817360000000000
216.200000000000	-0.0816640000000000
216.300000000000	-0.0815930000000000
216.400000000000	-0.0815210000000000
216.500000000000	-0.0814500000000000
216.600000000000	-0.0813780000000000
216.700000000000	-0.0813060000000000
216.800000000000	-0.0812340000000000
216.900000000000	-0.0811620000000000
217	-0.0810910000000000
217.100000000000	-0.0810190000000000
217.200000000000	-0.0809470000000000
217.300000000000	-0.0808740000000000
217.400000000000	-0.0808020000000000
217.500000000000	-0.0807300000000000
217.600000000000	-0.0806580000000000
217.700000000000	-0.0805850000000000
217.800000000000	-0.0805130000000000
217.900000000000	-0.0804400000000000
218	-0.0803680000000000
218.100000000000	-0.0802950000000000
218.200000000000	-0.0802230000000000
218.300000000000	-0.0801500000000000
218.400000000000	-0.0800770000000000
218.500000000000	-0.0800040000000000
218.600000000000	-0.0799310000000000
218.700000000000	-0.0798580000000000
218.800000000000	-0.0797850000000000
218.900000000000	-0.0797120000000000
219	-0.0796390000000000
219.100000000000	-0.0795660000000000
219.200000000000	-0.0794930000000000
219.300000000000	-0.0794190000000000
219.400000000000	-0.0793460000000000
219.500000000000	-0.0792720000000000
219.600000000000	-0.0791990000000000
219.700000000000	-0.0791250000000000
219.800000000000	-0.0790510000000000
219.900000000000	-0.0789780000000000
220	-0.0789040000000000
220.100000000000	-0.0788300000000000
220.200000000000	-0.0787560000000000
220.300000000000	-0.0786820000000000
220.400000000000	-0.0786080000000000
220.500000000000	-0.0785340000000000
220.600000000000	-0.0784600000000000
220.700000000000	-0.0783850000000000
220.800000000000	-0.0783110000000000
220.900000000000	-0.0782370000000000
221	-0.0781620000000000
221.100000000000	-0.0780880000000000
221.200000000000	-0.0780130000000000
221.300000000000	-0.0779390000000000
221.400000000000	-0.0778640000000000
221.500000000000	-0.0777890000000000
221.600000000000	-0.0777140000000000
221.700000000000	-0.0776400000000000
221.800000000000	-0.0775650000000000
221.900000000000	-0.0774900000000000
222	-0.0774140000000000
222.100000000000	-0.0773390000000000
222.200000000000	-0.0772640000000000
222.300000000000	-0.0771890000000000
222.400000000000	-0.0771130000000000
222.500000000000	-0.0770380000000000
222.600000000000	-0.0769630000000000
222.700000000000	-0.0768870000000000
222.800000000000	-0.0768110000000000
222.900000000000	-0.0767360000000000
223	-0.0766600000000000
223.100000000000	-0.0765840000000000
223.200000000000	-0.0765080000000000
223.300000000000	-0.0764320000000000
223.400000000000	-0.0763560000000000
223.500000000000	-0.0762800000000000
223.600000000000	-0.0762040000000000
223.700000000000	-0.0761280000000000
223.800000000000	-0.0760520000000000
223.900000000000	-0.0759750000000000
224	-0.0758990000000000
224.100000000000	-0.0758230000000000
224.200000000000	-0.0757460000000000
224.300000000000	-0.0756690000000000
224.400000000000	-0.0755930000000000
224.500000000000	-0.0755160000000000
224.600000000000	-0.0754390000000000
224.700000000000	-0.0753620000000000
224.800000000000	-0.0752850000000000
224.900000000000	-0.0752080000000000
225	-0.0751310000000000
225.100000000000	-0.0750540000000000
225.200000000000	-0.0749770000000000
225.300000000000	-0.0749000000000000
225.400000000000	-0.0748220000000000
225.500000000000	-0.0747450000000000
225.600000000000	-0.0746670000000000
225.700000000000	-0.0745900000000000
225.800000000000	-0.0745120000000000
225.900000000000	-0.0744350000000000
226	-0.0743570000000000
226.100000000000	-0.0742790000000000
226.200000000000	-0.0742010000000000
226.300000000000	-0.0741230000000000
226.400000000000	-0.0740450000000000
226.500000000000	-0.0739670000000000
226.600000000000	-0.0738890000000000
226.700000000000	-0.0738100000000000
226.800000000000	-0.0737320000000000
226.900000000000	-0.0736540000000000
227	-0.0735750000000000
227.100000000000	-0.0734960000000000
227.200000000000	-0.0734180000000000
227.300000000000	-0.0733390000000000
227.400000000000	-0.0732600000000000
227.500000000000	-0.0731810000000000
227.600000000000	-0.0731030000000000
227.700000000000	-0.0730240000000000
227.800000000000	-0.0729440000000000
227.900000000000	-0.0728650000000000
228	-0.0727860000000000
228.100000000000	-0.0727070000000000
228.200000000000	-0.0726270000000000
228.300000000000	-0.0725480000000000
228.400000000000	-0.0724680000000000
228.500000000000	-0.0723890000000000
228.600000000000	-0.0723090000000000
228.700000000000	-0.0722290000000000
228.800000000000	-0.0721500000000000
228.900000000000	-0.0720700000000000
229	-0.0719900000000000
229.100000000000	-0.0719100000000000
229.200000000000	-0.0718290000000000
229.300000000000	-0.0717490000000000
229.400000000000	-0.0716690000000000
229.500000000000	-0.0715880000000000
229.600000000000	-0.0715080000000000
229.700000000000	-0.0714270000000000
229.800000000000	-0.0713470000000000
229.900000000000	-0.0712660000000000
230	-0.0711850000000000
230.100000000000	-0.0711040000000000
230.200000000000	-0.0710240000000000
230.300000000000	-0.0709430000000000
230.400000000000	-0.0708610000000000
230.500000000000	-0.0707800000000000
230.600000000000	-0.0706990000000000
230.700000000000	-0.0706180000000000
230.800000000000	-0.0705360000000000
230.900000000000	-0.0704550000000000
231	-0.0703730000000000
231.100000000000	-0.0702910000000000
231.200000000000	-0.0702100000000000
231.300000000000	-0.0701280000000000
231.400000000000	-0.0700460000000000
231.500000000000	-0.0699640000000000
231.600000000000	-0.0698820000000000
231.700000000000	-0.0698000000000000
231.800000000000	-0.0697170000000000
231.900000000000	-0.0696350000000000
232	-0.0695520000000000
232.100000000000	-0.0694700000000000
232.200000000000	-0.0693870000000000
232.300000000000	-0.0693050000000000
232.400000000000	-0.0692220000000000
232.500000000000	-0.0691390000000000
232.600000000000	-0.0690560000000000
232.700000000000	-0.0689730000000000
232.800000000000	-0.0688900000000000
232.900000000000	-0.0688060000000000
233	-0.0687230000000000
233.100000000000	-0.0686400000000000
233.200000000000	-0.0685560000000000
233.300000000000	-0.0684720000000000
233.400000000000	-0.0683890000000000
233.500000000000	-0.0683050000000000
233.600000000000	-0.0682210000000000
233.700000000000	-0.0681370000000000
233.800000000000	-0.0680530000000000
233.900000000000	-0.0679690000000000
234	-0.0678850000000000
234.100000000000	-0.0678000000000000
234.200000000000	-0.0677160000000000
234.300000000000	-0.0676310000000000
234.400000000000	-0.0675470000000000
234.500000000000	-0.0674620000000000
234.600000000000	-0.0673770000000000
234.700000000000	-0.0672920000000000
234.800000000000	-0.0672070000000000
234.900000000000	-0.0671220000000000
235	-0.0670370000000000
235.100000000000	-0.0669510000000000
235.200000000000	-0.0668660000000000
235.300000000000	-0.0667800000000000
235.400000000000	-0.0666950000000000
235.500000000000	-0.0666090000000000
235.600000000000	-0.0665230000000000
235.700000000000	-0.0664370000000000
235.800000000000	-0.0663510000000000
235.900000000000	-0.0662650000000000
236	-0.0661790000000000
236.100000000000	-0.0660930000000000
236.200000000000	-0.0660060000000000
236.300000000000	-0.0659200000000000
236.400000000000	-0.0658330000000000
236.500000000000	-0.0657460000000000
236.600000000000	-0.0656590000000000
236.700000000000	-0.0655720000000000
236.800000000000	-0.0654850000000000
236.900000000000	-0.0653980000000000
237	-0.0653110000000000
237.100000000000	-0.0652230000000000
237.200000000000	-0.0651360000000000
237.300000000000	-0.0650480000000000
237.400000000000	-0.0649610000000000
237.500000000000	-0.0648730000000000
237.600000000000	-0.0647850000000000
237.700000000000	-0.0646970000000000
237.800000000000	-0.0646090000000000
237.900000000000	-0.0645200000000000
238	-0.0644320000000000
238.100000000000	-0.0643430000000000
238.200000000000	-0.0642550000000000
238.300000000000	-0.0641660000000000
238.400000000000	-0.0640770000000000
238.500000000000	-0.0639880000000000
238.600000000000	-0.0638990000000000
238.700000000000	-0.0638100000000000
238.800000000000	-0.0637200000000000
238.900000000000	-0.0636310000000000
239	-0.0635410000000000
239.100000000000	-0.0634520000000000
239.200000000000	-0.0633620000000000
239.300000000000	-0.0632720000000000
239.400000000000	-0.0631820000000000
239.500000000000	-0.0630920000000000
239.600000000000	-0.0630010000000000
239.700000000000	-0.0629110000000000
239.800000000000	-0.0628210000000000
239.900000000000	-0.0627300000000000
240	-0.0626390000000000
240.100000000000	-0.0625480000000000
240.200000000000	-0.0624570000000000
240.300000000000	-0.0623660000000000
240.400000000000	-0.0622750000000000
240.500000000000	-0.0621830000000000
240.600000000000	-0.0620920000000000
240.700000000000	-0.0620000000000000
240.800000000000	-0.0619080000000000
240.900000000000	-0.0618160000000000
241	-0.0617240000000000
241.100000000000	-0.0616320000000000
241.200000000000	-0.0615400000000000
241.300000000000	-0.0614470000000000
241.400000000000	-0.0613540000000000
241.500000000000	-0.0612620000000000
241.600000000000	-0.0611690000000000
241.700000000000	-0.0610760000000000
241.800000000000	-0.0609830000000000
241.900000000000	-0.0608890000000000
242	-0.0607960000000000
242.100000000000	-0.0607020000000000
242.200000000000	-0.0606080000000000
242.300000000000	-0.0605150000000000
242.400000000000	-0.0604210000000000
242.500000000000	-0.0603260000000000
242.600000000000	-0.0602320000000000
242.700000000000	-0.0601380000000000
242.800000000000	-0.0600430000000000
242.900000000000	-0.0599480000000000
243	-0.0598540000000000
243.100000000000	-0.0597580000000000
243.200000000000	-0.0596630000000000
243.300000000000	-0.0595680000000000
243.400000000000	-0.0594730000000000
243.500000000000	-0.0593770000000000
243.600000000000	-0.0592810000000000
243.700000000000	-0.0591850000000000
243.800000000000	-0.0590890000000000
243.900000000000	-0.0589930000000000
244	-0.0588960000000000
244.100000000000	-0.0588000000000000
244.200000000000	-0.0587030000000000
244.300000000000	-0.0586060000000000
244.400000000000	-0.0585090000000000
244.500000000000	-0.0584120000000000
244.600000000000	-0.0583150000000000
244.700000000000	-0.0582170000000000
244.800000000000	-0.0581200000000000
244.900000000000	-0.0580220000000000
245	-0.0579240000000000
245.100000000000	-0.0578260000000000
245.200000000000	-0.0577270000000000
245.300000000000	-0.0576290000000000
245.400000000000	-0.0575300000000000
245.500000000000	-0.0574310000000000
245.600000000000	-0.0573320000000000
245.700000000000	-0.0572330000000000
245.800000000000	-0.0571340000000000
245.900000000000	-0.0570340000000000
246	-0.0569350000000000
246.100000000000	-0.0568350000000000
246.200000000000	-0.0567350000000000
246.300000000000	-0.0566340000000000
246.400000000000	-0.0565340000000000
246.500000000000	-0.0564330000000000
246.600000000000	-0.0563330000000000
246.700000000000	-0.0562320000000000
246.800000000000	-0.0561310000000000
246.900000000000	-0.0560290000000000
247	-0.0559280000000000
247.100000000000	-0.0558260000000000
247.200000000000	-0.0557240000000000
247.300000000000	-0.0556220000000000
247.400000000000	-0.0555200000000000
247.500000000000	-0.0554180000000000
247.600000000000	-0.0553150000000000
247.700000000000	-0.0552120000000000
247.800000000000	-0.0551090000000000
247.900000000000	-0.0550060000000000
248	-0.0549020000000000
248.100000000000	-0.0547990000000000
248.200000000000	-0.0546950000000000
248.300000000000	-0.0545910000000000
248.400000000000	-0.0544870000000000
248.500000000000	-0.0543830000000000
248.600000000000	-0.0542780000000000
248.700000000000	-0.0541730000000000
248.800000000000	-0.0540680000000000
248.900000000000	-0.0539630000000000
249	-0.0538570000000000
249.100000000000	-0.0537520000000000
249.200000000000	-0.0536460000000000
249.300000000000	-0.0535400000000000
249.400000000000	-0.0534340000000000
249.500000000000	-0.0533270000000000
249.600000000000	-0.0532210000000000
249.700000000000	-0.0531140000000000
249.800000000000	-0.0530060000000000
249.900000000000	-0.0528990000000000
250	-0.0527920000000000
250.100000000000	-0.0526840000000000
250.200000000000	-0.0525760000000000
250.300000000000	-0.0524670000000000
250.400000000000	-0.0523590000000000
250.500000000000	-0.0522500000000000
250.600000000000	-0.0521410000000000
250.700000000000	-0.0520320000000000
250.800000000000	-0.0519230000000000
250.900000000000	-0.0518130000000000
251	-0.0517030000000000
251.100000000000	-0.0515930000000000
251.200000000000	-0.0514830000000000
251.300000000000	-0.0513720000000000
251.400000000000	-0.0512610000000000
251.500000000000	-0.0511500000000000
251.600000000000	-0.0510390000000000
251.700000000000	-0.0509280000000000
251.800000000000	-0.0508160000000000
251.900000000000	-0.0507040000000000
252	-0.0505910000000000
252.100000000000	-0.0504790000000000
252.200000000000	-0.0503660000000000
252.300000000000	-0.0502530000000000
252.400000000000	-0.0501400000000000
252.500000000000	-0.0500260000000000
252.600000000000	-0.0499120000000000
252.700000000000	-0.0497980000000000
252.800000000000	-0.0496840000000000
252.900000000000	-0.0495690000000000
253	-0.0494540000000000
253.100000000000	-0.0493390000000000
253.200000000000	-0.0492240000000000
253.300000000000	-0.0491080000000000
253.400000000000	-0.0489920000000000
253.500000000000	-0.0488760000000000
253.600000000000	-0.0487590000000000
253.700000000000	-0.0486420000000000
253.800000000000	-0.0485250000000000
253.900000000000	-0.0484080000000000
254	-0.0482900000000000
254.100000000000	-0.0481720000000000
254.200000000000	-0.0480540000000000
254.300000000000	-0.0479350000000000
254.400000000000	-0.0478160000000000
254.500000000000	-0.0476970000000000
254.600000000000	-0.0475780000000000
254.700000000000	-0.0474580000000000
254.800000000000	-0.0473380000000000
254.900000000000	-0.0472180000000000
255	-0.0470970000000000
255.100000000000	-0.0469760000000000
255.200000000000	-0.0468550000000000
255.300000000000	-0.0467330000000000
255.400000000000	-0.0466110000000000
255.500000000000	-0.0464890000000000
255.600000000000	-0.0463660000000000
255.700000000000	-0.0462430000000000
255.800000000000	-0.0461200000000000
255.900000000000	-0.0459970000000000
256	-0.0458730000000000
256.100000000000	-0.0457490000000000
256.200000000000	-0.0456240000000000
256.300000000000	-0.0454990000000000
256.400000000000	-0.0453740000000000
256.500000000000	-0.0452490000000000
256.600000000000	-0.0451230000000000
256.700000000000	-0.0449970000000000
256.800000000000	-0.0448700000000000
256.900000000000	-0.0447430000000000
257	-0.0446160000000000
257.100000000000	-0.0444880000000000
257.200000000000	-0.0443600000000000
257.300000000000	-0.0442320000000000
257.400000000000	-0.0441030000000000
257.500000000000	-0.0439740000000000
257.600000000000	-0.0438450000000000
257.700000000000	-0.0437150000000000
257.800000000000	-0.0435850000000000
257.900000000000	-0.0434540000000000
258	-0.0433230000000000
258.100000000000	-0.0431920000000000
258.200000000000	-0.0430600000000000
258.300000000000	-0.0429280000000000
258.400000000000	-0.0427950000000000
258.500000000000	-0.0426630000000000
258.600000000000	-0.0425290000000000
258.700000000000	-0.0423960000000000
258.800000000000	-0.0422620000000000
258.900000000000	-0.0421270000000000
259	-0.0419920000000000
259.100000000000	-0.0418570000000000
259.200000000000	-0.0417210000000000
259.300000000000	-0.0415850000000000
259.400000000000	-0.0414480000000000
259.500000000000	-0.0413110000000000
259.600000000000	-0.0411740000000000
259.700000000000	-0.0410360000000000
259.800000000000	-0.0408980000000000
259.900000000000	-0.0407590000000000
260	-0.0406200000000000
260.100000000000	-0.0404800000000000
260.200000000000	-0.0403400000000000
260.300000000000	-0.0402000000000000
260.400000000000	-0.0400590000000000
260.500000000000	-0.0399170000000000
260.600000000000	-0.0397750000000000
260.700000000000	-0.0396330000000000
260.800000000000	-0.0394900000000000
260.900000000000	-0.0393470000000000
261	-0.0392030000000000
261.100000000000	-0.0390590000000000
261.200000000000	-0.0389140000000000
261.300000000000	-0.0387690000000000
261.400000000000	-0.0386230000000000
261.500000000000	-0.0384770000000000
261.600000000000	-0.0383300000000000
261.700000000000	-0.0381830000000000
261.800000000000	-0.0380350000000000
261.900000000000	-0.0378870000000000
262	-0.0377380000000000
262.100000000000	-0.0375890000000000
262.200000000000	-0.0374390000000000
262.300000000000	-0.0372890000000000
262.400000000000	-0.0371380000000000
262.500000000000	-0.0369870000000000
262.600000000000	-0.0368350000000000
262.700000000000	-0.0366820000000000
262.800000000000	-0.0365290000000000
262.900000000000	-0.0363750000000000
263	-0.0362210000000000
263.100000000000	-0.0360670000000000
263.200000000000	-0.0359110000000000
263.300000000000	-0.0357550000000000
263.400000000000	-0.0355990000000000
263.500000000000	-0.0354420000000000
263.600000000000	-0.0352840000000000
263.700000000000	-0.0351260000000000
263.800000000000	-0.0349670000000000
263.900000000000	-0.0348080000000000
264	-0.0346480000000000
264.100000000000	-0.0344870000000000
264.200000000000	-0.0343260000000000
264.300000000000	-0.0341640000000000
264.400000000000	-0.0340010000000000
264.500000000000	-0.0338380000000000
264.600000000000	-0.0336740000000000
264.700000000000	-0.0335100000000000
264.800000000000	-0.0333440000000000
264.900000000000	-0.0331790000000000
265	-0.0330120000000000
265.100000000000	-0.0328450000000000
265.200000000000	-0.0326770000000000
265.300000000000	-0.0325090000000000
265.400000000000	-0.0323390000000000
265.500000000000	-0.0321690000000000
265.600000000000	-0.0319990000000000
265.700000000000	-0.0318270000000000
265.800000000000	-0.0316550000000000
265.900000000000	-0.0314830000000000
266	-0.0313090000000000
266.100000000000	-0.0311350000000000
266.200000000000	-0.0309600000000000
266.300000000000	-0.0307840000000000
266.400000000000	-0.0306080000000000
266.500000000000	-0.0304310000000000
266.600000000000	-0.0302520000000000
266.700000000000	-0.0300740000000000
266.800000000000	-0.0298940000000000
266.900000000000	-0.0297140000000000
267	-0.0295330000000000
267.100000000000	-0.0293510000000000
267.200000000000	-0.0291680000000000
267.300000000000	-0.0289840000000000
267.400000000000	-0.0288000000000000
267.500000000000	-0.0286140000000000
267.600000000000	-0.0284280000000000
267.700000000000	-0.0282410000000000
267.800000000000	-0.0280530000000000
267.900000000000	-0.0278640000000000
268	-0.0276750000000000
268.100000000000	-0.0274840000000000
268.200000000000	-0.0272930000000000
268.300000000000	-0.0271010000000000
268.400000000000	-0.0269070000000000
268.500000000000	-0.0267130000000000
268.600000000000	-0.0265180000000000
268.700000000000	-0.0263220000000000
268.800000000000	-0.0261250000000000
268.900000000000	-0.0259270000000000
269	-0.0257280000000000
269.100000000000	-0.0255280000000000
269.200000000000	-0.0253270000000000
269.300000000000	-0.0251250000000000
269.400000000000	-0.0249220000000000
269.500000000000	-0.0247180000000000
269.600000000000	-0.0245130000000000
269.700000000000	-0.0243070000000000
269.800000000000	-0.0241000000000000
269.900000000000	-0.0238920000000000
270	-0.0236820000000000
270.100000000000	-0.0234720000000000
270.200000000000	-0.0232600000000000
270.300000000000	-0.0230480000000000
270.400000000000	-0.0228340000000000
270.500000000000	-0.0226190000000000
270.600000000000	-0.0224030000000000
270.700000000000	-0.0221860000000000
270.800000000000	-0.0219670000000000
270.900000000000	-0.0217480000000000
271	-0.0215270000000000
271.100000000000	-0.0213050000000000
271.200000000000	-0.0210820000000000
271.300000000000	-0.0208570000000000
271.400000000000	-0.0206320000000000
271.500000000000	-0.0204050000000000
271.600000000000	-0.0201760000000000
271.700000000000	-0.0199470000000000
271.800000000000	-0.0197160000000000
271.900000000000	-0.0194830000000000
272	-0.0192500000000000
272.100000000000	-0.0190150000000000
272.200000000000	-0.0187790000000000
272.300000000000	-0.0185410000000000
272.400000000000	-0.0183020000000000
272.500000000000	-0.0180610000000000
272.600000000000	-0.0178190000000000
272.700000000000	-0.0175750000000000
272.800000000000	-0.0173310000000000
272.900000000000	-0.0170840000000000
273	-0.0168360000000000
273.100000000000	-0.0165870000000000
273.200000000000	-0.0163350000000000
273.300000000000	-0.0160830000000000
273.400000000000	-0.0158290000000000
273.500000000000	-0.0155730000000000
273.600000000000	-0.0153150000000000
273.700000000000	-0.0150560000000000
273.800000000000	-0.0147950000000000
273.900000000000	-0.0145330000000000
274	-0.0142690000000000
274.100000000000	-0.0140030000000000
274.200000000000	-0.0137350000000000
274.300000000000	-0.0134650000000000
274.400000000000	-0.0131940000000000
274.500000000000	-0.0129210000000000
274.600000000000	-0.0126460000000000
274.700000000000	-0.0123690000000000
274.800000000000	-0.0120910000000000
274.900000000000	-0.0118100000000000
275	-0.0115270000000000
275.100000000000	-0.0112430000000000
275.200000000000	-0.0109560000000000
275.300000000000	-0.0106680000000000
275.400000000000	-0.0103770000000000
275.500000000000	-0.0100840000000000
275.600000000000	-0.00978900000000000
275.700000000000	-0.00949200000000000
275.800000000000	-0.00919300000000000
275.900000000000	-0.00889200000000000
276	-0.00858800000000000
276.100000000000	-0.00828200000000000
276.200000000000	-0.00797400000000000
276.300000000000	-0.00766400000000000
276.400000000000	-0.00735100000000000
276.500000000000	-0.00703600000000000
276.600000000000	-0.00671800000000000
276.700000000000	-0.00639800000000000
276.800000000000	-0.00607500000000000
276.900000000000	-0.00575000000000000
277	-0.00542300000000000
277.100000000000	-0.00509200000000000
277.200000000000	-0.00475900000000000
277.300000000000	-0.00442400000000000
277.400000000000	-0.00408500000000000
277.500000000000	-0.00374400000000000
277.600000000000	-0.00340000000000000
277.700000000000	-0.00305300000000000
277.800000000000	-0.00270400000000000
277.900000000000	-0.00235100000000000
278	-0.00199500000000000
278.100000000000	-0.00163700000000000
278.200000000000	-0.00127500000000000
278.300000000000	-0.000910000000000000
278.400000000000	-0.000542000000000000
278.500000000000	-0.000171000000000000
278.600000000000	0.000204000000000000
278.700000000000	0.000582000000000000
278.800000000000	0.000963000000000000
278.900000000000	0.00134800000000000
279	0.00173600000000000
279.100000000000	0.00212800000000000
279.200000000000	0.00252300000000000
279.300000000000	0.00292300000000000
279.400000000000	0.00332500000000000
279.500000000000	0.00373200000000000
279.600000000000	0.00414300000000000
279.700000000000	0.00455700000000000
279.800000000000	0.00497600000000000
279.900000000000	0.00539800000000000
280	0.00582500000000000
280.100000000000	0.00625600000000000
280.200000000000	0.00669200000000000
280.300000000000	0.00713100000000000
280.400000000000	0.00757500000000000
280.500000000000	0.00802400000000000
280.600000000000	0.00847800000000000
280.700000000000	0.00893600000000000
280.800000000000	0.00939800000000000
280.900000000000	0.00986600000000000
281	0.0103390000000000
281.100000000000	0.0108170000000000
281.200000000000	0.0113000000000000
281.300000000000	0.0117880000000000
281.400000000000	0.0122820000000000
281.500000000000	0.0127810000000000
281.600000000000	0.0132860000000000
281.700000000000	0.0137960000000000
281.800000000000	0.0143130000000000
281.900000000000	0.0148350000000000
282	0.0153640000000000
282.100000000000	0.0158980000000000
282.200000000000	0.0164390000000000
282.300000000000	0.0169860000000000
282.400000000000	0.0175400000000000
282.500000000000	0.0181010000000000
282.600000000000	0.0186690000000000
282.700000000000	0.0192430000000000
282.800000000000	0.0198250000000000
282.900000000000	0.0204140000000000
283	0.0210110000000000
283.100000000000	0.0216160000000000
283.200000000000	0.0222280000000000
283.300000000000	0.0228480000000000
283.400000000000	0.0234770000000000
283.500000000000	0.0241130000000000
283.600000000000	0.0247590000000000
283.700000000000	0.0254130000000000
283.800000000000	0.0260770000000000
283.900000000000	0.0267490000000000
284	0.0274320000000000
284.100000000000	0.0281230000000000
284.200000000000	0.0288250000000000
284.300000000000	0.0295370000000000
284.400000000000	0.0302600000000000
284.500000000000	0.0309930000000000
284.600000000000	0.0317370000000000
284.700000000000	0.0324930000000000
284.800000000000	0.0332600000000000
284.900000000000	0.0340390000000000
285	0.0348300000000000
285.100000000000	0.0356340000000000
285.200000000000	0.0364510000000000
285.300000000000	0.0372810000000000
285.400000000000	0.0381250000000000
285.500000000000	0.0389830000000000
285.600000000000	0.0398550000000000
285.700000000000	0.0407430000000000
285.800000000000	0.0416450000000000
285.900000000000	0.0425640000000000
286	0.0434980000000000
286.100000000000	0.0444500000000000
286.200000000000	0.0454180000000000
286.300000000000	0.0464050000000000
286.400000000000	0.0474100000000000
286.500000000000	0.0484340000000000
286.600000000000	0.0494770000000000
286.700000000000	0.0505410000000000
286.800000000000	0.0516260000000000
286.900000000000	0.0527320000000000
287	0.0538610000000000
287.100000000000	0.0550130000000000
287.200000000000	0.0561890000000000
287.300000000000	0.0573900000000000
287.400000000000	0.0586170000000000
287.500000000000	0.0598710000000000
287.600000000000	0.0611520000000000
287.700000000000	0.0624620000000000
287.800000000000	0.0638020000000000
287.900000000000	0.0651740000000000
288	0.0665770000000000
288.100000000000	0.0680140000000000
288.200000000000	0.0694870000000000
288.300000000000	0.0709960000000000
288.400000000000	0.0725430000000000
288.500000000000	0.0741290000000000
288.600000000000	0.0757570000000000
288.700000000000	0.0774290000000000
288.800000000000	0.0791460000000000
288.900000000000	0.0809100000000000
289	0.0827240000000000
289.100000000000	0.0845900000000000
289.200000000000	0.0865110000000000
289.300000000000	0.0884890000000000
289.400000000000	0.0905280000000000
289.500000000000	0.0926300000000000
289.600000000000	0.0947990000000000
289.700000000000	0.0970390000000000
289.800000000000	0.0993530000000000
289.900000000000	0.101746000000000
290	0.104222000000000
290.100000000000	0.106787000000000
290.200000000000	0.109446000000000
290.300000000000	0.112204000000000
290.400000000000	0.115068000000000
290.500000000000	0.118045000000000
290.600000000000	0.121143000000000
290.700000000000	0.124370000000000
290.800000000000	0.127736000000000
290.900000000000	0.131250000000000
291	0.134923000000000
291.100000000000	0.138769000000000
291.200000000000	0.142801000000000
291.300000000000	0.147035000000000
291.400000000000	0.151488000000000
291.500000000000	0.156180000000000
291.600000000000	0.161132000000000
291.680000000000	0.165298000000000
291.765966000000	0.169994000000000
291.858342000000	0.175318000000000
291.958342000000	0.181435000000000
292.058342000000	0.187961000000000
292.158342000000	0.194942000000000
292.258342000000	0.202435000000000
292.358342000000	0.210503000000000
292.458342000000	0.219224000000000
292.558342000000	0.228692000000000
292.658342000000	0.239016000000000
292.758342000000	0.250333000000000
292.783342000000	0.253336000000000
292.810206000000	0.256647000000000
292.839073000000	0.260307000000000
292.870094000000	0.264363000000000
292.894910000000	0.267704000000000
292.921576000000	0.271394000000000
292.950232000000	0.275481000000000
292.973156000000	0.278845000000000
292.997789000000	0.282559000000000
293.017496000000	0.285606000000000
293.038673000000	0.288960000000000
293.061428000000	0.292659000000000
293.085881000000	0.296749000000000
293.105443000000	0.300110000000000
293.121092000000	0.302859000000000
293.137909000000	0.305874000000000
293.155979000000	0.309187000000000
293.175397000000	0.312836000000000
293.196263000000	0.316862000000000
293.212956000000	0.320166000000000
293.230894000000	0.323801000000000
293.245244000000	0.326775000000000
293.249099000000	0.327584000000000
293.259099000000	0.329704000000000
293.269845000000	0.332016000000000
293.281392000000	0.334540000000000
293.292939000000	0.337107000000000
293.305347000000	0.339915000000000
293.318680000000	0.342990000000000
293.322262000000	0.343827000000000
293.332262000000	0.346187000000000
293.342262000000	0.348583000000000
293.353008000000	0.351200000000000
293.364555000000	0.354061000000000
293.376963000000	0.357194000000000
293.380296000000	0.358047000000000
293.390296000000	0.360631000000000
293.392796000000	0.361284000000000
293.402796000000	0.363921000000000
293.405483000000	0.364637000000000
293.415483000000	0.367330000000000
293.426228000000	0.370274000000000
293.428728000000	0.370967000000000
293.431228000000	0.371662000000000
293.441228000000	0.374474000000000
293.443728000000	0.375184000000000
293.453728000000	0.378057000000000
293.456228000000	0.378783000000000
293.458728000000	0.379512000000000
293.461228000000	0.380244000000000
293.463728000000	0.380979000000000
293.466228000000	0.381718000000000
293.468728000000	0.382460000000000
293.471228000000	0.383205000000000
293.473728000000	0.383954000000000
293.476228000000	0.384706000000000
293.478728000000	0.385461000000000
293.481228000000	0.386219000000000
293.483728000000	0.386981000000000
293.486228000000	0.387747000000000
293.488728000000	0.388515000000000
293.491228000000	0.389288000000000
293.493728000000	0.390063000000000
293.496228000000	0.390843000000000
293.498728000000	0.391626000000000
293.501228000000	0.392412000000000
293.503728000000	0.393202000000000
293.506228000000	0.393996000000000
293.508728000000	0.394793000000000
293.511228000000	0.395594000000000
293.521228000000	0.398836000000000
293.531228000000	0.402138000000000



==> F_U_nip4.txt <==
   xx	     yy 
0	0
0.100000000000000	0.000372000000000000
0.200000000000000	0.000740000000000000
0.300000000000000	0.00110400000000000
0.400000000000000	0.00146600000000000
0.500000000000000	0.00182400000000000
0.600000000000000	0.00217900000000000
0.700000000000000	0.00253100000000000
0.800000000000000	0.00287900000000000
0.900000000000000	0.00322500000000000
1	0.00356800000000000
1.10000000000000	0.00390700000000000
1.20000000000000	0.00424400000000000
1.30000000000000	0.00457800000000000
1.40000000000000	0.00490900000000000
1.50000000000000	0.00523700000000000
1.60000000000000	0.00556300000000000
1.70000000000000	0.00588600000000000
1.80000000000000	0.00620600000000000
1.90000000000000	0.00652300000000000
2	0.00683800000000000
2.10000000000000	0.00715100000000000
2.20000000000000	0.00746100000000000
2.30000000000000	0.00776800000000000
2.40000000000000	0.00807300000000000
2.50000000000000	0.00837600000000000
2.60000000000000	0.00867600000000000
2.70000000000000	0.00897400000000000
2.80000000000000	0.00927000000000000
2.90000000000000	0.00956400000000000
3	0.00985500000000000
3.10000000000000	0.0101440000000000
3.20000000000000	0.0104310000000000
3.30000000000000	0.0107160000000000
3.40000000000000	0.0109980000000000
3.50000000000000	0.0112790000000000
3.60000000000000	0.0115570000000000
3.70000000000000	0.0118340000000000
3.80000000000000	0.0121080000000000
3.90000000000000	0.0123810000000000
4	0.0126520000000000
4.10000000000000	0.0129200000000000
4.20000000000000	0.0131870000000000
4.30000000000000	0.0134520000000000
4.40000000000000	0.0137150000000000
4.50000000000000	0.0139760000000000
4.60000000000000	0.0142360000000000
4.70000000000000	0.0144940000000000
4.80000000000000	0.0147500000000000
4.90000000000000	0.0150040000000000
5	0.0152570000000000
5.10000000000000	0.0155080000000000
5.20000000000000	0.0157570000000000
5.30000000000000	0.0160050000000000
5.40000000000000	0.0162510000000000
5.50000000000000	0.0164950000000000
5.60000000000000	0.0167380000000000
5.70000000000000	0.0169790000000000
5.80000000000000	0.0172190000000000
5.90000000000000	0.0174570000000000
6	0.0176940000000000
6.10000000000000	0.0179290000000000
6.20000000000000	0.0181630000000000
6.30000000000000	0.0183950000000000
6.40000000000000	0.0186260000000000
6.50000000000000	0.0188560000000000
6.60000000000000	0.0190840000000000
6.70000000000000	0.0193110000000000
6.80000000000000	0.0195360000000000
6.90000000000000	0.0197600000000000
7	0.0199830000000000
7.10000000000000	0.0202040000000000
7.20000000000000	0.0204240000000000
7.30000000000000	0.0206430000000000
7.40000000000000	0.0208610000000000
7.50000000000000	0.0210770000000000
7.60000000000000	0.0212920000000000
7.70000000000000	0.0215060000000000
7.80000000000000	0.0217180000000000
7.90000000000000	0.0219300000000000
8	0.0221400000000000
8.10000000000000	0.0223490000000000
8.20000000000000	0.0225570000000000
8.30000000000000	0.0227640000000000
8.40000000000000	0.0229690000000000
8.50000000000000	0.0231740000000000
8.60000000000000	0.0233770000000000
8.70000000000000	0.0235800000000000
8.80000000000000	0.0237810000000000
8.90000000000000	0.0239810000000000
9	0.0241800000000000
9.10000000000000	0.0243780000000000
9.20000000000000	0.0245750000000000
9.30000000000000	0.0247710000000000
9.40000000000000	0.0249660000000000
9.50000000000000	0.0251600000000000
9.60000000000000	0.0253530000000000
9.70000000000000	0.0255450000000000
9.80000000000000	0.0257360000000000
9.90000000000000	0.0259260000000000
10	0.0261150000000000
10.1000000000000	0.0263030000000000
10.2000000000000	0.0264900000000000
10.3000000000000	0.0266760000000000
10.4000000000000	0.0268610000000000
10.5000000000000	0.0270460000000000
10.6000000000000	0.0272290000000000
10.7000000000000	0.0274120000000000
10.8000000000000	0.0275940000000000
10.9000000000000	0.0277750000000000
11	0.0279550000000000
11.1000000000000	0.0281340000000000
11.2000000000000	0.0283120000000000
11.3000000000000	0.0284890000000000
11.4000000000000	0.0286660000000000
11.5000000000000	0.0288420000000000
11.6000000000000	0.0290170000000000
11.7000000000000	0.0291910000000000
11.8000000000000	0.0293640000000000
11.9000000000000	0.0295370000000000
12	0.0297090000000000
12.1000000000000	0.0298800000000000
12.2000000000000	0.0300500000000000
12.3000000000000	0.0302200000000000
12.4000000000000	0.0303880000000000
12.5000000000000	0.0305560000000000
12.6000000000000	0.0307240000000000
12.7000000000000	0.0308900000000000
12.8000000000000	0.0310560000000000
12.9000000000000	0.0312210000000000
13	0.0313860000000000
13.1000000000000	0.0315490000000000
13.2000000000000	0.0317120000000000
13.3000000000000	0.0318750000000000
13.4000000000000	0.0320360000000000
13.5000000000000	0.0321970000000000
13.6000000000000	0.0323570000000000
13.7000000000000	0.0325170000000000
13.8000000000000	0.0326760000000000
13.9000000000000	0.0328340000000000
14	0.0329920000000000
14.1000000000000	0.0331490000000000
14.2000000000000	0.0333050000000000
14.3000000000000	0.0334610000000000
14.4000000000000	0.0336160000000000
14.5000000000000	0.0337700000000000
14.6000000000000	0.0339240000000000
14.7000000000000	0.0340770000000000
14.8000000000000	0.0342300000000000
14.9000000000000	0.0343820000000000
15	0.0345330000000000
15.1000000000000	0.0346840000000000
15.2000000000000	0.0348350000000000
15.3000000000000	0.0349840000000000
15.4000000000000	0.0351330000000000
15.5000000000000	0.0352820000000000
15.6000000000000	0.0354300000000000
15.7000000000000	0.0355770000000000
15.8000000000000	0.0357240000000000
15.9000000000000	0.0358700000000000
16	0.0360160000000000
16.1000000000000	0.0361610000000000
16.2000000000000	0.0363060000000000
16.3000000000000	0.0364500000000000
16.4000000000000	0.0365940000000000
16.5000000000000	0.0367370000000000
16.6000000000000	0.0368790000000000
16.7000000000000	0.0370220000000000
16.8000000000000	0.0371630000000000
16.9000000000000	0.0373040000000000
17	0.0374450000000000
17.1000000000000	0.0375850000000000
17.2000000000000	0.0377240000000000
17.3000000000000	0.0378630000000000
17.4000000000000	0.0380020000000000
17.5000000000000	0.0381400000000000
17.6000000000000	0.0382780000000000
17.7000000000000	0.0384150000000000
17.8000000000000	0.0385520000000000
17.9000000000000	0.0386880000000000
18	0.0388240000000000
18.1000000000000	0.0389590000000000
18.2000000000000	0.0390940000000000
18.3000000000000	0.0392280000000000
18.4000000000000	0.0393620000000000
18.5000000000000	0.0394950000000000
18.6000000000000	0.0396290000000000
18.7000000000000	0.0397610000000000
18.8000000000000	0.0398930000000000
18.9000000000000	0.0400250000000000
19	0.0401560000000000
19.1000000000000	0.0402870000000000
19.2000000000000	0.0404180000000000
19.3000000000000	0.0405480000000000
19.4000000000000	0.0406780000000000
19.5000000000000	0.0408070000000000
19.6000000000000	0.0409360000000000
19.7000000000000	0.0410640000000000
19.8000000000000	0.0411920000000000
19.9000000000000	0.0413200000000000
20	0.0414470000000000
20.1000000000000	0.0415740000000000
20.2000000000000	0.0417000000000000
20.3000000000000	0.0418260000000000
20.4000000000000	0.0419520000000000
20.5000000000000	0.0420770000000000
20.6000000000000	0.0422020000000000
20.7000000000000	0.0423270000000000
20.8000000000000	0.0424510000000000
20.9000000000000	0.0425750000000000
21	0.0426980000000000
21.1000000000000	0.0428210000000000
21.2000000000000	0.0429440000000000
21.3000000000000	0.0430660000000000
21.4000000000000	0.0431880000000000
21.5000000000000	0.0433100000000000
21.6000000000000	0.0434310000000000
21.7000000000000	0.0435520000000000
21.8000000000000	0.0436730000000000
21.9000000000000	0.0437930000000000
22	0.0439130000000000
22.1000000000000	0.0440320000000000
22.2000000000000	0.0441520000000000
22.3000000000000	0.0442710000000000
22.4000000000000	0.0443890000000000
22.5000000000000	0.0445070000000000
22.6000000000000	0.0446250000000000
22.7000000000000	0.0447430000000000
22.8000000000000	0.0448600000000000
22.9000000000000	0.0449770000000000
23	0.0450940000000000
23.1000000000000	0.0452100000000000
23.2000000000000	0.0453260000000000
23.3000000000000	0.0454420000000000
23.4000000000000	0.0455570000000000
23.5000000000000	0.0456720000000000
23.6000000000000	0.0457870000000000
23.7000000000000	0.0459020000000000
23.8000000000000	0.0460160000000000
23.9000000000000	0.0461300000000000
24	0.0462430000000000
24.1000000000000	0.0463560000000000
24.2000000000000	0.0464690000000000
24.3000000000000	0.0465820000000000
24.4000000000000	0.0466950000000000
24.5000000000000	0.0468070000000000
24.6000000000000	0.0469190000000000
24.7000000000000	0.0470300000000000
24.8000000000000	0.0471410000000000
24.9000000000000	0.0472520000000000
25	0.0473630000000000
25.1000000000000	0.0474740000000000
25.2000000000000	0.0475840000000000
25.3000000000000	0.0476940000000000
25.4000000000000	0.0478030000000000
25.5000000000000	0.0479130000000000
25.6000000000000	0.0480220000000000
25.7000000000000	0.0481310000000000
25.8000000000000	0.0482390000000000
25.9000000000000	0.0483480000000000
26	0.0484560000000000
26.1000000000000	0.0485630000000000
26.2000000000000	0.0486710000000000
26.3000000000000	0.0487780000000000
26.4000000000000	0.0488850000000000
26.5000000000000	0.0489920000000000
26.6000000000000	0.0490990000000000
26.7000000000000	0.0492050000000000
26.8000000000000	0.0493110000000000
26.9000000000000	0.0494170000000000
27	0.0495230000000000
27.1000000000000	0.0496280000000000
27.2000000000000	0.0497330000000000
27.3000000000000	0.0498380000000000
27.4000000000000	0.0499420000000000
27.5000000000000	0.0500470000000000
27.6000000000000	0.0501510000000000
27.7000000000000	0.0502550000000000
27.8000000000000	0.0503590000000000
27.9000000000000	0.0504620000000000
28	0.0505650000000000
28.1000000000000	0.0506680000000000
28.2000000000000	0.0507710000000000
28.3000000000000	0.0508740000000000
28.4000000000000	0.0509760000000000
28.5000000000000	0.0510780000000000
28.6000000000000	0.0511800000000000
28.7000000000000	0.0512820000000000
28.8000000000000	0.0513830000000000
28.9000000000000	0.0514850000000000
29	0.0515860000000000
29.1000000000000	0.0516860000000000
29.2000000000000	0.0517870000000000
29.3000000000000	0.0518880000000000
29.4000000000000	0.0519880000000000
29.5000000000000	0.0520880000000000
29.6000000000000	0.0521880000000000
29.7000000000000	0.0522870000000000
29.8000000000000	0.0523870000000000
29.9000000000000	0.0524860000000000
30	0.0525850000000000
30.1000000000000	0.0526840000000000
30.2000000000000	0.0527820000000000
30.3000000000000	0.0528810000000000
30.4000000000000	0.0529790000000000
30.5000000000000	0.0530770000000000
30.6000000000000	0.0531750000000000
30.7000000000000	0.0532720000000000
30.8000000000000	0.0533700000000000
30.9000000000000	0.0534670000000000
31	0.0535640000000000
31.1000000000000	0.0536610000000000
31.2000000000000	0.0537580000000000
31.3000000000000	0.0538540000000000
31.4000000000000	0.0539500000000000
31.5000000000000	0.0540460000000000
31.6000000000000	0.0541420000000000
31.7000000000000	0.0542380000000000
31.8000000000000	0.0543340000000000
31.9000000000000	0.0544290000000000
32	0.0545240000000000
32.1000000000000	0.0546190000000000
32.2000000000000	0.0547140000000000
32.3000000000000	0.0548090000000000
32.4000000000000	0.0549040000000000
32.5000000000000	0.0549980000000000
32.6000000000000	0.0550920000000000
32.7000000000000	0.0551860000000000
32.8000000000000	0.0552800000000000
32.9000000000000	0.0553740000000000
33	0.0554670000000000
33.1000000000000	0.0555610000000000
33.2000000000000	0.0556540000000000
33.3000000000000	0.0557470000000000
33.4000000000000	0.0558400000000000
33.5000000000000	0.0559320000000000
33.6000000000000	0.0560250000000000
33.7000000000000	0.0561170000000000
33.8000000000000	0.0562090000000000
33.9000000000000	0.0563010000000000
34	0.0563930000000000
34.1000000000000	0.0564850000000000
34.2000000000000	0.0565770000000000
34.3000000000000	0.0566680000000000
34.4000000000000	0.0567590000000000
34.5000000000000	0.0568510000000000
34.6000000000000	0.0569410000000000
34.7000000000000	0.0570320000000000
34.8000000000000	0.0571230000000000
34.9000000000000	0.0572130000000000
35	0.0573040000000000
35.1000000000000	0.0573940000000000
35.2000000000000	0.0574840000000000
35.3000000000000	0.0575740000000000
35.4000000000000	0.0576640000000000
35.5000000000000	0.0577530000000000
35.6000000000000	0.0578430000000000
35.7000000000000	0.0579320000000000
35.8000000000000	0.0580210000000000
35.9000000000000	0.0581100000000000
36	0.0581990000000000
36.1000000000000	0.0582880000000000
36.2000000000000	0.0583770000000000
36.3000000000000	0.0584650000000000
36.4000000000000	0.0585540000000000
36.5000000000000	0.0586420000000000
36.6000000000000	0.0587300000000000
36.7000000000000	0.0588180000000000
36.8000000000000	0.0589060000000000
36.9000000000000	0.0589930000000000
37	0.0590810000000000
37.1000000000000	0.0591680000000000
37.2000000000000	0.0592550000000000
37.3000000000000	0.0593430000000000
37.4000000000000	0.0594300000000000
37.5000000000000	0.0595160000000000
37.6000000000000	0.0596030000000000
37.7000000000000	0.0596900000000000
37.8000000000000	0.0597760000000000
37.9000000000000	0.0598630000000000
38	0.0599490000000000
38.1000000000000	0.0600350000000000
38.2000000000000	0.0601210000000000
38.3000000000000	0.0602070000000000
38.4000000000000	0.0602920000000000
38.5000000000000	0.0603780000000000
38.6000000000000	0.0604640000000000
38.7000000000000	0.0605490000000000
38.8000000000000	0.0606340000000000
38.9000000000000	0.0607190000000000
39	0.0608040000000000
39.1000000000000	0.0608890000000000
39.2000000000000	0.0609740000000000
39.3000000000000	0.0610580000000000
39.4000000000000	0.0611430000000000
39.5000000000000	0.0612270000000000
39.6000000000000	0.0613120000000000
39.7000000000000	0.0613960000000000
39.8000000000000	0.0614800000000000
39.9000000000000	0.0615640000000000
40	0.0616480000000000
40.1000000000000	0.0617310000000000
40.2000000000000	0.0618150000000000
40.3000000000000	0.0618980000000000
40.4000000000000	0.0619820000000000
40.5000000000000	0.0620650000000000
40.6000000000000	0.0621480000000000
40.7000000000000	0.0622310000000000
40.8000000000000	0.0623140000000000
40.9000000000000	0.0623970000000000
41	0.0624790000000000
41.1000000000000	0.0625620000000000
41.2000000000000	0.0626450000000000
41.3000000000000	0.0627270000000000
41.4000000000000	0.0628090000000000
41.5000000000000	0.0628910000000000
41.6000000000000	0.0629730000000000
41.7000000000000	0.0630550000000000
41.8000000000000	0.0631370000000000
41.9000000000000	0.0632190000000000
42	0.0633000000000000
42.1000000000000	0.0633820000000000
42.2000000000000	0.0634630000000000
42.3000000000000	0.0635450000000000
42.4000000000000	0.0636260000000000
42.5000000000000	0.0637070000000000
42.6000000000000	0.0637880000000000
42.7000000000000	0.0638690000000000
42.8000000000000	0.0639500000000000
42.9000000000000	0.0640300000000000
43	0.0641110000000000
43.1000000000000	0.0641910000000000
43.2000000000000	0.0642720000000000
43.3000000000000	0.0643520000000000
43.4000000000000	0.0644320000000000
43.5000000000000	0.0645130000000000
43.6000000000000	0.0645930000000000
43.7000000000000	0.0646720000000000
43.8000000000000	0.0647520000000000
43.9000000000000	0.0648320000000000
44	0.0649120000000000
44.1000000000000	0.0649910000000000
44.2000000000000	0.0650710000000000
44.3000000000000	0.0651500000000000
44.4000000000000	0.0652290000000000
44.5000000000000	0.0653080000000000
44.6000000000000	0.0653870000000000
44.7000000000000	0.0654660000000000
44.8000000000000	0.0655450000000000
44.9000000000000	0.0656240000000000
45	0.0657030000000000
45.1000000000000	0.0657810000000000
45.2000000000000	0.0658600000000000
45.3000000000000	0.0659380000000000
45.4000000000000	0.0660170000000000
45.5000000000000	0.0660950000000000
45.6000000000000	0.0661730000000000
45.7000000000000	0.0662510000000000
45.8000000000000	0.0663290000000000
45.9000000000000	0.0664070000000000
46	0.0664850000000000
46.1000000000000	0.0665620000000000
46.2000000000000	0.0666400000000000
46.3000000000000	0.0667180000000000
46.4000000000000	0.0667950000000000
46.5000000000000	0.0668720000000000
46.6000000000000	0.0669500000000000
46.7000000000000	0.0670270000000000
46.8000000000000	0.0671040000000000
46.9000000000000	0.0671810000000000
47	0.0672580000000000
47.1000000000000	0.0673350000000000
47.2000000000000	0.0674120000000000
47.3000000000000	0.0674880000000000
47.4000000000000	0.0675650000000000
47.5000000000000	0.0676410000000000
47.6000000000000	0.0677180000000000
47.7000000000000	0.0677940000000000
47.8000000000000	0.0678700000000000
47.9000000000000	0.0679470000000000
48	0.0680230000000000
48.1000000000000	0.0680990000000000
48.2000000000000	0.0681750000000000
48.3000000000000	0.0682510000000000
48.4000000000000	0.0683260000000000
48.5000000000000	0.0684020000000000
48.6000000000000	0.0684780000000000
48.7000000000000	0.0685530000000000
48.8000000000000	0.0686290000000000
48.9000000000000	0.0687040000000000
49	0.0687790000000000
49.1000000000000	0.0688550000000000
49.2000000000000	0.0689300000000000
49.3000000000000	0.0690050000000000
49.4000000000000	0.0690800000000000
49.5000000000000	0.0691550000000000
49.6000000000000	0.0692300000000000
49.7000000000000	0.0693040000000000
49.8000000000000	0.0693790000000000
49.9000000000000	0.0694540000000000
50	0.0695280000000000
50.1000000000000	0.0696030000000000
50.2000000000000	0.0696770000000000
50.3000000000000	0.0697510000000000
50.4000000000000	0.0698260000000000
50.5000000000000	0.0699000000000000
50.6000000000000	0.0699740000000000
50.7000000000000	0.0700480000000000
50.8000000000000	0.0701220000000000
50.9000000000000	0.0701960000000000
51	0.0702700000000000
51.1000000000000	0.0703430000000000
51.2000000000000	0.0704170000000000
51.3000000000000	0.0704910000000000
51.4000000000000	0.0705640000000000
51.5000000000000	0.0706370000000000
51.6000000000000	0.0707110000000000
51.7000000000000	0.0707840000000000
51.8000000000000	0.0708570000000000
51.9000000000000	0.0709300000000000
52	0.0710040000000000
52.1000000000000	0.0710770000000000
52.2000000000000	0.0711490000000000
52.3000000000000	0.0712220000000000
52.4000000000000	0.0712950000000000
52.5000000000000	0.0713680000000000
52.6000000000000	0.0714400000000000
52.7000000000000	0.0715130000000000
52.8000000000000	0.0715860000000000
52.9000000000000	0.0716580000000000
53	0.0717300000000000
53.1000000000000	0.0718030000000000
53.2000000000000	0.0718750000000000
53.3000000000000	0.0719470000000000
53.4000000000000	0.0720190000000000
53.5000000000000	0.0720910000000000
53.6000000000000	0.0721630000000000
53.7000000000000	0.0722350000000000
53.8000000000000	0.0723070000000000
53.9000000000000	0.0723790000000000
54	0.0724500000000000
54.1000000000000	0.0725220000000000
54.2000000000000	0.0725930000000000
54.3000000000000	0.0726650000000000
54.4000000000000	0.0727360000000000
54.5000000000000	0.0728080000000000
54.6000000000000	0.0728790000000000
54.7000000000000	0.0729500000000000
54.8000000000000	0.0730210000000000
54.9000000000000	0.0730920000000000
55	0.0731630000000000
55.1000000000000	0.0732340000000000
55.2000000000000	0.0733050000000000
55.3000000000000	0.0733760000000000
55.4000000000000	0.0734470000000000
55.5000000000000	0.0735170000000000
55.6000000000000	0.0735880000000000
55.7000000000000	0.0736590000000000
55.8000000000000	0.0737290000000000
55.9000000000000	0.0737990000000000
56	0.0738700000000000
56.1000000000000	0.0739400000000000
56.2000000000000	0.0740100000000000
56.3000000000000	0.0740800000000000
56.4000000000000	0.0741510000000000
56.5000000000000	0.0742210000000000
56.6000000000000	0.0742900000000000
56.7000000000000	0.0743600000000000
56.8000000000000	0.0744300000000000
56.9000000000000	0.0745000000000000
57	0.0745700000000000
57.1000000000000	0.0746390000000000
57.2000000000000	0.0747090000000000
57.3000000000000	0.0747780000000000
57.4000000000000	0.0748480000000000
57.5000000000000	0.0749170000000000
57.6000000000000	0.0749860000000000
57.7000000000000	0.0750560000000000
57.8000000000000	0.0751250000000000
57.9000000000000	0.0751940000000000
58	0.0752630000000000
58.1000000000000	0.0753320000000000
58.2000000000000	0.0754010000000000
58.3000000000000	0.0754700000000000
58.4000000000000	0.0755390000000000
58.5000000000000	0.0756070000000000
58.6000000000000	0.0756760000000000
58.7000000000000	0.0757450000000000
58.8000000000000	0.0758130000000000
58.9000000000000	0.0758820000000000
59	0.0759500000000000
59.1000000000000	0.0760180000000000
59.2000000000000	0.0760870000000000
59.3000000000000	0.0761550000000000
59.4000000000000	0.0762230000000000
59.5000000000000	0.0762910000000000
59.6000000000000	0.0763590000000000
59.7000000000000	0.0764270000000000
59.8000000000000	0.0764950000000000
59.9000000000000	0.0765630000000000
60	0.0766310000000000
60.1000000000000	0.0766990000000000
60.2000000000000	0.0767660000000000
60.3000000000000	0.0768340000000000
60.4000000000000	0.0769010000000000
60.5000000000000	0.0769690000000000
60.6000000000000	0.0770360000000000
60.7000000000000	0.0771030000000000
60.8000000000000	0.0771710000000000
60.9000000000000	0.0772380000000000
61	0.0773050000000000
61.1000000000000	0.0773720000000000
61.2000000000000	0.0774390000000000
61.3000000000000	0.0775060000000000
61.4000000000000	0.0775730000000000
61.5000000000000	0.0776400000000000
61.6000000000000	0.0777070000000000
61.7000000000000	0.0777730000000000
61.8000000000000	0.0778400000000000
61.9000000000000	0.0779070000000000
62	0.0779730000000000
62.1000000000000	0.0780400000000000
62.2000000000000	0.0781060000000000
62.3000000000000	0.0781720000000000
62.4000000000000	0.0782390000000000
62.5000000000000	0.0783050000000000
62.6000000000000	0.0783710000000000
62.7000000000000	0.0784370000000000
62.8000000000000	0.0785030000000000
62.9000000000000	0.0785690000000000
63	0.0786350000000000
63.1000000000000	0.0787010000000000
63.2000000000000	0.0787660000000000
63.3000000000000	0.0788320000000000
63.4000000000000	0.0788980000000000
63.5000000000000	0.0789630000000000
63.6000000000000	0.0790290000000000
63.7000000000000	0.0790940000000000
63.8000000000000	0.0791600000000000
63.9000000000000	0.0792250000000000
64	0.0792900000000000
64.1000000000000	0.0793550000000000
64.2000000000000	0.0794200000000000
64.3000000000000	0.0794850000000000
64.4000000000000	0.0795500000000000
64.5000000000000	0.0796150000000000
64.6000000000000	0.0796800000000000
64.7000000000000	0.0797450000000000
64.8000000000000	0.0798100000000000
64.9000000000000	0.0798740000000000
65	0.0799390000000000
65.1000000000000	0.0800030000000000
65.2000000000000	0.0800680000000000
65.3000000000000	0.0801320000000000
65.4000000000000	0.0801970000000000
65.5000000000000	0.0802610000000000
65.6000000000000	0.0803250000000000
65.7000000000000	0.0803890000000000
65.8000000000000	0.0804530000000000
65.9000000000000	0.0805170000000000
66	0.0805810000000000
66.1000000000000	0.0806450000000000
66.2000000000000	0.0807090000000000
66.3000000000000	0.0807720000000000
66.4000000000000	0.0808360000000000
66.5000000000000	0.0809000000000000
66.6000000000000	0.0809630000000000
66.7000000000000	0.0810270000000000
66.8000000000000	0.0810900000000000
66.9000000000000	0.0811530000000000
67	0.0812170000000000
67.1000000000000	0.0812800000000000
67.2000000000000	0.0813430000000000
67.3000000000000	0.0814060000000000
67.4000000000000	0.0814690000000000
67.5000000000000	0.0815320000000000
67.6000000000000	0.0815950000000000
67.7000000000000	0.0816570000000000
67.8000000000000	0.0817200000000000
67.9000000000000	0.0817830000000000
68	0.0818450000000000
68.1000000000000	0.0819080000000000
68.2000000000000	0.0819700000000000
68.3000000000000	0.0820320000000000
68.4000000000000	0.0820950000000000
68.5000000000000	0.0821570000000000
68.6000000000000	0.0822190000000000
68.7000000000000	0.0822810000000000
68.8000000000000	0.0823430000000000
68.9000000000000	0.0824050000000000
69	0.0824670000000000
69.1000000000000	0.0825280000000000
69.2000000000000	0.0825900000000000
69.3000000000000	0.0826520000000000
69.4000000000000	0.0827130000000000
69.5000000000000	0.0827750000000000
69.6000000000000	0.0828360000000000
69.7000000000000	0.0828970000000000
69.8000000000000	0.0829590000000000
69.9000000000000	0.0830200000000000
70	0.0830810000000000
70.1000000000000	0.0831420000000000
70.2000000000000	0.0832030000000000
70.3000000000000	0.0832640000000000
70.4000000000000	0.0833250000000000
70.5000000000000	0.0833850000000000
70.6000000000000	0.0834460000000000
70.7000000000000	0.0835070000000000
70.8000000000000	0.0835670000000000
70.9000000000000	0.0836270000000000
71	0.0836880000000000
71.1000000000000	0.0837480000000000
71.2000000000000	0.0838080000000000
71.3000000000000	0.0838680000000000
71.4000000000000	0.0839280000000000
71.5000000000000	0.0839880000000000
71.6000000000000	0.0840480000000000
71.7000000000000	0.0841080000000000
71.8000000000000	0.0841680000000000
71.9000000000000	0.0842270000000000
72	0.0842870000000000
72.1000000000000	0.0843460000000000
72.2000000000000	0.0844060000000000
72.3000000000000	0.0844650000000000
72.4000000000000	0.0845240000000000
72.5000000000000	0.0845830000000000
72.6000000000000	0.0846420000000000
72.7000000000000	0.0847010000000000
72.8000000000000	0.0847600000000000
72.9000000000000	0.0848190000000000
73	0.0848780000000000
73.1000000000000	0.0849360000000000
73.2000000000000	0.0849950000000000
73.3000000000000	0.0850530000000000
73.4000000000000	0.0851120000000000
73.5000000000000	0.0851700000000000
73.6000000000000	0.0852280000000000
73.7000000000000	0.0852860000000000
73.8000000000000	0.0853440000000000
73.9000000000000	0.0854020000000000
74	0.0854600000000000
74.1000000000000	0.0855180000000000
74.2000000000000	0.0855760000000000
74.3000000000000	0.0856330000000000
74.4000000000000	0.0856910000000000
74.5000000000000	0.0857480000000000
74.6000000000000	0.0858050000000000
74.7000000000000	0.0858630000000000
74.8000000000000	0.0859200000000000
74.9000000000000	0.0859770000000000
75	0.0860340000000000
75.1000000000000	0.0860910000000000
75.2000000000000	0.0861470000000000
75.3000000000000	0.0862040000000000
75.4000000000000	0.0862610000000000
75.5000000000000	0.0863170000000000
75.6000000000000	0.0863730000000000
75.7000000000000	0.0864300000000000
75.8000000000000	0.0864860000000000
75.9000000000000	0.0865420000000000
76	0.0865980000000000
76.1000000000000	0.0866540000000000
76.2000000000000	0.0867100000000000
76.3000000000000	0.0867650000000000
76.4000000000000	0.0868210000000000
76.5000000000000	0.0868770000000000
76.6000000000000	0.0869320000000000
76.7000000000000	0.0869870000000000
76.8000000000000	0.0870420000000000
76.9000000000000	0.0870980000000000
77	0.0871530000000000
77.1000000000000	0.0872080000000000
77.2000000000000	0.0872620000000000
77.3000000000000	0.0873170000000000
77.4000000000000	0.0873720000000000
77.5000000000000	0.0874260000000000
77.6000000000000	0.0874800000000000
77.7000000000000	0.0875350000000000
77.8000000000000	0.0875890000000000
77.9000000000000	0.0876430000000000
78	0.0876970000000000
78.1000000000000	0.0877510000000000
78.2000000000000	0.0878040000000000
78.3000000000000	0.0878580000000000
78.4000000000000	0.0879120000000000
78.5000000000000	0.0879650000000000
78.6000000000000	0.0880180000000000
78.7000000000000	0.0880710000000000
78.8000000000000	0.0881250000000000
78.9000000000000	0.0881780000000000
79	0.0882300000000000
79.1000000000000	0.0882830000000000
79.2000000000000	0.0883360000000000
79.3000000000000	0.0883880000000000
79.4000000000000	0.0884410000000000
79.5000000000000	0.0884930000000000
79.6000000000000	0.0885450000000000
79.7000000000000	0.0885970000000000
79.8000000000000	0.0886490000000000
79.9000000000000	0.0887010000000000
80	0.0887520000000000
80.1000000000000	0.0888040000000000
80.2000000000000	0.0888550000000000
80.3000000000000	0.0889070000000000
80.4000000000000	0.0889580000000000
80.5000000000000	0.0890090000000000
80.6000000000000	0.0890600000000000
80.7000000000000	0.0891100000000000
80.8000000000000	0.0891610000000000
80.9000000000000	0.0892120000000000
81	0.0892620000000000
81.1000000000000	0.0893120000000000
81.2000000000000	0.0893630000000000
81.3000000000000	0.0894130000000000
81.4000000000000	0.0894620000000000
81.5000000000000	0.0895120000000000
81.6000000000000	0.0895620000000000
81.7000000000000	0.0896110000000000
81.8000000000000	0.0896610000000000
81.9000000000000	0.0897100000000000
82	0.0897590000000000
82.1000000000000	0.0898080000000000
82.2000000000000	0.0898570000000000
82.3000000000000	0.0899050000000000
82.4000000000000	0.0899540000000000
82.5000000000000	0.0900020000000000
82.6000000000000	0.0900510000000000
82.7000000000000	0.0900990000000000
82.8000000000000	0.0901470000000000
82.9000000000000	0.0901950000000000
83	0.0902420000000000
83.1000000000000	0.0902900000000000
83.2000000000000	0.0903370000000000
83.3000000000000	0.0903840000000000
83.4000000000000	0.0904310000000000
83.5000000000000	0.0904780000000000
83.6000000000000	0.0905250000000000
83.7000000000000	0.0905720000000000
83.8000000000000	0.0906180000000000
83.9000000000000	0.0906650000000000
84	0.0907110000000000
84.1000000000000	0.0907570000000000
84.2000000000000	0.0908030000000000
84.3000000000000	0.0908480000000000
84.4000000000000	0.0908940000000000
84.5000000000000	0.0909390000000000
84.6000000000000	0.0909840000000000
84.7000000000000	0.0910300000000000
84.8000000000000	0.0910740000000000
84.9000000000000	0.0911190000000000
85	0.0911640000000000
85.1000000000000	0.0912080000000000
85.2000000000000	0.0912520000000000
85.3000000000000	0.0912960000000000
85.4000000000000	0.0913400000000000
85.5000000000000	0.0913840000000000
85.6000000000000	0.0914280000000000
85.7000000000000	0.0914710000000000
85.8000000000000	0.0915140000000000
85.9000000000000	0.0915570000000000
86	0.0916000000000000
86.1000000000000	0.0916430000000000
86.2000000000000	0.0916850000000000
86.3000000000000	0.0917280000000000
86.4000000000000	0.0917700000000000
86.5000000000000	0.0918120000000000
86.6000000000000	0.0918540000000000
86.7000000000000	0.0918950000000000
86.8000000000000	0.0919370000000000
86.9000000000000	0.0919780000000000
87	0.0920190000000000
87.1000000000000	0.0920600000000000
87.2000000000000	0.0921000000000000
87.3000000000000	0.0921410000000000
87.4000000000000	0.0921810000000000
87.5000000000000	0.0922210000000000
87.6000000000000	0.0922610000000000
87.7000000000000	0.0923010000000000
87.8000000000000	0.0923400000000000
87.9000000000000	0.0923790000000000
88	0.0924180000000000
88.1000000000000	0.0924570000000000
88.2000000000000	0.0924960000000000
88.3000000000000	0.0925340000000000
88.4000000000000	0.0925730000000000
88.5000000000000	0.0926110000000000
88.6000000000000	0.0926490000000000
88.7000000000000	0.0926860000000000
88.8000000000000	0.0927240000000000
88.9000000000000	0.0927610000000000
89	0.0927980000000000
89.1000000000000	0.0928350000000000
89.2000000000000	0.0928710000000000
89.3000000000000	0.0929080000000000
89.4000000000000	0.0929440000000000
89.5000000000000	0.0929800000000000
89.6000000000000	0.0930150000000000
89.7000000000000	0.0930510000000000
89.8000000000000	0.0930860000000000
89.9000000000000	0.0931210000000000
90	0.0931560000000000
90.1000000000000	0.0931900000000000
90.2000000000000	0.0932240000000000
90.3000000000000	0.0932580000000000
90.4000000000000	0.0932920000000000
90.5000000000000	0.0933260000000000
90.6000000000000	0.0933590000000000
90.7000000000000	0.0933920000000000
90.8000000000000	0.0934250000000000
90.9000000000000	0.0934580000000000
91	0.0934900000000000
91.1000000000000	0.0935220000000000
91.2000000000000	0.0935540000000000
91.3000000000000	0.0935850000000000
91.4000000000000	0.0936170000000000
91.5000000000000	0.0936480000000000
91.6000000000000	0.0936790000000000
91.7000000000000	0.0937090000000000
91.8000000000000	0.0937390000000000
91.9000000000000	0.0937700000000000
92	0.0937990000000000
92.1000000000000	0.0938290000000000
92.2000000000000	0.0938580000000000
92.3000000000000	0.0938870000000000
92.4000000000000	0.0939160000000000
92.5000000000000	0.0939440000000000
92.6000000000000	0.0939720000000000
92.7000000000000	0.0940000000000000
92.8000000000000	0.0940280000000000
92.9000000000000	0.0940550000000000
93	0.0940820000000000
93.1000000000000	0.0941090000000000
93.2000000000000	0.0941350000000000
93.3000000000000	0.0941610000000000
93.4000000000000	0.0941870000000000
93.5000000000000	0.0942120000000000
93.6000000000000	0.0942380000000000
93.7000000000000	0.0942630000000000
93.8000000000000	0.0942870000000000
93.9000000000000	0.0943120000000000
94	0.0943360000000000
94.1000000000000	0.0943590000000000
94.2000000000000	0.0943830000000000
94.3000000000000	0.0944060000000000
94.4000000000000	0.0944290000000000
94.5000000000000	0.0944510000000000
94.6000000000000	0.0944730000000000
94.7000000000000	0.0944950000000000
94.8000000000000	0.0945170000000000
94.9000000000000	0.0945380000000000
95	0.0945590000000000
95.1000000000000	0.0945790000000000
95.2000000000000	0.0945990000000000
95.3000000000000	0.0946190000000000
95.4000000000000	0.0946390000000000
95.5000000000000	0.0946580000000000
95.6000000000000	0.0946760000000000
95.7000000000000	0.0946950000000000
95.8000000000000	0.0947130000000000
95.9000000000000	0.0947310000000000
96	0.0947480000000000
96.1000000000000	0.0947650000000000
96.2000000000000	0.0947820000000000
96.3000000000000	0.0947980000000000
96.4000000000000	0.0948140000000000
96.5000000000000	0.0948300000000000
96.6000000000000	0.0948450000000000
96.7000000000000	0.0948600000000000
96.8000000000000	0.0948740000000000
96.9000000000000	0.0948880000000000
97	0.0949020000000000
97.1000000000000	0.0949150000000000
97.2000000000000	0.0949280000000000
97.3000000000000	0.0949410000000000
97.4000000000000	0.0949530000000000
97.5000000000000	0.0949650000000000
97.6000000000000	0.0949760000000000
97.7000000000000	0.0949870000000000
97.8000000000000	0.0949980000000000
97.9000000000000	0.0950080000000000
98	0.0950180000000000
98.1000000000000	0.0950270000000000
98.2000000000000	0.0950360000000000
98.3000000000000	0.0950440000000000
98.4000000000000	0.0950520000000000
98.5000000000000	0.0950600000000000
98.6000000000000	0.0950670000000000
98.7000000000000	0.0950740000000000
98.8000000000000	0.0950800000000000
98.9000000000000	0.0950860000000000
99	0.0950920000000000
99.1000000000000	0.0950970000000000
99.2000000000000	0.0951010000000000
99.3000000000000	0.0951060000000000
99.4000000000000	0.0951090000000000
99.5000000000000	0.0951120000000000
99.6000000000000	0.0951150000000000
99.7000000000000	0.0951170000000000
99.8000000000000	0.0951190000000000
99.9000000000000	0.0951210000000000
100	0.0951220000000000
100.100000000000	0.0951220000000000
100.200000000000	0.0951220000000000
100.300000000000	0.0951210000000000
100.400000000000	0.0951200000000000
100.500000000000	0.0951190000000000
100.600000000000	0.0951170000000000
100.700000000000	0.0951140000000000
100.800000000000	0.0951110000000000
100.900000000000	0.0951070000000000
101	0.0951030000000000
101.100000000000	0.0950990000000000
101.200000000000	0.0950940000000000
101.300000000000	0.0950880000000000
101.400000000000	0.0950820000000000
101.500000000000	0.0950750000000000
101.600000000000	0.0950680000000000
101.700000000000	0.0950600000000000
101.800000000000	0.0950520000000000
101.900000000000	0.0950430000000000
102	0.0950340000000000
102.100000000000	0.0950240000000000
102.200000000000	0.0950130000000000
102.300000000000	0.0950020000000000
102.400000000000	0.0949900000000000
102.500000000000	0.0949780000000000
102.600000000000	0.0949650000000000
102.700000000000	0.0949520000000000
102.800000000000	0.0949380000000000
102.900000000000	0.0949240000000000
103	0.0949080000000000
103.100000000000	0.0948930000000000
103.200000000000	0.0948760000000000
103.300000000000	0.0948590000000000
103.400000000000	0.0948420000000000
103.500000000000	0.0948240000000000
103.600000000000	0.0948050000000000
103.700000000000	0.0947850000000000
103.800000000000	0.0947650000000000
103.900000000000	0.0947450000000000
104	0.0947230000000000
104.100000000000	0.0947010000000000
104.200000000000	0.0946790000000000
104.300000000000	0.0946560000000000
104.400000000000	0.0946320000000000
104.500000000000	0.0946070000000000
104.600000000000	0.0945820000000000
104.700000000000	0.0945560000000000
104.800000000000	0.0945290000000000
104.900000000000	0.0945020000000000
105	0.0944740000000000
105.100000000000	0.0944450000000000
105.200000000000	0.0944160000000000
105.300000000000	0.0943860000000000
105.400000000000	0.0943550000000000
105.500000000000	0.0943240000000000
105.600000000000	0.0942920000000000
105.700000000000	0.0942590000000000
105.800000000000	0.0942250000000000
105.900000000000	0.0941910000000000
106	0.0941560000000000
106.100000000000	0.0941200000000000
106.200000000000	0.0940830000000000
106.300000000000	0.0940460000000000
106.400000000000	0.0940080000000000
106.500000000000	0.0939690000000000
106.600000000000	0.0939290000000000
106.700000000000	0.0938880000000000
106.800000000000	0.0938470000000000
106.900000000000	0.0938050000000000
107	0.0937620000000000
107.100000000000	0.0937190000000000
107.200000000000	0.0936740000000000
107.300000000000	0.0936290000000000
107.400000000000	0.0935830000000000
107.500000000000	0.0935360000000000
107.600000000000	0.0934880000000000
107.700000000000	0.0934400000000000
107.800000000000	0.0933900000000000
107.900000000000	0.0933400000000000
108	0.0932890000000000
108.100000000000	0.0932370000000000
108.200000000000	0.0931840000000000
108.300000000000	0.0931310000000000
108.400000000000	0.0930760000000000
108.500000000000	0.0930200000000000
108.600000000000	0.0929640000000000
108.700000000000	0.0929070000000000
108.800000000000	0.0928490000000000
108.900000000000	0.0927890000000000
109	0.0927290000000000
109.100000000000	0.0926680000000000
109.200000000000	0.0926070000000000
109.300000000000	0.0925440000000000
109.400000000000	0.0924800000000000
109.500000000000	0.0924150000000000
109.600000000000	0.0923500000000000
109.700000000000	0.0922830000000000
109.800000000000	0.0922150000000000
109.900000000000	0.0921470000000000
110	0.0920770000000000
110.100000000000	0.0920070000000000
110.200000000000	0.0919350000000000
110.300000000000	0.0918620000000000
110.400000000000	0.0917890000000000
110.500000000000	0.0917140000000000
110.600000000000	0.0916380000000000
110.700000000000	0.0915620000000000
110.800000000000	0.0914840000000000
110.900000000000	0.0914050000000000
111	0.0913250000000000
111.100000000000	0.0912440000000000
111.200000000000	0.0911620000000000
111.300000000000	0.0910790000000000
111.400000000000	0.0909950000000000
111.500000000000	0.0909100000000000
111.600000000000	0.0908230000000000
111.700000000000	0.0907360000000000
111.800000000000	0.0906470000000000
111.900000000000	0.0905570000000000
112	0.0904660000000000
112.100000000000	0.0903740000000000
112.200000000000	0.0902810000000000
112.300000000000	0.0901870000000000
112.400000000000	0.0900910000000000
112.500000000000	0.0899940000000000
112.600000000000	0.0898960000000000
112.700000000000	0.0897970000000000
112.800000000000	0.0896970000000000
112.900000000000	0.0895950000000000
113	0.0894930000000000
113.100000000000	0.0893890000000000
113.200000000000	0.0892840000000000
113.300000000000	0.0891770000000000
113.400000000000	0.0890690000000000
113.500000000000	0.0889600000000000
113.600000000000	0.0888500000000000
113.700000000000	0.0887390000000000
113.800000000000	0.0886260000000000
113.900000000000	0.0885120000000000
114	0.0883960000000000
114.100000000000	0.0882800000000000
114.200000000000	0.0881620000000000
114.300000000000	0.0880420000000000
114.400000000000	0.0879210000000000
114.500000000000	0.0877990000000000
114.600000000000	0.0876760000000000
114.700000000000	0.0875510000000000
114.800000000000	0.0874250000000000
114.900000000000	0.0872980000000000
115	0.0871690000000000
115.100000000000	0.0870380000000000
115.200000000000	0.0869070000000000
115.300000000000	0.0867730000000000
115.400000000000	0.0866390000000000
115.500000000000	0.0865030000000000
115.600000000000	0.0863650000000000
115.700000000000	0.0862260000000000
115.800000000000	0.0860860000000000
115.900000000000	0.0859440000000000
116	0.0858010000000000
116.100000000000	0.0856560000000000
116.200000000000	0.0855090000000000
116.300000000000	0.0853620000000000
116.400000000000	0.0852120000000000
116.500000000000	0.0850610000000000
116.600000000000	0.0849090000000000
116.700000000000	0.0847550000000000
116.800000000000	0.0845990000000000
116.900000000000	0.0844420000000000
117	0.0842830000000000
117.100000000000	0.0841230000000000
117.200000000000	0.0839610000000000
117.300000000000	0.0837980000000000
117.400000000000	0.0836320000000000
117.500000000000	0.0834660000000000
117.600000000000	0.0832970000000000
117.700000000000	0.0831270000000000
117.800000000000	0.0829560000000000
117.900000000000	0.0827820000000000
118	0.0826070000000000
118.100000000000	0.0824300000000000
118.200000000000	0.0822520000000000
118.300000000000	0.0820720000000000
118.400000000000	0.0818900000000000
118.500000000000	0.0817070000000000
118.600000000000	0.0815210000000000
118.700000000000	0.0813340000000000
118.800000000000	0.0811450000000000
118.900000000000	0.0809550000000000
119	0.0807630000000000
119.100000000000	0.0805690000000000
119.200000000000	0.0803730000000000
119.300000000000	0.0801750000000000
119.400000000000	0.0799760000000000
119.500000000000	0.0797740000000000
119.600000000000	0.0795710000000000
119.700000000000	0.0793660000000000
119.800000000000	0.0791590000000000
119.900000000000	0.0789510000000000
120	0.0787400000000000
120.100000000000	0.0785280000000000
120.200000000000	0.0783130000000000
120.300000000000	0.0780970000000000
120.400000000000	0.0778790000000000
120.500000000000	0.0776590000000000
120.600000000000	0.0774370000000000
120.700000000000	0.0772130000000000
120.800000000000	0.0769880000000000
120.900000000000	0.0767600000000000
121	0.0765300000000000
121.100000000000	0.0762980000000000
121.200000000000	0.0760650000000000
121.300000000000	0.0758290000000000
121.400000000000	0.0755920000000000
121.500000000000	0.0753520000000000
121.600000000000	0.0751100000000000
121.700000000000	0.0748670000000000
121.800000000000	0.0746210000000000
121.900000000000	0.0743730000000000
122	0.0741240000000000
122.100000000000	0.0738720000000000
122.200000000000	0.0736180000000000
122.300000000000	0.0733620000000000
122.400000000000	0.0731040000000000
122.500000000000	0.0728440000000000
122.600000000000	0.0725820000000000
122.700000000000	0.0723170000000000
122.800000000000	0.0720510000000000
122.900000000000	0.0717820000000000
123	0.0715120000000000
123.100000000000	0.0712390000000000
123.200000000000	0.0709640000000000
123.300000000000	0.0706870000000000
123.400000000000	0.0704080000000000
123.500000000000	0.0701270000000000
123.600000000000	0.0698430000000000
123.700000000000	0.0695570000000000
123.800000000000	0.0692690000000000
123.900000000000	0.0689790000000000
124	0.0686870000000000
124.100000000000	0.0683930000000000
124.200000000000	0.0680960000000000
124.300000000000	0.0677970000000000
124.400000000000	0.0674960000000000
124.500000000000	0.0671930000000000
124.600000000000	0.0668870000000000
124.700000000000	0.0665790000000000
124.800000000000	0.0662690000000000
124.900000000000	0.0659570000000000
125	0.0656420000000000
125.100000000000	0.0653260000000000
125.200000000000	0.0650070000000000
125.300000000000	0.0646850000000000
125.400000000000	0.0643620000000000
125.500000000000	0.0640360000000000
125.600000000000	0.0637080000000000
125.700000000000	0.0633780000000000
125.800000000000	0.0630450000000000
125.900000000000	0.0627100000000000
126	0.0623730000000000
126.100000000000	0.0620330000000000
126.200000000000	0.0616910000000000
126.300000000000	0.0613470000000000
126.400000000000	0.0610010000000000
126.500000000000	0.0606520000000000
126.600000000000	0.0603010000000000
126.700000000000	0.0599480000000000
126.800000000000	0.0595920000000000
126.900000000000	0.0592340000000000
127	0.0588740000000000
127.100000000000	0.0585120000000000
127.200000000000	0.0581470000000000
127.300000000000	0.0577800000000000
127.400000000000	0.0574100000000000
127.500000000000	0.0570390000000000
127.600000000000	0.0566650000000000
127.700000000000	0.0562880000000000
127.800000000000	0.0559100000000000
127.900000000000	0.0555290000000000
128	0.0551450000000000
128.100000000000	0.0547600000000000
128.200000000000	0.0543720000000000
128.300000000000	0.0539820000000000
128.400000000000	0.0535890000000000
128.500000000000	0.0531950000000000
128.600000000000	0.0527980000000000
128.700000000000	0.0523990000000000
128.800000000000	0.0519970000000000
128.900000000000	0.0515930000000000
129	0.0511870000000000
129.100000000000	0.0507790000000000
129.200000000000	0.0503680000000000
129.300000000000	0.0499560000000000
129.400000000000	0.0495410000000000
129.500000000000	0.0491230000000000
129.600000000000	0.0487040000000000
129.700000000000	0.0482820000000000
129.800000000000	0.0478580000000000
129.900000000000	0.0474320000000000
130	0.0470040000000000
130.100000000000	0.0465730000000000
130.200000000000	0.0461400000000000
130.300000000000	0.0457050000000000
130.400000000000	0.0452680000000000
130.500000000000	0.0448290000000000
130.600000000000	0.0443880000000000
130.700000000000	0.0439440000000000
130.800000000000	0.0434990000000000
130.900000000000	0.0430510000000000
131	0.0426010000000000
131.100000000000	0.0421500000000000
131.200000000000	0.0416960000000000
131.300000000000	0.0412400000000000
131.400000000000	0.0407820000000000
131.500000000000	0.0403210000000000
131.600000000000	0.0398590000000000
131.700000000000	0.0393950000000000
131.800000000000	0.0389290000000000
131.900000000000	0.0384610000000000
132	0.0379910000000000
132.100000000000	0.0375190000000000
132.200000000000	0.0370450000000000
132.300000000000	0.0365690000000000
132.400000000000	0.0360920000000000
132.500000000000	0.0356120000000000
132.600000000000	0.0351310000000000
132.700000000000	0.0346470000000000
132.800000000000	0.0341620000000000
132.900000000000	0.0336750000000000
133	0.0331860000000000
133.100000000000	0.0326960000000000
133.200000000000	0.0322040000000000
133.300000000000	0.0317100000000000
133.400000000000	0.0312140000000000
133.500000000000	0.0307170000000000
133.600000000000	0.0302180000000000
133.700000000000	0.0297170000000000
133.800000000000	0.0292150000000000
133.900000000000	0.0287110000000000
134	0.0282050000000000
134.100000000000	0.0276980000000000
134.200000000000	0.0271900000000000
134.300000000000	0.0266800000000000
134.400000000000	0.0261680000000000
134.500000000000	0.0256550000000000
134.600000000000	0.0251410000000000
134.700000000000	0.0246250000000000
134.800000000000	0.0241070000000000
134.900000000000	0.0235890000000000
135	0.0230690000000000
135.100000000000	0.0225470000000000
135.200000000000	0.0220250000000000
135.300000000000	0.0215010000000000
135.400000000000	0.0209760000000000
135.500000000000	0.0204500000000000
135.600000000000	0.0199220000000000
135.700000000000	0.0193940000000000
135.800000000000	0.0188640000000000
135.900000000000	0.0183330000000000
136	0.0178010000000000
136.100000000000	0.0172680000000000
136.200000000000	0.0167340000000000
136.300000000000	0.0162000000000000
136.400000000000	0.0156640000000000
136.500000000000	0.0151270000000000
136.600000000000	0.0145890000000000
136.700000000000	0.0140510000000000
136.800000000000	0.0135110000000000
136.900000000000	0.0129710000000000
137	0.0124300000000000
137.100000000000	0.0118890000000000
137.200000000000	0.0113460000000000
137.300000000000	0.0108030000000000
137.400000000000	0.0102600000000000
137.500000000000	0.00971500000000000
137.600000000000	0.00917100000000000
137.700000000000	0.00862500000000000
137.800000000000	0.00807900000000000
137.900000000000	0.00753300000000000
138	0.00698600000000000
138.100000000000	0.00643900000000000
138.200000000000	0.00589100000000000
138.300000000000	0.00534300000000000
138.400000000000	0.00479500000000000
138.500000000000	0.00424600000000000
138.600000000000	0.00369700000000000
138.700000000000	0.00314800000000000
138.800000000000	0.00259900000000000
138.900000000000	0.00204900000000000
139	0.00150000000000000
139.100000000000	0.000950000000000000
139.200000000000	0.000400000000000000
139.300000000000	-0.000149000000000000
139.400000000000	-0.000699000000000000
139.500000000000	-0.00124900000000000
139.600000000000	-0.00179800000000000
139.700000000000	-0.00234800000000000
139.800000000000	-0.00289700000000000
139.900000000000	-0.00344600000000000
140	-0.00399500000000000
140.100000000000	-0.00454400000000000
140.200000000000	-0.00509300000000000
140.300000000000	-0.00564100000000000
140.400000000000	-0.00618900000000000
140.500000000000	-0.00673600000000000
140.600000000000	-0.00728300000000000
140.700000000000	-0.00783000000000000
140.800000000000	-0.00837600000000000
140.900000000000	-0.00892100000000000
141	-0.00946700000000000
141.100000000000	-0.0100110000000000
141.200000000000	-0.0105550000000000
141.300000000000	-0.0110980000000000
141.400000000000	-0.0116410000000000
141.500000000000	-0.0121830000000000
141.600000000000	-0.0127240000000000
141.700000000000	-0.0132650000000000
141.800000000000	-0.0138040000000000
141.900000000000	-0.0143430000000000
142	-0.0148810000000000
142.100000000000	-0.0154190000000000
142.200000000000	-0.0159550000000000
142.300000000000	-0.0164900000000000
142.400000000000	-0.0170240000000000
142.500000000000	-0.0175580000000000
142.600000000000	-0.0180900000000000
142.700000000000	-0.0186220000000000
142.800000000000	-0.0191520000000000
142.900000000000	-0.0196810000000000
143	-0.0202090000000000
143.100000000000	-0.0207360000000000
143.200000000000	-0.0212610000000000
143.300000000000	-0.0217860000000000
143.400000000000	-0.0223090000000000
143.500000000000	-0.0228310000000000
143.600000000000	-0.0233510000000000
143.700000000000	-0.0238710000000000
143.800000000000	-0.0243880000000000
143.900000000000	-0.0249050000000000
144	-0.0254200000000000
144.100000000000	-0.0259340000000000
144.200000000000	-0.0264460000000000
144.300000000000	-0.0269570000000000
144.400000000000	-0.0274660000000000
144.500000000000	-0.0279740000000000
144.600000000000	-0.0284800000000000
144.700000000000	-0.0289850000000000
144.800000000000	-0.0294880000000000
144.900000000000	-0.0299890000000000
145	-0.0304890000000000
145.100000000000	-0.0309870000000000
145.200000000000	-0.0314830000000000
145.300000000000	-0.0319780000000000
145.400000000000	-0.0324710000000000
145.500000000000	-0.0329630000000000
145.600000000000	-0.0334520000000000
145.700000000000	-0.0339400000000000
145.800000000000	-0.0344260000000000
145.900000000000	-0.0349100000000000
146	-0.0353920000000000
146.100000000000	-0.0358730000000000
146.200000000000	-0.0363510000000000
146.300000000000	-0.0368280000000000
146.400000000000	-0.0373030000000000
146.500000000000	-0.0377760000000000
146.600000000000	-0.0382470000000000
146.700000000000	-0.0387150000000000
146.800000000000	-0.0391820000000000
146.900000000000	-0.0396480000000000
147	-0.0401110000000000
147.100000000000	-0.0405720000000000
147.200000000000	-0.0410310000000000
147.300000000000	-0.0414870000000000
147.400000000000	-0.0419420000000000
147.500000000000	-0.0423950000000000
147.600000000000	-0.0428460000000000
147.700000000000	-0.0432950000000000
147.800000000000	-0.0437410000000000
147.900000000000	-0.0441860000000000
148	-0.0446280000000000
148.100000000000	-0.0450680000000000
148.200000000000	-0.0455060000000000
148.300000000000	-0.0459420000000000
148.400000000000	-0.0463760000000000
148.500000000000	-0.0468070000000000
148.600000000000	-0.0472360000000000
148.700000000000	-0.0476640000000000
148.800000000000	-0.0480890000000000
148.900000000000	-0.0485110000000000
149	-0.0489320000000000
149.100000000000	-0.0493500000000000
149.200000000000	-0.0497660000000000
149.300000000000	-0.0501800000000000
149.400000000000	-0.0505920000000000
149.500000000000	-0.0510010000000000
149.600000000000	-0.0514080000000000
149.700000000000	-0.0518130000000000
149.800000000000	-0.0522150000000000
149.900000000000	-0.0526160000000000
150	-0.0530140000000000
150.100000000000	-0.0534090000000000
150.200000000000	-0.0538030000000000
150.300000000000	-0.0541940000000000
150.400000000000	-0.0545830000000000
150.500000000000	-0.0549690000000000
150.600000000000	-0.0553540000000000
150.700000000000	-0.0557360000000000
150.800000000000	-0.0561150000000000
150.900000000000	-0.0564930000000000
151	-0.0568680000000000
151.100000000000	-0.0572410000000000
151.200000000000	-0.0576110000000000
151.300000000000	-0.0579790000000000
151.400000000000	-0.0583450000000000
151.500000000000	-0.0587090000000000
151.600000000000	-0.0590700000000000
151.700000000000	-0.0594290000000000
151.800000000000	-0.0597860000000000
151.900000000000	-0.0601400000000000
152	-0.0604920000000000
152.100000000000	-0.0608420000000000
152.200000000000	-0.0611890000000000
152.300000000000	-0.0615340000000000
152.400000000000	-0.0618770000000000
152.500000000000	-0.0622180000000000
152.600000000000	-0.0625560000000000
152.700000000000	-0.0628920000000000
152.800000000000	-0.0632260000000000
152.900000000000	-0.0635570000000000
153	-0.0638860000000000
153.100000000000	-0.0642130000000000
153.200000000000	-0.0645380000000000
153.300000000000	-0.0648600000000000
153.400000000000	-0.0651800000000000
153.500000000000	-0.0654980000000000
153.600000000000	-0.0658140000000000
153.700000000000	-0.0661270000000000
153.800000000000	-0.0664380000000000
153.900000000000	-0.0667470000000000
154	-0.0670530000000000
154.100000000000	-0.0673580000000000
154.200000000000	-0.0676600000000000
154.300000000000	-0.0679600000000000
154.400000000000	-0.0682570000000000
154.500000000000	-0.0685530000000000
154.600000000000	-0.0688460000000000
154.700000000000	-0.0691370000000000
154.800000000000	-0.0694260000000000
154.900000000000	-0.0697130000000000
155	-0.0699970000000000
155.100000000000	-0.0702800000000000
155.200000000000	-0.0705600000000000
155.300000000000	-0.0708380000000000
155.400000000000	-0.0711140000000000
155.500000000000	-0.0713870000000000
155.600000000000	-0.0716590000000000
155.700000000000	-0.0719290000000000
155.800000000000	-0.0721960000000000
155.900000000000	-0.0724610000000000
156	-0.0727240000000000
156.100000000000	-0.0729850000000000
156.200000000000	-0.0732440000000000
156.300000000000	-0.0735010000000000
156.400000000000	-0.0737560000000000
156.500000000000	-0.0740090000000000
156.600000000000	-0.0742590000000000
156.700000000000	-0.0745080000000000
156.800000000000	-0.0747550000000000
156.900000000000	-0.0749990000000000
157	-0.0752420000000000
157.100000000000	-0.0754820000000000
157.200000000000	-0.0757210000000000
157.300000000000	-0.0759570000000000
157.400000000000	-0.0761920000000000
157.500000000000	-0.0764250000000000
157.600000000000	-0.0766550000000000
157.700000000000	-0.0768840000000000
157.800000000000	-0.0771100000000000
157.900000000000	-0.0773350000000000
158	-0.0775580000000000
158.100000000000	-0.0777790000000000
158.200000000000	-0.0779980000000000
158.300000000000	-0.0782150000000000
158.400000000000	-0.0784300000000000
158.500000000000	-0.0786430000000000
158.600000000000	-0.0788550000000000
158.700000000000	-0.0790640000000000
158.800000000000	-0.0792720000000000
158.900000000000	-0.0794780000000000
159	-0.0796820000000000
159.100000000000	-0.0798840000000000
159.200000000000	-0.0800840000000000
159.300000000000	-0.0802830000000000
159.400000000000	-0.0804790000000000
159.500000000000	-0.0806740000000000
159.600000000000	-0.0808670000000000
159.700000000000	-0.0810590000000000
159.800000000000	-0.0812480000000000
159.900000000000	-0.0814360000000000
160	-0.0816220000000000
160.100000000000	-0.0818060000000000
160.200000000000	-0.0819890000000000
160.300000000000	-0.0821700000000000
160.400000000000	-0.0823490000000000
160.500000000000	-0.0825270000000000
160.600000000000	-0.0827020000000000
160.700000000000	-0.0828770000000000
160.800000000000	-0.0830490000000000
160.900000000000	-0.0832200000000000
161	-0.0833890000000000
161.100000000000	-0.0835560000000000
161.200000000000	-0.0837220000000000
161.300000000000	-0.0838870000000000
161.400000000000	-0.0840490000000000
161.500000000000	-0.0842100000000000
161.600000000000	-0.0843700000000000
161.700000000000	-0.0845280000000000
161.800000000000	-0.0846840000000000
161.900000000000	-0.0848390000000000
162	-0.0849920000000000
162.100000000000	-0.0851430000000000
162.200000000000	-0.0852940000000000
162.300000000000	-0.0854420000000000
162.400000000000	-0.0855890000000000
162.500000000000	-0.0857350000000000
162.600000000000	-0.0858790000000000
162.700000000000	-0.0860210000000000
162.800000000000	-0.0861620000000000
162.900000000000	-0.0863020000000000
163	-0.0864400000000000
163.100000000000	-0.0865770000000000
163.200000000000	-0.0867120000000000
163.300000000000	-0.0868460000000000
163.400000000000	-0.0869780000000000
163.500000000000	-0.0871090000000000
163.600000000000	-0.0872390000000000
163.700000000000	-0.0873670000000000
163.800000000000	-0.0874940000000000
163.900000000000	-0.0876190000000000
164	-0.0877430000000000
164.100000000000	-0.0878660000000000
164.200000000000	-0.0879870000000000
164.300000000000	-0.0881070000000000
164.400000000000	-0.0882260000000000
164.500000000000	-0.0883430000000000
164.600000000000	-0.0884590000000000
164.700000000000	-0.0885740000000000
164.800000000000	-0.0886870000000000
164.900000000000	-0.0887990000000000
165	-0.0889100000000000
165.100000000000	-0.0890200000000000
165.200000000000	-0.0891280000000000
165.300000000000	-0.0892350000000000
165.400000000000	-0.0893410000000000
165.500000000000	-0.0894450000000000
165.600000000000	-0.0895490000000000
165.700000000000	-0.0896510000000000
165.800000000000	-0.0897520000000000
165.900000000000	-0.0898510000000000
166	-0.0899500000000000
166.100000000000	-0.0900470000000000
166.200000000000	-0.0901430000000000
166.300000000000	-0.0902380000000000
166.400000000000	-0.0903320000000000
166.500000000000	-0.0904240000000000
166.600000000000	-0.0905160000000000
166.700000000000	-0.0906060000000000
166.800000000000	-0.0906950000000000
166.900000000000	-0.0907830000000000
167	-0.0908700000000000
167.100000000000	-0.0909560000000000
167.200000000000	-0.0910410000000000
167.300000000000	-0.0911240000000000
167.400000000000	-0.0912070000000000
167.500000000000	-0.0912880000000000
167.600000000000	-0.0913690000000000
167.700000000000	-0.0914480000000000
167.800000000000	-0.0915260000000000
167.900000000000	-0.0916030000000000
168	-0.0916800000000000
168.100000000000	-0.0917550000000000
168.200000000000	-0.0918290000000000
168.300000000000	-0.0919020000000000
168.400000000000	-0.0919740000000000
168.500000000000	-0.0920450000000000
168.600000000000	-0.0921150000000000
168.700000000000	-0.0921840000000000
168.800000000000	-0.0922520000000000
168.900000000000	-0.0923190000000000
169	-0.0923850000000000
169.100000000000	-0.0924510000000000
169.200000000000	-0.0925150000000000
169.300000000000	-0.0925780000000000
169.400000000000	-0.0926400000000000
169.500000000000	-0.0927020000000000
169.600000000000	-0.0927620000000000
169.700000000000	-0.0928220000000000
169.800000000000	-0.0928800000000000
169.900000000000	-0.0929380000000000
170	-0.0929950000000000
170.100000000000	-0.0930510000000000
170.200000000000	-0.0931060000000000
170.300000000000	-0.0931600000000000
170.400000000000	-0.0932130000000000
170.500000000000	-0.0932650000000000
170.600000000000	-0.0933170000000000
170.700000000000	-0.0933680000000000
170.800000000000	-0.0934170000000000
170.900000000000	-0.0934660000000000
171	-0.0935140000000000
171.100000000000	-0.0935620000000000
171.200000000000	-0.0936080000000000
171.300000000000	-0.0936540000000000
171.400000000000	-0.0936990000000000
171.500000000000	-0.0937430000000000
171.600000000000	-0.0937860000000000
171.700000000000	-0.0938280000000000
171.800000000000	-0.0938700000000000
171.900000000000	-0.0939110000000000
172	-0.0939510000000000
172.100000000000	-0.0939900000000000
172.200000000000	-0.0940280000000000
172.300000000000	-0.0940660000000000
172.400000000000	-0.0941030000000000
172.500000000000	-0.0941390000000000
172.600000000000	-0.0941750000000000
172.700000000000	-0.0942090000000000
172.800000000000	-0.0942430000000000
172.900000000000	-0.0942770000000000
173	-0.0943090000000000
173.100000000000	-0.0943410000000000
173.200000000000	-0.0943720000000000
173.300000000000	-0.0944020000000000
173.400000000000	-0.0944320000000000
173.500000000000	-0.0944610000000000
173.600000000000	-0.0944890000000000
173.700000000000	-0.0945170000000000
173.800000000000	-0.0945440000000000
173.900000000000	-0.0945700000000000
174	-0.0945960000000000
174.100000000000	-0.0946210000000000
174.200000000000	-0.0946450000000000
174.300000000000	-0.0946680000000000
174.400000000000	-0.0946910000000000
174.500000000000	-0.0947130000000000
174.600000000000	-0.0947350000000000
174.700000000000	-0.0947560000000000
174.800000000000	-0.0947760000000000
174.900000000000	-0.0947960000000000
175	-0.0948150000000000
175.100000000000	-0.0948340000000000
175.200000000000	-0.0948510000000000
175.300000000000	-0.0948690000000000
175.400000000000	-0.0948850000000000
175.500000000000	-0.0949010000000000
175.600000000000	-0.0949170000000000
175.700000000000	-0.0949310000000000
175.800000000000	-0.0949460000000000
175.900000000000	-0.0949590000000000
176	-0.0949720000000000
176.100000000000	-0.0949850000000000
176.200000000000	-0.0949970000000000
176.300000000000	-0.0950080000000000
176.400000000000	-0.0950190000000000
176.500000000000	-0.0950290000000000
176.600000000000	-0.0950390000000000
176.700000000000	-0.0950480000000000
176.800000000000	-0.0950560000000000
176.900000000000	-0.0950640000000000
177	-0.0950720000000000
177.100000000000	-0.0950790000000000
177.200000000000	-0.0950850000000000
177.300000000000	-0.0950910000000000
177.400000000000	-0.0950960000000000
177.500000000000	-0.0951010000000000
177.600000000000	-0.0951060000000000
177.700000000000	-0.0951090000000000
177.800000000000	-0.0951130000000000
177.900000000000	-0.0951150000000000
178	-0.0951180000000000
178.100000000000	-0.0951200000000000
178.200000000000	-0.0951210000000000
178.300000000000	-0.0951220000000000
178.400000000000	-0.0951220000000000
178.500000000000	-0.0951220000000000
178.600000000000	-0.0951210000000000
178.700000000000	-0.0951200000000000
178.800000000000	-0.0951180000000000
178.900000000000	-0.0951160000000000
179	-0.0951140000000000
179.100000000000	-0.0951110000000000
179.200000000000	-0.0951070000000000
179.300000000000	-0.0951030000000000
179.400000000000	-0.0950990000000000
179.500000000000	-0.0950940000000000
179.600000000000	-0.0950890000000000
179.700000000000	-0.0950830000000000
179.800000000000	-0.0950770000000000
179.900000000000	-0.0950700000000000
180	-0.0950630000000000
180.100000000000	-0.0950560000000000
180.200000000000	-0.0950480000000000
180.300000000000	-0.0950400000000000
180.400000000000	-0.0950310000000000
180.500000000000	-0.0950220000000000
180.600000000000	-0.0950120000000000
180.700000000000	-0.0950020000000000
180.800000000000	-0.0949920000000000
180.900000000000	-0.0949810000000000
181	-0.0949700000000000
181.100000000000	-0.0949590000000000
181.200000000000	-0.0949470000000000
181.300000000000	-0.0949340000000000
181.400000000000	-0.0949210000000000
181.500000000000	-0.0949080000000000
181.600000000000	-0.0948950000000000
181.700000000000	-0.0948810000000000
181.800000000000	-0.0948670000000000
181.900000000000	-0.0948520000000000
182	-0.0948370000000000
182.100000000000	-0.0948210000000000
182.200000000000	-0.0948060000000000
182.300000000000	-0.0947890000000000
182.400000000000	-0.0947730000000000
182.500000000000	-0.0947560000000000
182.600000000000	-0.0947390000000000
182.700000000000	-0.0947210000000000
182.800000000000	-0.0947030000000000
182.900000000000	-0.0946850000000000
183	-0.0946660000000000
183.100000000000	-0.0946470000000000
183.200000000000	-0.0946280000000000
183.300000000000	-0.0946080000000000
183.400000000000	-0.0945880000000000
183.500000000000	-0.0945680000000000
183.600000000000	-0.0945470000000000
183.700000000000	-0.0945260000000000
183.800000000000	-0.0945050000000000
183.900000000000	-0.0944830000000000
184	-0.0944610000000000
184.100000000000	-0.0944390000000000
184.200000000000	-0.0944160000000000
184.300000000000	-0.0943930000000000
184.400000000000	-0.0943700000000000
184.500000000000	-0.0943470000000000
184.600000000000	-0.0943230000000000
184.700000000000	-0.0942980000000000
184.800000000000	-0.0942740000000000
184.900000000000	-0.0942490000000000
185	-0.0942240000000000
185.100000000000	-0.0941990000000000
185.200000000000	-0.0941730000000000
185.300000000000	-0.0941470000000000
185.400000000000	-0.0941210000000000
185.500000000000	-0.0940940000000000
185.600000000000	-0.0940670000000000
185.700000000000	-0.0940400000000000
185.800000000000	-0.0940130000000000
185.900000000000	-0.0939850000000000
186	-0.0939570000000000
186.100000000000	-0.0939290000000000
186.200000000000	-0.0939000000000000
186.300000000000	-0.0938710000000000
186.400000000000	-0.0938420000000000
186.500000000000	-0.0938130000000000
186.600000000000	-0.0937830000000000
186.700000000000	-0.0937530000000000
186.800000000000	-0.0937230000000000
186.900000000000	-0.0936930000000000
187	-0.0936620000000000
187.100000000000	-0.0936310000000000
187.200000000000	-0.0936000000000000
187.300000000000	-0.0935680000000000
187.400000000000	-0.0935370000000000
187.500000000000	-0.0935050000000000
187.600000000000	-0.0934720000000000
187.700000000000	-0.0934400000000000
187.800000000000	-0.0934070000000000
187.900000000000	-0.0933740000000000
188	-0.0933410000000000
188.100000000000	-0.0933080000000000
188.200000000000	-0.0932740000000000
188.300000000000	-0.0932400000000000
188.400000000000	-0.0932060000000000
188.500000000000	-0.0931710000000000
188.600000000000	-0.0931370000000000
188.700000000000	-0.0931020000000000
188.800000000000	-0.0930670000000000
188.900000000000	-0.0930310000000000
189	-0.0929960000000000
189.100000000000	-0.0929600000000000
189.200000000000	-0.0929240000000000
189.300000000000	-0.0928880000000000
189.400000000000	-0.0928510000000000
189.500000000000	-0.0928150000000000
189.600000000000	-0.0927780000000000
189.700000000000	-0.0927410000000000
189.800000000000	-0.0927030000000000
189.900000000000	-0.0926660000000000
190	-0.0926280000000000
190.100000000000	-0.0925900000000000
190.200000000000	-0.0925520000000000
190.300000000000	-0.0925140000000000
190.400000000000	-0.0924750000000000
190.500000000000	-0.0924360000000000
190.600000000000	-0.0923970000000000
190.700000000000	-0.0923580000000000
190.800000000000	-0.0923190000000000
190.900000000000	-0.0922790000000000
191	-0.0922390000000000
191.100000000000	-0.0921990000000000
191.200000000000	-0.0921590000000000
191.300000000000	-0.0921190000000000
191.400000000000	-0.0920780000000000
191.500000000000	-0.0920370000000000
191.600000000000	-0.0919970000000000
191.700000000000	-0.0919550000000000
191.800000000000	-0.0919140000000000
191.900000000000	-0.0918730000000000
192	-0.0918310000000000
192.100000000000	-0.0917890000000000
192.200000000000	-0.0917470000000000
192.300000000000	-0.0917050000000000
192.400000000000	-0.0916620000000000
192.500000000000	-0.0916200000000000
192.600000000000	-0.0915770000000000
192.700000000000	-0.0915340000000000
192.800000000000	-0.0914910000000000
192.900000000000	-0.0914470000000000
193	-0.0914040000000000
193.100000000000	-0.0913600000000000
193.200000000000	-0.0913170000000000
193.300000000000	-0.0912730000000000
193.400000000000	-0.0912280000000000
193.500000000000	-0.0911840000000000
193.600000000000	-0.0911400000000000
193.700000000000	-0.0910950000000000
193.800000000000	-0.0910500000000000
193.900000000000	-0.0910050000000000
194	-0.0909600000000000
194.100000000000	-0.0909150000000000
194.200000000000	-0.0908690000000000
194.300000000000	-0.0908240000000000
194.400000000000	-0.0907780000000000
194.500000000000	-0.0907320000000000
194.600000000000	-0.0906860000000000
194.700000000000	-0.0906390000000000
194.800000000000	-0.0905930000000000
194.900000000000	-0.0905460000000000
195	-0.0905000000000000
195.100000000000	-0.0904530000000000
195.200000000000	-0.0904060000000000
195.300000000000	-0.0903590000000000
195.400000000000	-0.0903110000000000
195.500000000000	-0.0902640000000000
195.600000000000	-0.0902160000000000
195.700000000000	-0.0901690000000000
195.800000000000	-0.0901210000000000
195.900000000000	-0.0900730000000000
196	-0.0900240000000000
196.100000000000	-0.0899760000000000
196.200000000000	-0.0899280000000000
196.300000000000	-0.0898790000000000
196.400000000000	-0.0898300000000000
196.500000000000	-0.0897810000000000
196.600000000000	-0.0897320000000000
196.700000000000	-0.0896830000000000
196.800000000000	-0.0896340000000000
196.900000000000	-0.0895840000000000
197	-0.0895350000000000
197.100000000000	-0.0894850000000000
197.200000000000	-0.0894350000000000
197.300000000000	-0.0893850000000000
197.400000000000	-0.0893350000000000
197.500000000000	-0.0892850000000000
197.600000000000	-0.0892350000000000
197.700000000000	-0.0891840000000000
197.800000000000	-0.0891340000000000
197.900000000000	-0.0890830000000000
198	-0.0890320000000000
198.100000000000	-0.0889810000000000
198.200000000000	-0.0889300000000000
198.300000000000	-0.0888790000000000
198.400000000000	-0.0888270000000000
198.500000000000	-0.0887760000000000
198.600000000000	-0.0887240000000000
198.700000000000	-0.0886730000000000
198.800000000000	-0.0886210000000000
198.900000000000	-0.0885690000000000
199	-0.0885170000000000
199.100000000000	-0.0884640000000000
199.200000000000	-0.0884120000000000
199.300000000000	-0.0883600000000000
199.400000000000	-0.0883070000000000
199.500000000000	-0.0882540000000000
199.600000000000	-0.0882020000000000
199.700000000000	-0.0881490000000000
199.800000000000	-0.0880960000000000
199.900000000000	-0.0880430000000000
200	-0.0879890000000000
200.100000000000	-0.0879360000000000
200.200000000000	-0.0878830000000000
200.300000000000	-0.0878290000000000
200.400000000000	-0.0877750000000000
200.500000000000	-0.0877220000000000
200.600000000000	-0.0876680000000000
200.700000000000	-0.0876140000000000
200.800000000000	-0.0875590000000000
200.900000000000	-0.0875050000000000
201	-0.0874510000000000
201.100000000000	-0.0873960000000000
201.200000000000	-0.0873420000000000
201.300000000000	-0.0872870000000000
201.400000000000	-0.0872330000000000
201.500000000000	-0.0871780000000000
201.600000000000	-0.0871230000000000
201.700000000000	-0.0870680000000000
201.800000000000	-0.0870130000000000
201.900000000000	-0.0869570000000000
202	-0.0869020000000000
202.100000000000	-0.0868460000000000
202.200000000000	-0.0867910000000000
202.300000000000	-0.0867350000000000
202.400000000000	-0.0866790000000000
202.500000000000	-0.0866240000000000
202.600000000000	-0.0865680000000000
202.700000000000	-0.0865120000000000
202.800000000000	-0.0864550000000000
202.900000000000	-0.0863990000000000
203	-0.0863430000000000
203.100000000000	-0.0862860000000000
203.200000000000	-0.0862300000000000
203.300000000000	-0.0861730000000000
203.400000000000	-0.0861170000000000
203.500000000000	-0.0860600000000000
203.600000000000	-0.0860030000000000
203.700000000000	-0.0859460000000000
203.800000000000	-0.0858890000000000
203.900000000000	-0.0858320000000000
204	-0.0857740000000000
204.100000000000	-0.0857170000000000
204.200000000000	-0.0856590000000000
204.300000000000	-0.0856020000000000
204.400000000000	-0.0855440000000000
204.500000000000	-0.0854870000000000
204.600000000000	-0.0854290000000000
204.700000000000	-0.0853710000000000
204.800000000000	-0.0853130000000000
204.900000000000	-0.0852550000000000
205	-0.0851970000000000
205.100000000000	-0.0851380000000000
205.200000000000	-0.0850800000000000
205.300000000000	-0.0850220000000000
205.400000000000	-0.0849630000000000
205.500000000000	-0.0849040000000000
205.600000000000	-0.0848460000000000
205.700000000000	-0.0847870000000000
205.800000000000	-0.0847280000000000
205.900000000000	-0.0846690000000000
206	-0.0846100000000000
206.100000000000	-0.0845510000000000
206.200000000000	-0.0844920000000000
206.300000000000	-0.0844330000000000
206.400000000000	-0.0843730000000000
206.500000000000	-0.0843140000000000
206.600000000000	-0.0842540000000000
206.700000000000	-0.0841950000000000
206.800000000000	-0.0841350000000000
206.900000000000	-0.0840750000000000
207	-0.0840160000000000
207.100000000000	-0.0839560000000000
207.200000000000	-0.0838960000000000
207.300000000000	-0.0838360000000000
207.400000000000	-0.0837760000000000
207.500000000000	-0.0837150000000000
207.600000000000	-0.0836550000000000
207.700000000000	-0.0835950000000000
207.800000000000	-0.0835340000000000
207.900000000000	-0.0834740000000000
208	-0.0834130000000000
208.100000000000	-0.0833520000000000
208.200000000000	-0.0832920000000000
208.300000000000	-0.0832310000000000
208.400000000000	-0.0831700000000000
208.500000000000	-0.0831090000000000
208.600000000000	-0.0830480000000000
208.700000000000	-0.0829870000000000
208.800000000000	-0.0829250000000000
208.900000000000	-0.0828640000000000
209	-0.0828030000000000
209.100000000000	-0.0827410000000000
209.200000000000	-0.0826800000000000
209.300000000000	-0.0826180000000000
209.400000000000	-0.0825570000000000
209.500000000000	-0.0824950000000000
209.600000000000	-0.0824330000000000
209.700000000000	-0.0823710000000000
209.800000000000	-0.0823090000000000
209.900000000000	-0.0822470000000000
210	-0.0821850000000000
210.100000000000	-0.0821230000000000
210.200000000000	-0.0820610000000000
210.300000000000	-0.0819990000000000
210.400000000000	-0.0819360000000000
210.500000000000	-0.0818740000000000
210.600000000000	-0.0818110000000000
210.700000000000	-0.0817490000000000
210.800000000000	-0.0816860000000000
210.900000000000	-0.0816230000000000
211	-0.0815600000000000
211.100000000000	-0.0814980000000000
211.200000000000	-0.0814350000000000
211.300000000000	-0.0813720000000000
211.400000000000	-0.0813090000000000
211.500000000000	-0.0812450000000000
211.600000000000	-0.0811820000000000
211.700000000000	-0.0811190000000000
211.800000000000	-0.0810560000000000
211.900000000000	-0.0809920000000000
212	-0.0809290000000000
212.100000000000	-0.0808650000000000
212.200000000000	-0.0808010000000000
212.300000000000	-0.0807380000000000
212.400000000000	-0.0806740000000000
212.500000000000	-0.0806100000000000
212.600000000000	-0.0805460000000000
212.700000000000	-0.0804820000000000
212.800000000000	-0.0804180000000000
212.900000000000	-0.0803540000000000
213	-0.0802900000000000
213.100000000000	-0.0802260000000000
213.200000000000	-0.0801620000000000
213.300000000000	-0.0800970000000000
213.400000000000	-0.0800330000000000
213.500000000000	-0.0799680000000000
213.600000000000	-0.0799040000000000
213.700000000000	-0.0798390000000000
213.800000000000	-0.0797740000000000
213.900000000000	-0.0797100000000000
214	-0.0796450000000000
214.100000000000	-0.0795800000000000
214.200000000000	-0.0795150000000000
214.300000000000	-0.0794500000000000
214.400000000000	-0.0793850000000000
214.500000000000	-0.0793200000000000
214.600000000000	-0.0792550000000000
214.700000000000	-0.0791890000000000
214.800000000000	-0.0791240000000000
214.900000000000	-0.0790590000000000
215	-0.0789930000000000
215.100000000000	-0.0789280000000000
215.200000000000	-0.0788620000000000
215.300000000000	-0.0787960000000000
215.400000000000	-0.0787310000000000
215.500000000000	-0.0786650000000000
215.600000000000	-0.0785990000000000
215.700000000000	-0.0785330000000000
215.800000000000	-0.0784670000000000
215.900000000000	-0.0784010000000000
216	-0.0783350000000000
216.100000000000	-0.0782690000000000
216.200000000000	-0.0782030000000000
216.300000000000	-0.0781360000000000
216.400000000000	-0.0780700000000000
216.500000000000	-0.0780040000000000
216.600000000000	-0.0779370000000000
216.700000000000	-0.0778700000000000
216.800000000000	-0.0778040000000000
216.900000000000	-0.0777370000000000
217	-0.0776700000000000
217.100000000000	-0.0776040000000000
217.200000000000	-0.0775370000000000
217.300000000000	-0.0774700000000000
217.400000000000	-0.0774030000000000
217.500000000000	-0.0773360000000000
217.600000000000	-0.0772690000000000
217.700000000000	-0.0772010000000000
217.800000000000	-0.0771340000000000
217.900000000000	-0.0770670000000000
218	-0.0770000000000000
218.100000000000	-0.0769320000000000
218.200000000000	-0.0768650000000000
218.300000000000	-0.0767970000000000
218.400000000000	-0.0767290000000000
218.500000000000	-0.0766620000000000
218.600000000000	-0.0765940000000000
218.700000000000	-0.0765260000000000
218.800000000000	-0.0764580000000000
218.900000000000	-0.0763900000000000
219	-0.0763220000000000
219.100000000000	-0.0762540000000000
219.200000000000	-0.0761860000000000
219.300000000000	-0.0761180000000000
219.400000000000	-0.0760500000000000
219.500000000000	-0.0759810000000000
219.600000000000	-0.0759130000000000
219.700000000000	-0.0758450000000000
219.800000000000	-0.0757760000000000
219.900000000000	-0.0757070000000000
220	-0.0756390000000000
220.100000000000	-0.0755700000000000
220.200000000000	-0.0755010000000000
220.300000000000	-0.0754320000000000
220.400000000000	-0.0753640000000000
220.500000000000	-0.0752950000000000
220.600000000000	-0.0752260000000000
220.700000000000	-0.0751570000000000
220.800000000000	-0.0750870000000000
220.900000000000	-0.0750180000000000
221	-0.0749490000000000
221.100000000000	-0.0748800000000000
221.200000000000	-0.0748100000000000
221.300000000000	-0.0747410000000000
221.400000000000	-0.0746710000000000
221.500000000000	-0.0746010000000000
221.600000000000	-0.0745320000000000
221.700000000000	-0.0744620000000000
221.800000000000	-0.0743920000000000
221.900000000000	-0.0743220000000000
222	-0.0742530000000000
222.100000000000	-0.0741830000000000
222.200000000000	-0.0741120000000000
222.300000000000	-0.0740420000000000
222.400000000000	-0.0739720000000000
222.500000000000	-0.0739020000000000
222.600000000000	-0.0738320000000000
222.700000000000	-0.0737610000000000
222.800000000000	-0.0736910000000000
222.900000000000	-0.0736200000000000
223	-0.0735500000000000
223.100000000000	-0.0734790000000000
223.200000000000	-0.0734080000000000
223.300000000000	-0.0733380000000000
223.400000000000	-0.0732670000000000
223.500000000000	-0.0731960000000000
223.600000000000	-0.0731250000000000
223.700000000000	-0.0730540000000000
223.800000000000	-0.0729830000000000
223.900000000000	-0.0729110000000000
224	-0.0728400000000000
224.100000000000	-0.0727690000000000
224.200000000000	-0.0726980000000000
224.300000000000	-0.0726260000000000
224.400000000000	-0.0725550000000000
224.500000000000	-0.0724830000000000
224.600000000000	-0.0724110000000000
224.700000000000	-0.0723400000000000
224.800000000000	-0.0722680000000000
224.900000000000	-0.0721960000000000
225	-0.0721240000000000
225.100000000000	-0.0720520000000000
225.200000000000	-0.0719800000000000
225.300000000000	-0.0719080000000000
225.400000000000	-0.0718360000000000
225.500000000000	-0.0717630000000000
225.600000000000	-0.0716910000000000
225.700000000000	-0.0716190000000000
225.800000000000	-0.0715460000000000
225.900000000000	-0.0714740000000000
226	-0.0714010000000000
226.100000000000	-0.0713280000000000
226.200000000000	-0.0712560000000000
226.300000000000	-0.0711830000000000
226.400000000000	-0.0711100000000000
226.500000000000	-0.0710370000000000
226.600000000000	-0.0709640000000000
226.700000000000	-0.0708910000000000
226.800000000000	-0.0708180000000000
226.900000000000	-0.0707440000000000
227	-0.0706710000000000
227.100000000000	-0.0705980000000000
227.200000000000	-0.0705240000000000
227.300000000000	-0.0704510000000000
227.400000000000	-0.0703770000000000
227.500000000000	-0.0703030000000000
227.600000000000	-0.0702300000000000
227.700000000000	-0.0701560000000000
227.800000000000	-0.0700820000000000
227.900000000000	-0.0700080000000000
228	-0.0699340000000000
228.100000000000	-0.0698600000000000
228.200000000000	-0.0697850000000000
228.300000000000	-0.0697110000000000
228.400000000000	-0.0696370000000000
228.500000000000	-0.0695620000000000
228.600000000000	-0.0694880000000000
228.700000000000	-0.0694130000000000
228.800000000000	-0.0693390000000000
228.900000000000	-0.0692640000000000
229	-0.0691890000000000
229.100000000000	-0.0691140000000000
229.200000000000	-0.0690390000000000
229.300000000000	-0.0689640000000000
229.400000000000	-0.0688890000000000
229.500000000000	-0.0688140000000000
229.600000000000	-0.0687390000000000
229.700000000000	-0.0686630000000000
229.800000000000	-0.0685880000000000
229.900000000000	-0.0685120000000000
230	-0.0684370000000000
230.100000000000	-0.0683610000000000
230.200000000000	-0.0682850000000000
230.300000000000	-0.0682090000000000
230.400000000000	-0.0681330000000000
230.500000000000	-0.0680570000000000
230.600000000000	-0.0679810000000000
230.700000000000	-0.0679050000000000
230.800000000000	-0.0678290000000000
230.900000000000	-0.0677530000000000
231	-0.0676760000000000
231.100000000000	-0.0676000000000000
231.200000000000	-0.0675230000000000
231.300000000000	-0.0674470000000000
231.400000000000	-0.0673700000000000
231.500000000000	-0.0672930000000000
231.600000000000	-0.0672160000000000
231.700000000000	-0.0671390000000000
231.800000000000	-0.0670620000000000
231.900000000000	-0.0669850000000000
232	-0.0669080000000000
232.100000000000	-0.0668300000000000
232.200000000000	-0.0667530000000000
232.300000000000	-0.0666750000000000
232.400000000000	-0.0665980000000000
232.500000000000	-0.0665200000000000
232.600000000000	-0.0664420000000000
232.700000000000	-0.0663650000000000
232.800000000000	-0.0662870000000000
232.900000000000	-0.0662090000000000
233	-0.0661310000000000
233.100000000000	-0.0660520000000000
233.200000000000	-0.0659740000000000
233.300000000000	-0.0658960000000000
233.400000000000	-0.0658170000000000
233.500000000000	-0.0657390000000000
233.600000000000	-0.0656600000000000
233.700000000000	-0.0655810000000000
233.800000000000	-0.0655020000000000
233.900000000000	-0.0654230000000000
234	-0.0653440000000000
234.100000000000	-0.0652650000000000
234.200000000000	-0.0651860000000000
234.300000000000	-0.0651070000000000
234.400000000000	-0.0650270000000000
234.500000000000	-0.0649480000000000
234.600000000000	-0.0648680000000000
234.700000000000	-0.0647890000000000
234.800000000000	-0.0647090000000000
234.900000000000	-0.0646290000000000
235	-0.0645490000000000
235.100000000000	-0.0644690000000000
235.200000000000	-0.0643890000000000
235.300000000000	-0.0643090000000000
235.400000000000	-0.0642280000000000
235.500000000000	-0.0641480000000000
235.600000000000	-0.0640670000000000
235.700000000000	-0.0639870000000000
235.800000000000	-0.0639060000000000
235.900000000000	-0.0638250000000000
236	-0.0637440000000000
236.100000000000	-0.0636630000000000
236.200000000000	-0.0635820000000000
236.300000000000	-0.0635010000000000
236.400000000000	-0.0634190000000000
236.500000000000	-0.0633380000000000
236.600000000000	-0.0632560000000000
236.700000000000	-0.0631740000000000
236.800000000000	-0.0630930000000000
236.900000000000	-0.0630110000000000
237	-0.0629290000000000
237.100000000000	-0.0628470000000000
237.200000000000	-0.0627640000000000
237.300000000000	-0.0626820000000000
237.400000000000	-0.0626000000000000
237.500000000000	-0.0625170000000000
237.600000000000	-0.0624350000000000
237.700000000000	-0.0623520000000000
237.800000000000	-0.0622690000000000
237.900000000000	-0.0621860000000000
238	-0.0621030000000000
238.100000000000	-0.0620200000000000
238.200000000000	-0.0619360000000000
238.300000000000	-0.0618530000000000
238.400000000000	-0.0617690000000000
238.500000000000	-0.0616860000000000
238.600000000000	-0.0616020000000000
238.700000000000	-0.0615180000000000
238.800000000000	-0.0614340000000000
238.900000000000	-0.0613500000000000
239	-0.0612660000000000
239.100000000000	-0.0611820000000000
239.200000000000	-0.0610970000000000
239.300000000000	-0.0610130000000000
239.400000000000	-0.0609280000000000
239.500000000000	-0.0608430000000000
239.600000000000	-0.0607580000000000
239.700000000000	-0.0606730000000000
239.800000000000	-0.0605880000000000
239.900000000000	-0.0605030000000000
240	-0.0604170000000000
240.100000000000	-0.0603320000000000
240.200000000000	-0.0602460000000000
240.300000000000	-0.0601600000000000
240.400000000000	-0.0600740000000000
240.500000000000	-0.0599880000000000
240.600000000000	-0.0599020000000000
240.700000000000	-0.0598160000000000
240.800000000000	-0.0597290000000000
240.900000000000	-0.0596430000000000
241	-0.0595560000000000
241.100000000000	-0.0594690000000000
241.200000000000	-0.0593820000000000
241.300000000000	-0.0592950000000000
241.400000000000	-0.0592080000000000
241.500000000000	-0.0591210000000000
241.600000000000	-0.0590330000000000
241.700000000000	-0.0589460000000000
241.800000000000	-0.0588580000000000
241.900000000000	-0.0587700000000000
242	-0.0586820000000000
242.100000000000	-0.0585940000000000
242.200000000000	-0.0585060000000000
242.300000000000	-0.0584170000000000
242.400000000000	-0.0583290000000000
242.500000000000	-0.0582400000000000
242.600000000000	-0.0581510000000000
242.700000000000	-0.0580620000000000
242.800000000000	-0.0579730000000000
242.900000000000	-0.0578840000000000
243	-0.0577940000000000
243.100000000000	-0.0577050000000000
243.200000000000	-0.0576150000000000
243.300000000000	-0.0575250000000000
243.400000000000	-0.0574350000000000
243.500000000000	-0.0573450000000000
243.600000000000	-0.0572550000000000
243.700000000000	-0.0571640000000000
243.800000000000	-0.0570740000000000
243.900000000000	-0.0569830000000000
244	-0.0568920000000000
244.100000000000	-0.0568010000000000
244.200000000000	-0.0567100000000000
244.300000000000	-0.0566180000000000
244.400000000000	-0.0565270000000000
244.500000000000	-0.0564350000000000
244.600000000000	-0.0563440000000000
244.700000000000	-0.0562520000000000
244.800000000000	-0.0561590000000000
244.900000000000	-0.0560670000000000
245	-0.0559750000000000
245.100000000000	-0.0558820000000000
245.200000000000	-0.0557890000000000
245.300000000000	-0.0556960000000000
245.400000000000	-0.0556030000000000
245.500000000000	-0.0555100000000000
245.600000000000	-0.0554160000000000
245.700000000000	-0.0553230000000000
245.800000000000	-0.0552290000000000
245.900000000000	-0.0551350000000000
246	-0.0550410000000000
246.100000000000	-0.0549470000000000
246.200000000000	-0.0548520000000000
246.300000000000	-0.0547580000000000
246.400000000000	-0.0546630000000000
246.500000000000	-0.0545680000000000
246.600000000000	-0.0544730000000000
246.700000000000	-0.0543770000000000
246.800000000000	-0.0542820000000000
246.900000000000	-0.0541860000000000
247	-0.0540900000000000
247.100000000000	-0.0539940000000000
247.200000000000	-0.0538980000000000
247.300000000000	-0.0538020000000000
247.400000000000	-0.0537050000000000
247.500000000000	-0.0536080000000000
247.600000000000	-0.0535110000000000
247.700000000000	-0.0534140000000000
247.800000000000	-0.0533170000000000
247.900000000000	-0.0532190000000000
248	-0.0531220000000000
248.100000000000	-0.0530240000000000
248.200000000000	-0.0529250000000000
248.300000000000	-0.0528270000000000
248.400000000000	-0.0527290000000000
248.500000000000	-0.0526300000000000
248.600000000000	-0.0525310000000000
248.700000000000	-0.0524320000000000
248.800000000000	-0.0523330000000000
248.900000000000	-0.0522330000000000
249	-0.0521330000000000
249.100000000000	-0.0520330000000000
249.200000000000	-0.0519330000000000
249.300000000000	-0.0518330000000000
249.400000000000	-0.0517330000000000
249.500000000000	-0.0516320000000000
249.600000000000	-0.0515310000000000
249.700000000000	-0.0514300000000000
249.800000000000	-0.0513280000000000
249.900000000000	-0.0512270000000000
250	-0.0511250000000000
250.100000000000	-0.0510230000000000
250.200000000000	-0.0509210000000000
250.300000000000	-0.0508180000000000
250.400000000000	-0.0507150000000000
250.500000000000	-0.0506120000000000
250.600000000000	-0.0505090000000000
250.700000000000	-0.0504060000000000
250.800000000000	-0.0503020000000000
250.900000000000	-0.0501990000000000
251	-0.0500940000000000
251.100000000000	-0.0499900000000000
251.200000000000	-0.0498860000000000
251.300000000000	-0.0497810000000000
251.400000000000	-0.0496760000000000
251.500000000000	-0.0495710000000000
251.600000000000	-0.0494650000000000
251.700000000000	-0.0493600000000000
251.800000000000	-0.0492540000000000
251.900000000000	-0.0491470000000000
252	-0.0490410000000000
252.100000000000	-0.0489340000000000
252.200000000000	-0.0488270000000000
252.300000000000	-0.0487200000000000
252.400000000000	-0.0486130000000000
252.500000000000	-0.0485050000000000
252.600000000000	-0.0483970000000000
252.700000000000	-0.0482890000000000
252.800000000000	-0.0481800000000000
252.900000000000	-0.0480720000000000
253	-0.0479630000000000
253.100000000000	-0.0478530000000000
253.200000000000	-0.0477440000000000
253.300000000000	-0.0476340000000000
253.400000000000	-0.0475240000000000
253.500000000000	-0.0474140000000000
253.600000000000	-0.0473030000000000
253.700000000000	-0.0471920000000000
253.800000000000	-0.0470810000000000
253.900000000000	-0.0469700000000000
254	-0.0468580000000000
254.100000000000	-0.0467460000000000
254.200000000000	-0.0466340000000000
254.300000000000	-0.0465210000000000
254.400000000000	-0.0464080000000000
254.500000000000	-0.0462950000000000
254.600000000000	-0.0461820000000000
254.700000000000	-0.0460680000000000
254.800000000000	-0.0459540000000000
254.900000000000	-0.0458390000000000
255	-0.0457250000000000
255.100000000000	-0.0456100000000000
255.200000000000	-0.0454950000000000
255.300000000000	-0.0453790000000000
255.400000000000	-0.0452630000000000
255.500000000000	-0.0451470000000000
255.600000000000	-0.0450300000000000
255.700000000000	-0.0449140000000000
255.800000000000	-0.0447970000000000
255.900000000000	-0.0446790000000000
256	-0.0445610000000000
256.100000000000	-0.0444430000000000
256.200000000000	-0.0443250000000000
256.300000000000	-0.0442060000000000
256.400000000000	-0.0440870000000000
256.500000000000	-0.0439680000000000
256.600000000000	-0.0438480000000000
256.700000000000	-0.0437280000000000
256.800000000000	-0.0436070000000000
256.900000000000	-0.0434860000000000
257	-0.0433650000000000
257.100000000000	-0.0432440000000000
257.200000000000	-0.0431220000000000
257.300000000000	-0.0430000000000000
257.400000000000	-0.0428770000000000
257.500000000000	-0.0427540000000000
257.600000000000	-0.0426310000000000
257.700000000000	-0.0425070000000000
257.800000000000	-0.0423830000000000
257.900000000000	-0.0422590000000000
258	-0.0421340000000000
258.100000000000	-0.0420090000000000
258.200000000000	-0.0418840000000000
258.300000000000	-0.0417580000000000
258.400000000000	-0.0416320000000000
258.500000000000	-0.0415050000000000
258.600000000000	-0.0413780000000000
258.700000000000	-0.0412500000000000
258.800000000000	-0.0411230000000000
258.900000000000	-0.0409940000000000
259	-0.0408660000000000
259.100000000000	-0.0407370000000000
259.200000000000	-0.0406070000000000
259.300000000000	-0.0404770000000000
259.400000000000	-0.0403470000000000
259.500000000000	-0.0402160000000000
259.600000000000	-0.0400850000000000
259.700000000000	-0.0399540000000000
259.800000000000	-0.0398220000000000
259.900000000000	-0.0396890000000000
260	-0.0395560000000000
260.100000000000	-0.0394230000000000
260.200000000000	-0.0392890000000000
260.300000000000	-0.0391550000000000
260.400000000000	-0.0390200000000000
260.500000000000	-0.0388850000000000
260.600000000000	-0.0387500000000000
260.700000000000	-0.0386140000000000
260.800000000000	-0.0384770000000000
260.900000000000	-0.0383400000000000
261	-0.0382030000000000
261.100000000000	-0.0380650000000000
261.200000000000	-0.0379270000000000
261.300000000000	-0.0377880000000000
261.400000000000	-0.0376490000000000
261.500000000000	-0.0375090000000000
261.600000000000	-0.0373680000000000
261.700000000000	-0.0372280000000000
261.800000000000	-0.0370860000000000
261.900000000000	-0.0369440000000000
262	-0.0368020000000000
262.100000000000	-0.0366590000000000
262.200000000000	-0.0365160000000000
262.300000000000	-0.0363720000000000
262.400000000000	-0.0362280000000000
262.500000000000	-0.0360830000000000
262.600000000000	-0.0359370000000000
262.700000000000	-0.0357910000000000
262.800000000000	-0.0356440000000000
262.900000000000	-0.0354970000000000
263	-0.0353500000000000
263.100000000000	-0.0352010000000000
263.200000000000	-0.0350520000000000
263.300000000000	-0.0349030000000000
263.400000000000	-0.0347530000000000
263.500000000000	-0.0346020000000000
263.600000000000	-0.0344510000000000
263.700000000000	-0.0343000000000000
263.800000000000	-0.0341470000000000
263.900000000000	-0.0339940000000000
264	-0.0338410000000000
264.100000000000	-0.0336860000000000
264.200000000000	-0.0335320000000000
264.300000000000	-0.0333760000000000
264.400000000000	-0.0332200000000000
264.500000000000	-0.0330640000000000
264.600000000000	-0.0329060000000000
264.700000000000	-0.0327480000000000
264.800000000000	-0.0325900000000000
264.900000000000	-0.0324300000000000
265	-0.0322700000000000
265.100000000000	-0.0321100000000000
265.200000000000	-0.0319480000000000
265.300000000000	-0.0317870000000000
265.400000000000	-0.0316240000000000
265.500000000000	-0.0314600000000000
265.600000000000	-0.0312960000000000
265.700000000000	-0.0311320000000000
265.800000000000	-0.0309660000000000
265.900000000000	-0.0308000000000000
266	-0.0306330000000000
266.100000000000	-0.0304650000000000
266.200000000000	-0.0302970000000000
266.300000000000	-0.0301280000000000
266.400000000000	-0.0299580000000000
266.500000000000	-0.0297870000000000
266.600000000000	-0.0296160000000000
266.700000000000	-0.0294430000000000
266.800000000000	-0.0292700000000000
266.900000000000	-0.0290970000000000
267	-0.0289220000000000
267.100000000000	-0.0287460000000000
267.200000000000	-0.0285700000000000
267.300000000000	-0.0283930000000000
267.400000000000	-0.0282150000000000
267.500000000000	-0.0280360000000000
267.600000000000	-0.0278570000000000
267.700000000000	-0.0276760000000000
267.800000000000	-0.0274950000000000
267.900000000000	-0.0273130000000000
268	-0.0271300000000000
268.100000000000	-0.0269460000000000
268.200000000000	-0.0267610000000000
268.300000000000	-0.0265750000000000
268.400000000000	-0.0263880000000000
268.500000000000	-0.0262010000000000
268.600000000000	-0.0260120000000000
268.700000000000	-0.0258220000000000
268.800000000000	-0.0256320000000000
268.900000000000	-0.0254400000000000
269	-0.0252480000000000
269.100000000000	-0.0250550000000000
269.200000000000	-0.0248600000000000
269.300000000000	-0.0246650000000000
269.400000000000	-0.0244680000000000
269.500000000000	-0.0242710000000000
269.600000000000	-0.0240720000000000
269.700000000000	-0.0238720000000000
269.800000000000	-0.0236720000000000
269.900000000000	-0.0234700000000000
270	-0.0232670000000000
270.100000000000	-0.0230630000000000
270.200000000000	-0.0228580000000000
270.300000000000	-0.0226520000000000
270.400000000000	-0.0224440000000000
270.500000000000	-0.0222360000000000
270.600000000000	-0.0220260000000000
270.700000000000	-0.0218150000000000
270.800000000000	-0.0216030000000000
270.900000000000	-0.0213900000000000
271	-0.0211750000000000
271.100000000000	-0.0209600000000000
271.200000000000	-0.0207430000000000
271.300000000000	-0.0205240000000000
271.400000000000	-0.0203050000000000
271.500000000000	-0.0200840000000000
271.600000000000	-0.0198620000000000
271.700000000000	-0.0196390000000000
271.800000000000	-0.0194140000000000
271.900000000000	-0.0191880000000000
272	-0.0189600000000000
272.100000000000	-0.0187310000000000
272.200000000000	-0.0185010000000000
272.300000000000	-0.0182690000000000
272.400000000000	-0.0180360000000000
272.500000000000	-0.0178020000000000
272.600000000000	-0.0175650000000000
272.700000000000	-0.0173280000000000
272.800000000000	-0.0170890000000000
272.900000000000	-0.0168480000000000
273	-0.0166060000000000
273.100000000000	-0.0163620000000000
273.200000000000	-0.0161170000000000
273.300000000000	-0.0158700000000000
273.400000000000	-0.0156220000000000
273.500000000000	-0.0153720000000000
273.600000000000	-0.0151200000000000
273.700000000000	-0.0148660000000000
273.800000000000	-0.0146110000000000
273.900000000000	-0.0143540000000000
274	-0.0140950000000000
274.100000000000	-0.0138350000000000
274.200000000000	-0.0135720000000000
274.300000000000	-0.0133080000000000
274.400000000000	-0.0130420000000000
274.500000000000	-0.0127750000000000
274.600000000000	-0.0125050000000000
274.700000000000	-0.0122330000000000
274.800000000000	-0.0119600000000000
274.900000000000	-0.0116840000000000
275	-0.0114060000000000
275.100000000000	-0.0111270000000000
275.200000000000	-0.0108450000000000
275.300000000000	-0.0105610000000000
275.400000000000	-0.0102750000000000
275.500000000000	-0.00998700000000000
275.600000000000	-0.00969700000000000
275.700000000000	-0.00940500000000000
275.800000000000	-0.00911000000000000
275.900000000000	-0.00881300000000000
276	-0.00851400000000000
276.100000000000	-0.00821200000000000
276.200000000000	-0.00790800000000000
276.300000000000	-0.00760200000000000
276.400000000000	-0.00729300000000000
276.500000000000	-0.00698100000000000
276.600000000000	-0.00666800000000000
276.700000000000	-0.00635100000000000
276.800000000000	-0.00603200000000000
276.900000000000	-0.00571100000000000
277	-0.00538600000000000
277.100000000000	-0.00505900000000000
277.200000000000	-0.00472900000000000
277.300000000000	-0.00439700000000000
277.400000000000	-0.00406100000000000
277.500000000000	-0.00372300000000000
277.600000000000	-0.00338200000000000
277.700000000000	-0.00303800000000000
277.800000000000	-0.00269000000000000
277.900000000000	-0.00234000000000000
278	-0.00198600000000000
278.100000000000	-0.00163000000000000
278.200000000000	-0.00127000000000000
278.300000000000	-0.000907000000000000
278.400000000000	-0.000540000000000000
278.500000000000	-0.000170000000000000
278.600000000000	0.000203000000000000
278.700000000000	0.000580000000000000
278.800000000000	0.000961000000000000
278.900000000000	0.00134500000000000
279	0.00173300000000000
279.100000000000	0.00212400000000000
279.200000000000	0.00252000000000000
279.300000000000	0.00291900000000000
279.400000000000	0.00332200000000000
279.500000000000	0.00373000000000000
279.600000000000	0.00414100000000000
279.700000000000	0.00455700000000000
279.800000000000	0.00497700000000000
279.900000000000	0.00540100000000000
280	0.00583000000000000
280.100000000000	0.00626300000000000
280.200000000000	0.00670100000000000
280.300000000000	0.00714300000000000
280.400000000000	0.00759000000000000
280.500000000000	0.00804200000000000
280.600000000000	0.00849900000000000
280.700000000000	0.00896200000000000
280.800000000000	0.00942900000000000
280.900000000000	0.00990100000000000
281	0.0103790000000000
281.100000000000	0.0108630000000000
281.200000000000	0.0113520000000000
281.300000000000	0.0118460000000000
281.400000000000	0.0123470000000000
281.500000000000	0.0128530000000000
281.600000000000	0.0133660000000000
281.700000000000	0.0138850000000000
281.800000000000	0.0144100000000000
281.900000000000	0.0149410000000000
282	0.0154790000000000
282.100000000000	0.0160240000000000
282.200000000000	0.0165760000000000
282.300000000000	0.0171350000000000
282.400000000000	0.0177010000000000
282.500000000000	0.0182740000000000
282.600000000000	0.0188550000000000
282.700000000000	0.0194440000000000
282.800000000000	0.0200410000000000
282.900000000000	0.0206450000000000
283	0.0212580000000000
283.100000000000	0.0218800000000000
283.200000000000	0.0225100000000000
283.300000000000	0.0231490000000000
283.400000000000	0.0237970000000000
283.500000000000	0.0244550000000000
283.600000000000	0.0251220000000000
283.700000000000	0.0257990000000000
283.800000000000	0.0264860000000000
283.900000000000	0.0271840000000000
284	0.0278920000000000
284.100000000000	0.0286110000000000
284.200000000000	0.0293410000000000
284.300000000000	0.0300820000000000
284.400000000000	0.0308360000000000
284.500000000000	0.0316020000000000
284.600000000000	0.0323800000000000
284.700000000000	0.0331710000000000
284.800000000000	0.0339750000000000
284.900000000000	0.0347930000000000
285	0.0356240000000000
285.100000000000	0.0364710000000000
285.200000000000	0.0373320000000000
285.300000000000	0.0382080000000000
285.400000000000	0.0391000000000000
285.500000000000	0.0400080000000000
285.600000000000	0.0409340000000000
285.700000000000	0.0418760000000000
285.800000000000	0.0428360000000000
285.900000000000	0.0438150000000000
286	0.0448130000000000
286.100000000000	0.0458300000000000
286.200000000000	0.0468680000000000
286.300000000000	0.0479270000000000
286.400000000000	0.0490080000000000
286.500000000000	0.0501110000000000
286.600000000000	0.0512380000000000
286.700000000000	0.0523890000000000
286.800000000000	0.0535650000000000
286.900000000000	0.0547680000000000
287	0.0559970000000000
287.100000000000	0.0572540000000000
287.200000000000	0.0585410000000000
287.300000000000	0.0598590000000000
287.400000000000	0.0612070000000000
287.500000000000	0.0625890000000000
287.600000000000	0.0640060000000000
287.700000000000	0.0654580000000000
287.800000000000	0.0669470000000000
287.900000000000	0.0684750000000000
288	0.0700450000000000
288.100000000000	0.0716570000000000
288.200000000000	0.0733130000000000
288.300000000000	0.0750160000000000
288.400000000000	0.0767690000000000
288.500000000000	0.0785720000000000
288.600000000000	0.0804300000000000
288.700000000000	0.0823450000000000
288.800000000000	0.0843190000000000
288.900000000000	0.0863560000000000
289	0.0884600000000000
289.100000000000	0.0906340000000000
289.200000000000	0.0928820000000000
289.300000000000	0.0952080000000000
289.400000000000	0.0976170000000000
289.500000000000	0.100115000000000
289.600000000000	0.102707000000000
289.700000000000	0.105398000000000
289.800000000000	0.108195000000000
289.900000000000	0.111106000000000
290	0.114139000000000
290.100000000000	0.117302000000000
290.200000000000	0.120604000000000
290.300000000000	0.124057000000000
290.400000000000	0.127672000000000
290.500000000000	0.131463000000000
290.600000000000	0.135443000000000
290.700000000000	0.139629000000000
290.800000000000	0.144040000000000
290.900000000000	0.148696000000000
291	0.153621000000000
291.100000000000	0.158841000000000
291.200000000000	0.164388000000000
291.300000000000	0.170296000000000
291.400000000000	0.176607000000000
291.500000000000	0.183368000000000
291.600000000000	0.190634000000000
291.680000000000	0.196856000000000
291.765966000000	0.203994000000000
291.834738000000	0.210079000000000
291.908639000000	0.217030000000000
291.967760000000	0.222931000000000
292.031289000000	0.229642000000000
292.099556000000	0.237326000000000
292.154169000000	0.243864000000000
292.212855000000	0.251318000000000
292.259803000000	0.257632000000000
292.310253000000	0.264798000000000
292.350613000000	0.270842000000000
292.393982000000	0.277672000000000
292.428678000000	0.283408000000000
292.465960000000	0.289862000000000
292.506023000000	0.297163000000000
292.538073000000	0.303297000000000
292.572514000000	0.310206000000000
292.600066000000	0.315987000000000
292.629673000000	0.322471000000000
292.661487000000	0.329775000000000
292.686939000000	0.335889000000000
292.714289000000	0.342749000000000
292.736168000000	0.348467000000000
292.759679000000	0.354857000000000
292.784944000000	0.362025000000000
292.805155000000	0.368001000000000
292.826874000000	0.374679000000000
292.844249000000	0.380224000000000
292.862920000000	0.386396000000000
292.882983000000	0.393291000000000
292.899033000000	0.399014000000000
292.916280000000	0.405383000000000
292.930078000000	0.410651000000000
292.944905000000	0.416492000000000
292.960837000000	0.422988000000000
292.973583000000	0.428358000000000
292.987279000000	0.434308000000000
293.000975000000	0.440457000000000
293.015693000000	0.447296000000000
293.027467000000	0.452950000000000
293.040119000000	0.459217000000000
293.050241000000	0.464380000000000
293.060363000000	0.469683000000000
293.071239000000	0.475544000000000
293.082927000000	0.482039000000000
293.085427000000	0.483456000000000
293.087927000000	0.484883000000000
293.090427000000	0.486320000000000
293.092927000000	0.487767000000000
293.095427000000	0.489224000000000
293.097927000000	0.490692000000000
293.100427000000	0.492170000000000
293.110427000000	0.498192000000000
293.113113000000	0.499839000000000
293.123113000000	0.506089000000000
293.125613000000	0.507681000000000
293.128113000000	0.509285000000000
293.130613000000	0.510901000000000
293.133113000000	0.512529000000000
293.135613000000	0.514170000000000
293.138113000000	0.515824000000000
293.140613000000	0.517490000000000
293.143113000000	0.519170000000000
293.145613000000	0.520862000000000
293.148113000000	0.522568000000000
293.150613000000	0.524288000000000
293.153113000000	0.526021000000000
293.155613000000	0.527768000000000
293.158113000000	0.529529000000000
293.160613000000	0.531304000000000
293.163113000000	0.533093000000000
293.165613000000	0.534898000000000
293.168113000000	0.536716000000000
293.170613000000	0.538550000000000
293.173113000000	0.540400000000000
293.175613000000	0.542264000000000
293.178113000000	0.544144000000000
293.180613000000	0.546040000000000
293.183113000000	0.547952000000000
293.185613000000	0.549881000000000
293.188113000000	0.551826000000000
293.190613000000	0.553787000000000
293.200613000000	0.561806000000000


==> F_U_nip8.txt <==
   xx	     yy 
0	0
0.100000000000000	0.000372000000000000
0.200000000000000	0.000741000000000000
0.300000000000000	0.00110700000000000
0.400000000000000	0.00147000000000000
0.500000000000000	0.00183000000000000
0.600000000000000	0.00218600000000000
0.700000000000000	0.00254000000000000
0.800000000000000	0.00289000000000000
0.900000000000000	0.00323700000000000
1	0.00358200000000000
1.10000000000000	0.00392400000000000
1.20000000000000	0.00426300000000000
1.30000000000000	0.00459900000000000
1.40000000000000	0.00493200000000000
1.50000000000000	0.00526300000000000
1.60000000000000	0.00559100000000000
1.70000000000000	0.00591700000000000
1.80000000000000	0.00624000000000000
1.90000000000000	0.00656000000000000
2	0.00687800000000000
2.10000000000000	0.00719400000000000
2.20000000000000	0.00750700000000000
2.30000000000000	0.00781700000000000
2.40000000000000	0.00812600000000000
2.50000000000000	0.00843200000000000
2.60000000000000	0.00873500000000000
2.70000000000000	0.00903700000000000
2.80000000000000	0.00933600000000000
2.90000000000000	0.00963300000000000
3	0.00992800000000000
3.10000000000000	0.0102210000000000
3.20000000000000	0.0105110000000000
3.30000000000000	0.0108000000000000
3.40000000000000	0.0110860000000000
3.50000000000000	0.0113710000000000
3.60000000000000	0.0116530000000000
3.70000000000000	0.0119340000000000
3.80000000000000	0.0122120000000000
3.90000000000000	0.0124890000000000
4	0.0127640000000000
4.10000000000000	0.0130370000000000
4.20000000000000	0.0133080000000000
4.30000000000000	0.0135770000000000
4.40000000000000	0.0138440000000000
4.50000000000000	0.0141100000000000
4.60000000000000	0.0143740000000000
4.70000000000000	0.0146360000000000
4.80000000000000	0.0148960000000000
4.90000000000000	0.0151550000000000
5	0.0154120000000000
5.10000000000000	0.0156680000000000
5.20000000000000	0.0159210000000000
5.30000000000000	0.0161740000000000
5.40000000000000	0.0164240000000000
5.50000000000000	0.0166730000000000
5.60000000000000	0.0169210000000000
5.70000000000000	0.0171670000000000
5.80000000000000	0.0174110000000000
5.90000000000000	0.0176540000000000
6	0.0178960000000000
6.10000000000000	0.0181360000000000
6.20000000000000	0.0183740000000000
6.30000000000000	0.0186120000000000
6.40000000000000	0.0188470000000000
6.50000000000000	0.0190820000000000
6.60000000000000	0.0193150000000000
6.70000000000000	0.0195460000000000
6.80000000000000	0.0197770000000000
6.90000000000000	0.0200060000000000
7	0.0202330000000000
7.10000000000000	0.0204600000000000
7.20000000000000	0.0206850000000000
7.30000000000000	0.0209090000000000
7.40000000000000	0.0211310000000000
7.50000000000000	0.0213520000000000
7.60000000000000	0.0215730000000000
7.70000000000000	0.0217910000000000
7.80000000000000	0.0220090000000000
7.90000000000000	0.0222260000000000
8	0.0224410000000000
8.10000000000000	0.0226550000000000
8.20000000000000	0.0228680000000000
8.30000000000000	0.0230800000000000
8.40000000000000	0.0232910000000000
8.50000000000000	0.0235000000000000
8.60000000000000	0.0237090000000000
8.70000000000000	0.0239160000000000
8.80000000000000	0.0241230000000000
8.90000000000000	0.0243280000000000
9	0.0245320000000000
9.10000000000000	0.0247350000000000
9.20000000000000	0.0249370000000000
9.30000000000000	0.0251390000000000
9.40000000000000	0.0253390000000000
9.50000000000000	0.0255380000000000
9.60000000000000	0.0257360000000000
9.70000000000000	0.0259330000000000
9.80000000000000	0.0261290000000000
9.90000000000000	0.0263250000000000
10	0.0265190000000000
10.1000000000000	0.0267120000000000
10.2000000000000	0.0269050000000000
10.3000000000000	0.0270960000000000
10.4000000000000	0.0272870000000000
10.5000000000000	0.0274760000000000
10.6000000000000	0.0276650000000000
10.7000000000000	0.0278530000000000
10.8000000000000	0.0280400000000000
10.9000000000000	0.0282260000000000
11	0.0284110000000000
11.1000000000000	0.0285960000000000
11.2000000000000	0.0287790000000000
11.3000000000000	0.0289620000000000
11.4000000000000	0.0291440000000000
11.5000000000000	0.0293250000000000
11.6000000000000	0.0295050000000000
11.7000000000000	0.0296850000000000
11.8000000000000	0.0298630000000000
11.9000000000000	0.0300410000000000
12	0.0302180000000000
12.1000000000000	0.0303950000000000
12.2000000000000	0.0305700000000000
12.3000000000000	0.0307450000000000
12.4000000000000	0.0309190000000000
12.5000000000000	0.0310920000000000
12.6000000000000	0.0312650000000000
12.7000000000000	0.0314370000000000
12.8000000000000	0.0316080000000000
12.9000000000000	0.0317780000000000
13	0.0319480000000000
13.1000000000000	0.0321170000000000
13.2000000000000	0.0322850000000000
13.3000000000000	0.0324520000000000
13.4000000000000	0.0326190000000000
13.5000000000000	0.0327850000000000
13.6000000000000	0.0329510000000000
13.7000000000000	0.0331160000000000
13.8000000000000	0.0332800000000000
13.9000000000000	0.0334430000000000
14	0.0336060000000000
14.1000000000000	0.0337680000000000
14.2000000000000	0.0339300000000000
14.3000000000000	0.0340910000000000
14.4000000000000	0.0342510000000000
14.5000000000000	0.0344110000000000
14.6000000000000	0.0345700000000000
14.7000000000000	0.0347290000000000
14.8000000000000	0.0348860000000000
14.9000000000000	0.0350440000000000
15	0.0352000000000000
15.1000000000000	0.0353560000000000
15.2000000000000	0.0355120000000000
15.3000000000000	0.0356670000000000
15.4000000000000	0.0358210000000000
15.5000000000000	0.0359750000000000
15.6000000000000	0.0361280000000000
15.7000000000000	0.0362800000000000
15.8000000000000	0.0364330000000000
15.9000000000000	0.0365840000000000
16	0.0367350000000000
16.1000000000000	0.0368850000000000
16.2000000000000	0.0370350000000000
16.3000000000000	0.0371850000000000
16.4000000000000	0.0373330000000000
16.5000000000000	0.0374820000000000
16.6000000000000	0.0376290000000000
16.7000000000000	0.0377770000000000
16.8000000000000	0.0379230000000000
16.9000000000000	0.0380690000000000
17	0.0382150000000000
17.1000000000000	0.0383600000000000
17.2000000000000	0.0385050000000000
17.3000000000000	0.0386490000000000
17.4000000000000	0.0387930000000000
17.5000000000000	0.0389360000000000
17.6000000000000	0.0390790000000000
17.7000000000000	0.0392210000000000
17.8000000000000	0.0393630000000000
17.9000000000000	0.0395040000000000
18	0.0396450000000000
18.1000000000000	0.0397860000000000
18.2000000000000	0.0399260000000000
18.3000000000000	0.0400650000000000
18.4000000000000	0.0402040000000000
18.5000000000000	0.0403430000000000
18.6000000000000	0.0404810000000000
18.7000000000000	0.0406180000000000
18.8000000000000	0.0407560000000000
18.9000000000000	0.0408920000000000
19	0.0410290000000000
19.1000000000000	0.0411650000000000
19.2000000000000	0.0413000000000000
19.3000000000000	0.0414350000000000
19.4000000000000	0.0415700000000000
19.5000000000000	0.0417040000000000
19.6000000000000	0.0418380000000000
19.7000000000000	0.0419720000000000
19.8000000000000	0.0421050000000000
19.9000000000000	0.0422370000000000
20	0.0423700000000000
20.1000000000000	0.0425020000000000
20.2000000000000	0.0426330000000000
20.3000000000000	0.0427640000000000
20.4000000000000	0.0428950000000000
20.5000000000000	0.0430250000000000
20.6000000000000	0.0431550000000000
20.7000000000000	0.0432840000000000
20.8000000000000	0.0434140000000000
20.9000000000000	0.0435420000000000
21	0.0436710000000000
21.1000000000000	0.0437990000000000
21.2000000000000	0.0439260000000000
21.3000000000000	0.0440540000000000
21.4000000000000	0.0441810000000000
21.5000000000000	0.0443070000000000
21.6000000000000	0.0444340000000000
21.7000000000000	0.0445590000000000
21.8000000000000	0.0446850000000000
21.9000000000000	0.0448100000000000
22	0.0449350000000000
22.1000000000000	0.0450590000000000
22.2000000000000	0.0451840000000000
22.3000000000000	0.0453070000000000
22.4000000000000	0.0454310000000000
22.5000000000000	0.0455540000000000
22.6000000000000	0.0456770000000000
22.7000000000000	0.0457990000000000
22.8000000000000	0.0459210000000000
22.9000000000000	0.0460430000000000
23	0.0461650000000000
23.1000000000000	0.0462860000000000
23.2000000000000	0.0464070000000000
23.3000000000000	0.0465270000000000
23.4000000000000	0.0466480000000000
23.5000000000000	0.0467680000000000
23.6000000000000	0.0468870000000000
23.7000000000000	0.0470070000000000
23.8000000000000	0.0471260000000000
23.9000000000000	0.0472440000000000
24	0.0473630000000000
24.1000000000000	0.0474810000000000
24.2000000000000	0.0475990000000000
24.3000000000000	0.0477160000000000
24.4000000000000	0.0478330000000000
24.5000000000000	0.0479500000000000
24.6000000000000	0.0480670000000000
24.7000000000000	0.0481830000000000
24.8000000000000	0.0482990000000000
24.9000000000000	0.0484150000000000
25	0.0485310000000000
25.1000000000000	0.0486460000000000
25.2000000000000	0.0487610000000000
25.3000000000000	0.0488760000000000
25.4000000000000	0.0489900000000000
25.5000000000000	0.0491040000000000
25.6000000000000	0.0492180000000000
25.7000000000000	0.0493320000000000
25.8000000000000	0.0494450000000000
25.9000000000000	0.0495580000000000
26	0.0496710000000000
26.1000000000000	0.0497830000000000
26.2000000000000	0.0498960000000000
26.3000000000000	0.0500080000000000
26.4000000000000	0.0501190000000000
26.5000000000000	0.0502310000000000
26.6000000000000	0.0503420000000000
26.7000000000000	0.0504530000000000
26.8000000000000	0.0505640000000000
26.9000000000000	0.0506750000000000
27	0.0507850000000000
27.1000000000000	0.0508950000000000
27.2000000000000	0.0510050000000000
27.3000000000000	0.0511140000000000
27.4000000000000	0.0512240000000000
27.5000000000000	0.0513330000000000
27.6000000000000	0.0514410000000000
27.7000000000000	0.0515500000000000
27.8000000000000	0.0516580000000000
27.9000000000000	0.0517670000000000
28	0.0518740000000000
28.1000000000000	0.0519820000000000
28.2000000000000	0.0520900000000000
28.3000000000000	0.0521970000000000
28.4000000000000	0.0523040000000000
28.5000000000000	0.0524110000000000
28.6000000000000	0.0525170000000000
28.7000000000000	0.0526230000000000
28.8000000000000	0.0527300000000000
28.9000000000000	0.0528350000000000
29	0.0529410000000000
29.1000000000000	0.0530470000000000
29.2000000000000	0.0531520000000000
29.3000000000000	0.0532570000000000
29.4000000000000	0.0533620000000000
29.5000000000000	0.0534660000000000
29.6000000000000	0.0535710000000000
29.7000000000000	0.0536750000000000
29.8000000000000	0.0537790000000000
29.9000000000000	0.0538830000000000
30	0.0539860000000000
30.1000000000000	0.0540900000000000
30.2000000000000	0.0541930000000000
30.3000000000000	0.0542960000000000
30.4000000000000	0.0543980000000000
30.5000000000000	0.0545010000000000
30.6000000000000	0.0546030000000000
30.7000000000000	0.0547060000000000
30.8000000000000	0.0548080000000000
30.9000000000000	0.0549090000000000
31	0.0550110000000000
31.1000000000000	0.0551120000000000
31.2000000000000	0.0552140000000000
31.3000000000000	0.0553150000000000
31.4000000000000	0.0554150000000000
31.5000000000000	0.0555160000000000
31.6000000000000	0.0556170000000000
31.7000000000000	0.0557170000000000
31.8000000000000	0.0558170000000000
31.9000000000000	0.0559170000000000
32	0.0560170000000000
32.1000000000000	0.0561160000000000
32.2000000000000	0.0562160000000000
32.3000000000000	0.0563150000000000
32.4000000000000	0.0564140000000000
32.5000000000000	0.0565130000000000
32.6000000000000	0.0566110000000000
32.7000000000000	0.0567100000000000
32.8000000000000	0.0568080000000000
32.9000000000000	0.0569060000000000
33	0.0570040000000000
33.1000000000000	0.0571020000000000
33.2000000000000	0.0572000000000000
33.3000000000000	0.0572970000000000
33.4000000000000	0.0573950000000000
33.5000000000000	0.0574920000000000
33.6000000000000	0.0575890000000000
33.7000000000000	0.0576860000000000
33.8000000000000	0.0577820000000000
33.9000000000000	0.0578790000000000
34	0.0579750000000000
34.1000000000000	0.0580710000000000
34.2000000000000	0.0581670000000000
34.3000000000000	0.0582630000000000
34.4000000000000	0.0583590000000000
34.5000000000000	0.0584540000000000
34.6000000000000	0.0585500000000000
34.7000000000000	0.0586450000000000
34.8000000000000	0.0587400000000000
34.9000000000000	0.0588350000000000
35	0.0589300000000000
35.1000000000000	0.0590240000000000
35.2000000000000	0.0591190000000000
35.3000000000000	0.0592130000000000
35.4000000000000	0.0593070000000000
35.5000000000000	0.0594010000000000
35.6000000000000	0.0594950000000000
35.7000000000000	0.0595890000000000
35.8000000000000	0.0596830000000000
35.9000000000000	0.0597760000000000
36	0.0598690000000000
36.1000000000000	0.0599630000000000
36.2000000000000	0.0600560000000000
36.3000000000000	0.0601480000000000
36.4000000000000	0.0602410000000000
36.5000000000000	0.0603340000000000
36.6000000000000	0.0604260000000000
36.7000000000000	0.0605190000000000
36.8000000000000	0.0606110000000000
36.9000000000000	0.0607030000000000
37	0.0607950000000000
37.1000000000000	0.0608860000000000
37.2000000000000	0.0609780000000000
37.3000000000000	0.0610690000000000
37.4000000000000	0.0611610000000000
37.5000000000000	0.0612520000000000
37.6000000000000	0.0613430000000000
37.7000000000000	0.0614340000000000
37.8000000000000	0.0615250000000000
37.9000000000000	0.0616160000000000
38	0.0617060000000000
38.1000000000000	0.0617970000000000
38.2000000000000	0.0618870000000000
38.3000000000000	0.0619770000000000
38.4000000000000	0.0620670000000000
38.5000000000000	0.0621570000000000
38.6000000000000	0.0622470000000000
38.7000000000000	0.0623370000000000
38.8000000000000	0.0624260000000000
38.9000000000000	0.0625160000000000
39	0.0626050000000000
39.1000000000000	0.0626940000000000
39.2000000000000	0.0627830000000000
39.3000000000000	0.0628720000000000
39.4000000000000	0.0629610000000000
39.5000000000000	0.0630500000000000
39.6000000000000	0.0631380000000000
39.7000000000000	0.0632270000000000
39.8000000000000	0.0633150000000000
39.9000000000000	0.0634030000000000
40	0.0634910000000000
40.1000000000000	0.0635790000000000
40.2000000000000	0.0636670000000000
40.3000000000000	0.0637550000000000
40.4000000000000	0.0638430000000000
40.5000000000000	0.0639300000000000
40.6000000000000	0.0640170000000000
40.7000000000000	0.0641050000000000
40.8000000000000	0.0641920000000000
40.9000000000000	0.0642790000000000
41	0.0643660000000000
41.1000000000000	0.0644530000000000
41.2000000000000	0.0645400000000000
41.3000000000000	0.0646260000000000
41.4000000000000	0.0647130000000000
41.5000000000000	0.0647990000000000
41.6000000000000	0.0648860000000000
41.7000000000000	0.0649720000000000
41.8000000000000	0.0650580000000000
41.9000000000000	0.0651440000000000
42	0.0652300000000000
42.1000000000000	0.0653150000000000
42.2000000000000	0.0654010000000000
42.3000000000000	0.0654870000000000
42.4000000000000	0.0655720000000000
42.5000000000000	0.0656580000000000
42.6000000000000	0.0657430000000000
42.7000000000000	0.0658280000000000
42.8000000000000	0.0659130000000000
42.9000000000000	0.0659980000000000
43	0.0660830000000000
43.1000000000000	0.0661680000000000
43.2000000000000	0.0662520000000000
43.3000000000000	0.0663370000000000
43.4000000000000	0.0664210000000000
43.5000000000000	0.0665050000000000
43.6000000000000	0.0665900000000000
43.7000000000000	0.0666740000000000
43.8000000000000	0.0667580000000000
43.9000000000000	0.0668420000000000
44	0.0669260000000000
44.1000000000000	0.0670100000000000
44.2000000000000	0.0670930000000000
44.3000000000000	0.0671770000000000
44.4000000000000	0.0672600000000000
44.5000000000000	0.0673440000000000
44.6000000000000	0.0674270000000000
44.7000000000000	0.0675100000000000
44.8000000000000	0.0675930000000000
44.9000000000000	0.0676760000000000
45	0.0677590000000000
45.1000000000000	0.0678420000000000
45.2000000000000	0.0679250000000000
45.3000000000000	0.0680070000000000
45.4000000000000	0.0680900000000000
45.5000000000000	0.0681720000000000
45.6000000000000	0.0682550000000000
45.7000000000000	0.0683370000000000
45.8000000000000	0.0684190000000000
45.9000000000000	0.0685010000000000
46	0.0685830000000000
46.1000000000000	0.0686650000000000
46.2000000000000	0.0687470000000000
46.3000000000000	0.0688290000000000
46.4000000000000	0.0689100000000000
46.5000000000000	0.0689920000000000
46.6000000000000	0.0690730000000000
46.7000000000000	0.0691550000000000
46.8000000000000	0.0692360000000000
46.9000000000000	0.0693170000000000
47	0.0693980000000000
47.1000000000000	0.0694790000000000
47.2000000000000	0.0695600000000000
47.3000000000000	0.0696410000000000
47.4000000000000	0.0697220000000000
47.5000000000000	0.0698030000000000
47.6000000000000	0.0698830000000000
47.7000000000000	0.0699640000000000
47.8000000000000	0.0700440000000000
47.9000000000000	0.0701250000000000
48	0.0702050000000000
48.1000000000000	0.0702850000000000
48.2000000000000	0.0703650000000000
48.3000000000000	0.0704450000000000
48.4000000000000	0.0705250000000000
48.5000000000000	0.0706050000000000
48.6000000000000	0.0706850000000000
48.7000000000000	0.0707650000000000
48.8000000000000	0.0708450000000000
48.9000000000000	0.0709240000000000
49	0.0710040000000000
49.1000000000000	0.0710830000000000
49.2000000000000	0.0711620000000000
49.3000000000000	0.0712420000000000
49.4000000000000	0.0713210000000000
49.5000000000000	0.0714000000000000
49.6000000000000	0.0714790000000000
49.7000000000000	0.0715580000000000
49.8000000000000	0.0716370000000000
49.9000000000000	0.0717160000000000
50	0.0717940000000000
50.1000000000000	0.0718730000000000
50.2000000000000	0.0719510000000000
50.3000000000000	0.0720300000000000
50.4000000000000	0.0721080000000000
50.5000000000000	0.0721870000000000
50.6000000000000	0.0722650000000000
50.7000000000000	0.0723430000000000
50.8000000000000	0.0724210000000000
50.9000000000000	0.0724990000000000
51	0.0725770000000000
51.1000000000000	0.0726550000000000
51.2000000000000	0.0727330000000000
51.3000000000000	0.0728110000000000
51.4000000000000	0.0728880000000000
51.5000000000000	0.0729660000000000
51.6000000000000	0.0730440000000000
51.7000000000000	0.0731210000000000
51.8000000000000	0.0731980000000000
51.9000000000000	0.0732760000000000
52	0.0733530000000000
52.1000000000000	0.0734300000000000
52.2000000000000	0.0735070000000000
52.3000000000000	0.0735840000000000
52.4000000000000	0.0736610000000000
52.5000000000000	0.0737380000000000
52.6000000000000	0.0738150000000000
52.7000000000000	0.0738920000000000
52.8000000000000	0.0739680000000000
52.9000000000000	0.0740450000000000
53	0.0741210000000000
53.1000000000000	0.0741980000000000
53.2000000000000	0.0742740000000000
53.3000000000000	0.0743510000000000
53.4000000000000	0.0744270000000000
53.5000000000000	0.0745030000000000
53.6000000000000	0.0745790000000000
53.7000000000000	0.0746550000000000
53.8000000000000	0.0747310000000000
53.9000000000000	0.0748070000000000
54	0.0748830000000000
54.1000000000000	0.0749590000000000
54.2000000000000	0.0750340000000000
54.3000000000000	0.0751100000000000
54.4000000000000	0.0751860000000000
54.5000000000000	0.0752610000000000
54.6000000000000	0.0753370000000000
54.7000000000000	0.0754120000000000
54.8000000000000	0.0754870000000000
54.9000000000000	0.0755620000000000
55	0.0756380000000000
55.1000000000000	0.0757130000000000
55.2000000000000	0.0757880000000000
55.3000000000000	0.0758630000000000
55.4000000000000	0.0759380000000000
55.5000000000000	0.0760130000000000
55.6000000000000	0.0760870000000000
55.7000000000000	0.0761620000000000
55.8000000000000	0.0762370000000000
55.9000000000000	0.0763110000000000
56	0.0763860000000000
56.1000000000000	0.0764600000000000
56.2000000000000	0.0765350000000000
56.3000000000000	0.0766090000000000
56.4000000000000	0.0766830000000000
56.5000000000000	0.0767570000000000
56.6000000000000	0.0768310000000000
56.7000000000000	0.0769050000000000
56.8000000000000	0.0769790000000000
56.9000000000000	0.0770530000000000
57	0.0771270000000000
57.1000000000000	0.0772010000000000
57.2000000000000	0.0772750000000000
57.3000000000000	0.0773480000000000
57.4000000000000	0.0774220000000000
57.5000000000000	0.0774960000000000
57.6000000000000	0.0775690000000000
57.7000000000000	0.0776430000000000
57.8000000000000	0.0777160000000000
57.9000000000000	0.0777890000000000
58	0.0778620000000000
58.1000000000000	0.0779360000000000
58.2000000000000	0.0780090000000000
58.3000000000000	0.0780820000000000
58.4000000000000	0.0781550000000000
58.5000000000000	0.0782280000000000
58.6000000000000	0.0783000000000000
58.7000000000000	0.0783730000000000
58.8000000000000	0.0784460000000000
58.9000000000000	0.0785190000000000
59	0.0785910000000000
59.1000000000000	0.0786640000000000
59.2000000000000	0.0787360000000000
59.3000000000000	0.0788090000000000
59.4000000000000	0.0788810000000000
59.5000000000000	0.0789530000000000
59.6000000000000	0.0790250000000000
59.7000000000000	0.0790980000000000
59.8000000000000	0.0791700000000000
59.9000000000000	0.0792420000000000
60	0.0793140000000000
60.1000000000000	0.0793850000000000
60.2000000000000	0.0794570000000000
60.3000000000000	0.0795290000000000
60.4000000000000	0.0796010000000000
60.5000000000000	0.0796720000000000
60.6000000000000	0.0797440000000000
60.7000000000000	0.0798160000000000
60.8000000000000	0.0798870000000000
60.9000000000000	0.0799580000000000
61	0.0800300000000000
61.1000000000000	0.0801010000000000
61.2000000000000	0.0801720000000000
61.3000000000000	0.0802430000000000
61.4000000000000	0.0803150000000000
61.5000000000000	0.0803860000000000
61.6000000000000	0.0804560000000000
61.7000000000000	0.0805270000000000
61.8000000000000	0.0805980000000000
61.9000000000000	0.0806690000000000
62	0.0807400000000000
62.1000000000000	0.0808100000000000
62.2000000000000	0.0808810000000000
62.3000000000000	0.0809510000000000
62.4000000000000	0.0810220000000000
62.5000000000000	0.0810920000000000
62.6000000000000	0.0811630000000000
62.7000000000000	0.0812330000000000
62.8000000000000	0.0813030000000000
62.9000000000000	0.0813730000000000
63	0.0814430000000000
63.1000000000000	0.0815130000000000
63.2000000000000	0.0815830000000000
63.3000000000000	0.0816530000000000
63.4000000000000	0.0817230000000000
63.5000000000000	0.0817930000000000
63.6000000000000	0.0818630000000000
63.7000000000000	0.0819320000000000
63.8000000000000	0.0820020000000000
63.9000000000000	0.0820710000000000
64	0.0821410000000000
64.1000000000000	0.0822100000000000
64.2000000000000	0.0822790000000000
64.3000000000000	0.0823490000000000
64.4000000000000	0.0824180000000000
64.5000000000000	0.0824870000000000
64.6000000000000	0.0825560000000000
64.7000000000000	0.0826250000000000
64.8000000000000	0.0826940000000000
64.9000000000000	0.0827630000000000
65	0.0828320000000000
65.1000000000000	0.0829000000000000
65.2000000000000	0.0829690000000000
65.3000000000000	0.0830380000000000
65.4000000000000	0.0831060000000000
65.5000000000000	0.0831750000000000
65.6000000000000	0.0832430000000000
65.7000000000000	0.0833110000000000
65.8000000000000	0.0833800000000000
65.9000000000000	0.0834480000000000
66	0.0835160000000000
66.1000000000000	0.0835840000000000
66.2000000000000	0.0836520000000000
66.3000000000000	0.0837200000000000
66.4000000000000	0.0837880000000000
66.5000000000000	0.0838560000000000
66.6000000000000	0.0839240000000000
66.7000000000000	0.0839910000000000
66.8000000000000	0.0840590000000000
66.9000000000000	0.0841260000000000
67	0.0841940000000000
67.1000000000000	0.0842610000000000
67.2000000000000	0.0843290000000000
67.3000000000000	0.0843960000000000
67.4000000000000	0.0844630000000000
67.5000000000000	0.0845300000000000
67.6000000000000	0.0845970000000000
67.7000000000000	0.0846640000000000
67.8000000000000	0.0847310000000000
67.9000000000000	0.0847980000000000
68	0.0848650000000000
68.1000000000000	0.0849320000000000
68.2000000000000	0.0849980000000000
68.3000000000000	0.0850650000000000
68.4000000000000	0.0851310000000000
68.5000000000000	0.0851980000000000
68.6000000000000	0.0852640000000000
68.7000000000000	0.0853310000000000
68.8000000000000	0.0853970000000000
68.9000000000000	0.0854630000000000
69	0.0855290000000000
69.1000000000000	0.0855950000000000
69.2000000000000	0.0856610000000000
69.3000000000000	0.0857270000000000
69.4000000000000	0.0857930000000000
69.5000000000000	0.0858580000000000
69.6000000000000	0.0859240000000000
69.7000000000000	0.0859900000000000
69.8000000000000	0.0860550000000000
69.9000000000000	0.0861210000000000
70	0.0861860000000000
70.1000000000000	0.0862510000000000
70.2000000000000	0.0863170000000000
70.3000000000000	0.0863820000000000
70.4000000000000	0.0864470000000000
70.5000000000000	0.0865120000000000
70.6000000000000	0.0865770000000000
70.7000000000000	0.0866420000000000
70.8000000000000	0.0867060000000000
70.9000000000000	0.0867710000000000
71	0.0868360000000000
71.1000000000000	0.0869000000000000
71.2000000000000	0.0869650000000000
71.3000000000000	0.0870290000000000
71.4000000000000	0.0870930000000000
71.5000000000000	0.0871580000000000
71.6000000000000	0.0872220000000000
71.7000000000000	0.0872860000000000
71.8000000000000	0.0873500000000000
71.9000000000000	0.0874140000000000
72	0.0874780000000000
72.1000000000000	0.0875410000000000
72.2000000000000	0.0876050000000000
72.3000000000000	0.0876690000000000
72.4000000000000	0.0877320000000000
72.5000000000000	0.0877960000000000
72.6000000000000	0.0878590000000000
72.7000000000000	0.0879220000000000
72.8000000000000	0.0879850000000000
72.9000000000000	0.0880480000000000
73	0.0881110000000000
73.1000000000000	0.0881740000000000
73.2000000000000	0.0882370000000000
73.3000000000000	0.0883000000000000
73.4000000000000	0.0883630000000000
73.5000000000000	0.0884250000000000
73.6000000000000	0.0884880000000000
73.7000000000000	0.0885500000000000
73.8000000000000	0.0886130000000000
73.9000000000000	0.0886750000000000
74	0.0887370000000000
74.1000000000000	0.0887990000000000
74.2000000000000	0.0888610000000000
74.3000000000000	0.0889230000000000
74.4000000000000	0.0889850000000000
74.5000000000000	0.0890470000000000
74.6000000000000	0.0891080000000000
74.7000000000000	0.0891700000000000
74.8000000000000	0.0892310000000000
74.9000000000000	0.0892930000000000
75	0.0893540000000000
75.1000000000000	0.0894150000000000
75.2000000000000	0.0894760000000000
75.3000000000000	0.0895370000000000
75.4000000000000	0.0895980000000000
75.5000000000000	0.0896590000000000
75.6000000000000	0.0897200000000000
75.7000000000000	0.0897800000000000
75.8000000000000	0.0898410000000000
75.9000000000000	0.0899010000000000
76	0.0899610000000000
76.1000000000000	0.0900220000000000
76.2000000000000	0.0900820000000000
76.3000000000000	0.0901420000000000
76.4000000000000	0.0902020000000000
76.5000000000000	0.0902620000000000
76.6000000000000	0.0903210000000000
76.7000000000000	0.0903810000000000
76.8000000000000	0.0904410000000000
76.9000000000000	0.0905000000000000
77	0.0905590000000000
77.1000000000000	0.0906190000000000
77.2000000000000	0.0906780000000000
77.3000000000000	0.0907370000000000
77.4000000000000	0.0907960000000000
77.5000000000000	0.0908550000000000
77.6000000000000	0.0909130000000000
77.7000000000000	0.0909720000000000
77.8000000000000	0.0910300000000000
77.9000000000000	0.0910890000000000
78	0.0911470000000000
78.1000000000000	0.0912050000000000
78.2000000000000	0.0912630000000000
78.3000000000000	0.0913210000000000
78.4000000000000	0.0913790000000000
78.5000000000000	0.0914370000000000
78.6000000000000	0.0914950000000000
78.7000000000000	0.0915520000000000
78.8000000000000	0.0916100000000000
78.9000000000000	0.0916670000000000
79	0.0917240000000000
79.1000000000000	0.0917810000000000
79.2000000000000	0.0918380000000000
79.3000000000000	0.0918950000000000
79.4000000000000	0.0919520000000000
79.5000000000000	0.0920080000000000
79.6000000000000	0.0920650000000000
79.7000000000000	0.0921210000000000
79.8000000000000	0.0921770000000000
79.9000000000000	0.0922340000000000
80	0.0922900000000000
80.1000000000000	0.0923460000000000
80.2000000000000	0.0924010000000000
80.3000000000000	0.0924570000000000
80.4000000000000	0.0925130000000000
80.5000000000000	0.0925680000000000
80.6000000000000	0.0926230000000000
80.7000000000000	0.0926780000000000
80.8000000000000	0.0927330000000000
80.9000000000000	0.0927880000000000
81	0.0928430000000000
81.1000000000000	0.0928980000000000
81.2000000000000	0.0929520000000000
81.3000000000000	0.0930070000000000
81.4000000000000	0.0930610000000000
81.5000000000000	0.0931150000000000
81.6000000000000	0.0931690000000000
81.7000000000000	0.0932230000000000
81.8000000000000	0.0932770000000000
81.9000000000000	0.0933300000000000
82	0.0933840000000000
82.1000000000000	0.0934370000000000
82.2000000000000	0.0934900000000000
82.3000000000000	0.0935430000000000
82.4000000000000	0.0935960000000000
82.5000000000000	0.0936490000000000
82.6000000000000	0.0937010000000000
82.7000000000000	0.0937540000000000
82.8000000000000	0.0938060000000000
82.9000000000000	0.0938580000000000
83	0.0939100000000000
83.1000000000000	0.0939620000000000
83.2000000000000	0.0940140000000000
83.3000000000000	0.0940650000000000
83.4000000000000	0.0941170000000000
83.5000000000000	0.0941680000000000
83.6000000000000	0.0942190000000000
83.7000000000000	0.0942700000000000
83.8000000000000	0.0943210000000000
83.9000000000000	0.0943720000000000
84	0.0944220000000000
84.1000000000000	0.0944730000000000
84.2000000000000	0.0945230000000000
84.3000000000000	0.0945730000000000
84.4000000000000	0.0946230000000000
84.5000000000000	0.0946730000000000
84.6000000000000	0.0947220000000000
84.7000000000000	0.0947720000000000
84.8000000000000	0.0948210000000000
84.9000000000000	0.0948700000000000
85	0.0949190000000000
85.1000000000000	0.0949670000000000
85.2000000000000	0.0950160000000000
85.3000000000000	0.0950640000000000
85.4000000000000	0.0951130000000000
85.5000000000000	0.0951610000000000
85.6000000000000	0.0952090000000000
85.7000000000000	0.0952560000000000
85.8000000000000	0.0953040000000000
85.9000000000000	0.0953510000000000
86	0.0953980000000000
86.1000000000000	0.0954450000000000
86.2000000000000	0.0954920000000000
86.3000000000000	0.0955390000000000
86.4000000000000	0.0955850000000000
86.5000000000000	0.0956320000000000
86.6000000000000	0.0956780000000000
86.7000000000000	0.0957240000000000
86.8000000000000	0.0957690000000000
86.9000000000000	0.0958150000000000
87	0.0958600000000000
87.1000000000000	0.0959050000000000
87.2000000000000	0.0959500000000000
87.3000000000000	0.0959950000000000
87.4000000000000	0.0960400000000000
87.5000000000000	0.0960840000000000
87.6000000000000	0.0961280000000000
87.7000000000000	0.0961720000000000
87.8000000000000	0.0962160000000000
87.9000000000000	0.0962590000000000
88	0.0963030000000000
88.1000000000000	0.0963460000000000
88.2000000000000	0.0963890000000000
88.3000000000000	0.0964320000000000
88.4000000000000	0.0964740000000000
88.5000000000000	0.0965160000000000
88.6000000000000	0.0965580000000000
88.7000000000000	0.0966000000000000
88.8000000000000	0.0966420000000000
88.9000000000000	0.0966830000000000
89	0.0967250000000000
89.1000000000000	0.0967660000000000
89.2000000000000	0.0968070000000000
89.3000000000000	0.0968470000000000
89.4000000000000	0.0968870000000000
89.5000000000000	0.0969280000000000
89.6000000000000	0.0969670000000000
89.7000000000000	0.0970070000000000
89.8000000000000	0.0970460000000000
89.9000000000000	0.0970860000000000
90	0.0971250000000000
90.1000000000000	0.0971630000000000
90.2000000000000	0.0972020000000000
90.3000000000000	0.0972400000000000
90.4000000000000	0.0972780000000000
90.5000000000000	0.0973160000000000
90.6000000000000	0.0973530000000000
90.7000000000000	0.0973910000000000
90.8000000000000	0.0974280000000000
90.9000000000000	0.0974640000000000
91	0.0975010000000000
91.1000000000000	0.0975370000000000
91.2000000000000	0.0975730000000000
91.3000000000000	0.0976090000000000
91.4000000000000	0.0976440000000000
91.5000000000000	0.0976790000000000
91.6000000000000	0.0977140000000000
91.7000000000000	0.0977490000000000
91.8000000000000	0.0977830000000000
91.9000000000000	0.0978180000000000
92	0.0978510000000000
92.1000000000000	0.0978850000000000
92.2000000000000	0.0979180000000000
92.3000000000000	0.0979510000000000
92.4000000000000	0.0979840000000000
92.5000000000000	0.0980170000000000
92.6000000000000	0.0980490000000000
92.7000000000000	0.0980810000000000
92.8000000000000	0.0981120000000000
92.9000000000000	0.0981440000000000
93	0.0981750000000000
93.1000000000000	0.0982060000000000
93.2000000000000	0.0982360000000000
93.3000000000000	0.0982660000000000
93.4000000000000	0.0982960000000000
93.5000000000000	0.0983260000000000
93.6000000000000	0.0983550000000000
93.7000000000000	0.0983840000000000
93.8000000000000	0.0984120000000000
93.9000000000000	0.0984410000000000
94	0.0984690000000000
94.1000000000000	0.0984960000000000
94.2000000000000	0.0985240000000000
94.3000000000000	0.0985510000000000
94.4000000000000	0.0985770000000000
94.5000000000000	0.0986040000000000
94.6000000000000	0.0986300000000000
94.7000000000000	0.0986560000000000
94.8000000000000	0.0986810000000000
94.9000000000000	0.0987060000000000
95	0.0987310000000000
95.1000000000000	0.0987550000000000
95.2000000000000	0.0987790000000000
95.3000000000000	0.0988030000000000
95.4000000000000	0.0988260000000000
95.5000000000000	0.0988490000000000
95.6000000000000	0.0988720000000000
95.7000000000000	0.0988940000000000
95.8000000000000	0.0989160000000000
95.9000000000000	0.0989380000000000
96	0.0989590000000000
96.1000000000000	0.0989800000000000
96.2000000000000	0.0990000000000000
96.3000000000000	0.0990200000000000
96.4000000000000	0.0990400000000000
96.5000000000000	0.0990590000000000
96.6000000000000	0.0990780000000000
96.7000000000000	0.0990970000000000
96.8000000000000	0.0991150000000000
96.9000000000000	0.0991330000000000
97	0.0991500000000000
97.1000000000000	0.0991670000000000
97.2000000000000	0.0991830000000000
97.3000000000000	0.0992000000000000
97.4000000000000	0.0992150000000000
97.5000000000000	0.0992310000000000
97.6000000000000	0.0992460000000000
97.7000000000000	0.0992600000000000
97.8000000000000	0.0992740000000000
97.9000000000000	0.0992880000000000
98	0.0993010000000000
98.1000000000000	0.0993140000000000
98.2000000000000	0.0993270000000000
98.3000000000000	0.0993390000000000
98.4000000000000	0.0993500000000000
98.5000000000000	0.0993610000000000
98.6000000000000	0.0993720000000000
98.7000000000000	0.0993820000000000
98.8000000000000	0.0993920000000000
98.9000000000000	0.0994010000000000
99	0.0994100000000000
99.1000000000000	0.0994190000000000
99.2000000000000	0.0994270000000000
99.3000000000000	0.0994340000000000
99.4000000000000	0.0994410000000000
99.5000000000000	0.0994480000000000
99.6000000000000	0.0994540000000000
99.7000000000000	0.0994590000000000
99.8000000000000	0.0994640000000000
99.9000000000000	0.0994690000000000
100	0.0994730000000000
100.100000000000	0.0994770000000000
100.200000000000	0.0994800000000000
100.300000000000	0.0994820000000000
100.400000000000	0.0994840000000000
100.500000000000	0.0994860000000000
100.600000000000	0.0994870000000000
100.700000000000	0.0994880000000000
100.800000000000	0.0994880000000000
100.900000000000	0.0994870000000000
101	0.0994860000000000
101.100000000000	0.0994850000000000
101.200000000000	0.0994820000000000
101.300000000000	0.0994800000000000
101.400000000000	0.0994770000000000
101.500000000000	0.0994730000000000
101.600000000000	0.0994690000000000
101.700000000000	0.0994640000000000
101.800000000000	0.0994580000000000
101.900000000000	0.0994520000000000
102	0.0994460000000000
102.100000000000	0.0994390000000000
102.200000000000	0.0994310000000000
102.300000000000	0.0994230000000000
102.400000000000	0.0994140000000000
102.500000000000	0.0994040000000000
102.600000000000	0.0993940000000000
102.700000000000	0.0993830000000000
102.800000000000	0.0993720000000000
102.900000000000	0.0993600000000000
103	0.0993480000000000
103.100000000000	0.0993340000000000
103.200000000000	0.0993210000000000
103.300000000000	0.0993060000000000
103.400000000000	0.0992910000000000
103.500000000000	0.0992750000000000
103.600000000000	0.0992590000000000
103.700000000000	0.0992420000000000
103.800000000000	0.0992240000000000
103.900000000000	0.0992060000000000
104	0.0991870000000000
104.100000000000	0.0991670000000000
104.200000000000	0.0991470000000000
104.300000000000	0.0991260000000000
104.400000000000	0.0991040000000000
104.500000000000	0.0990820000000000
104.600000000000	0.0990590000000000
104.700000000000	0.0990350000000000
104.800000000000	0.0990110000000000
104.900000000000	0.0989850000000000
105	0.0989600000000000
105.100000000000	0.0989330000000000
105.200000000000	0.0989060000000000
105.300000000000	0.0988770000000000
105.400000000000	0.0988490000000000
105.500000000000	0.0988190000000000
105.600000000000	0.0987890000000000
105.700000000000	0.0987580000000000
105.800000000000	0.0987260000000000
105.900000000000	0.0986930000000000
106	0.0986600000000000
106.100000000000	0.0986250000000000
106.200000000000	0.0985900000000000
106.300000000000	0.0985550000000000
106.400000000000	0.0985180000000000
106.500000000000	0.0984810000000000
106.600000000000	0.0984430000000000
106.700000000000	0.0984040000000000
106.800000000000	0.0983640000000000
106.900000000000	0.0983230000000000
107	0.0982820000000000
107.100000000000	0.0982390000000000
107.200000000000	0.0981960000000000
107.300000000000	0.0981520000000000
107.400000000000	0.0981070000000000
107.500000000000	0.0980620000000000
107.600000000000	0.0980150000000000
107.700000000000	0.0979670000000000
107.800000000000	0.0979190000000000
107.900000000000	0.0978700000000000
108	0.0978200000000000
108.100000000000	0.0977680000000000
108.200000000000	0.0977170000000000
108.300000000000	0.0976640000000000
108.400000000000	0.0976100000000000
108.500000000000	0.0975550000000000
108.600000000000	0.0974990000000000
108.700000000000	0.0974430000000000
108.800000000000	0.0973850000000000
108.900000000000	0.0973260000000000
109	0.0972670000000000
109.100000000000	0.0972060000000000
109.200000000000	0.0971450000000000
109.300000000000	0.0970830000000000
109.400000000000	0.0970190000000000
109.500000000000	0.0969550000000000
109.600000000000	0.0968890000000000
109.700000000000	0.0968230000000000
109.800000000000	0.0967550000000000
109.900000000000	0.0966860000000000
110	0.0966170000000000
110.100000000000	0.0965460000000000
110.200000000000	0.0964750000000000
110.300000000000	0.0964020000000000
110.400000000000	0.0963280000000000
110.500000000000	0.0962530000000000
110.600000000000	0.0961770000000000
110.700000000000	0.0961000000000000
110.800000000000	0.0960220000000000
110.900000000000	0.0959420000000000
111	0.0958620000000000
111.100000000000	0.0957800000000000
111.200000000000	0.0956980000000000
111.300000000000	0.0956140000000000
111.400000000000	0.0955290000000000
111.500000000000	0.0954430000000000
111.600000000000	0.0953550000000000
111.700000000000	0.0952670000000000
111.800000000000	0.0951770000000000
111.900000000000	0.0950860000000000
112	0.0949940000000000
112.100000000000	0.0949010000000000
112.200000000000	0.0948070000000000
112.300000000000	0.0947110000000000
112.400000000000	0.0946140000000000
112.500000000000	0.0945160000000000
112.600000000000	0.0944160000000000
112.700000000000	0.0943160000000000
112.800000000000	0.0942140000000000
112.900000000000	0.0941100000000000
113	0.0940060000000000
113.100000000000	0.0939000000000000
113.200000000000	0.0937930000000000
113.300000000000	0.0936840000000000
113.400000000000	0.0935750000000000
113.500000000000	0.0934630000000000
113.600000000000	0.0933510000000000
113.700000000000	0.0932370000000000
113.800000000000	0.0931220000000000
113.900000000000	0.0930060000000000
114	0.0928880000000000
114.100000000000	0.0927680000000000
114.200000000000	0.0926480000000000
114.300000000000	0.0925250000000000
114.400000000000	0.0924020000000000
114.500000000000	0.0922770000000000
114.600000000000	0.0921510000000000
114.700000000000	0.0920230000000000
114.800000000000	0.0918930000000000
114.900000000000	0.0917630000000000
115	0.0916300000000000
115.100000000000	0.0914970000000000
115.200000000000	0.0913620000000000
115.300000000000	0.0912250000000000
115.400000000000	0.0910870000000000
115.500000000000	0.0909470000000000
115.600000000000	0.0908060000000000
115.700000000000	0.0906630000000000
115.800000000000	0.0905180000000000
115.900000000000	0.0903720000000000
116	0.0902250000000000
116.100000000000	0.0900760000000000
116.200000000000	0.0899250000000000
116.300000000000	0.0897730000000000
116.400000000000	0.0896190000000000
116.500000000000	0.0894630000000000
116.600000000000	0.0893060000000000
116.700000000000	0.0891470000000000
116.800000000000	0.0889870000000000
116.900000000000	0.0888250000000000
117	0.0886610000000000
117.100000000000	0.0884960000000000
117.200000000000	0.0883280000000000
117.300000000000	0.0881600000000000
117.400000000000	0.0879890000000000
117.500000000000	0.0878170000000000
117.600000000000	0.0876430000000000
117.700000000000	0.0874670000000000
117.800000000000	0.0872890000000000
117.900000000000	0.0871100000000000
118	0.0869290000000000
118.100000000000	0.0867460000000000
118.200000000000	0.0865610000000000
118.300000000000	0.0863750000000000
118.400000000000	0.0861860000000000
118.500000000000	0.0859960000000000
118.600000000000	0.0858040000000000
118.700000000000	0.0856100000000000
118.800000000000	0.0854150000000000
118.900000000000	0.0852170000000000
119	0.0850180000000000
119.100000000000	0.0848160000000000
119.200000000000	0.0846130000000000
119.300000000000	0.0844080000000000
119.400000000000	0.0842010000000000
119.500000000000	0.0839920000000000
119.600000000000	0.0837810000000000
119.700000000000	0.0835680000000000
119.800000000000	0.0833530000000000
119.900000000000	0.0831360000000000
120	0.0829170000000000
120.100000000000	0.0826970000000000
120.200000000000	0.0824740000000000
120.300000000000	0.0822490000000000
120.400000000000	0.0820220000000000
120.500000000000	0.0817930000000000
120.600000000000	0.0815620000000000
120.700000000000	0.0813290000000000
120.800000000000	0.0810940000000000
120.900000000000	0.0808570000000000
121	0.0806180000000000
121.100000000000	0.0803770000000000
121.200000000000	0.0801330000000000
121.300000000000	0.0798880000000000
121.400000000000	0.0796400000000000
121.500000000000	0.0793900000000000
121.600000000000	0.0791380000000000
121.700000000000	0.0788840000000000
121.800000000000	0.0786280000000000
121.900000000000	0.0783700000000000
122	0.0781090000000000
122.100000000000	0.0778460000000000
122.200000000000	0.0775810000000000
122.300000000000	0.0773140000000000
122.400000000000	0.0770450000000000
122.500000000000	0.0767730000000000
122.600000000000	0.0765000000000000
122.700000000000	0.0762230000000000
122.800000000000	0.0759450000000000
122.900000000000	0.0756650000000000
123	0.0753820000000000
123.100000000000	0.0750970000000000
123.200000000000	0.0748090000000000
123.300000000000	0.0745200000000000
123.400000000000	0.0742280000000000
123.500000000000	0.0739330000000000
123.600000000000	0.0736370000000000
123.700000000000	0.0733380000000000
123.800000000000	0.0730370000000000
123.900000000000	0.0727330000000000
124	0.0724270000000000
124.100000000000	0.0721190000000000
124.200000000000	0.0718090000000000
124.300000000000	0.0714960000000000
124.400000000000	0.0711800000000000
124.500000000000	0.0708630000000000
124.600000000000	0.0705430000000000
124.700000000000	0.0702200000000000
124.800000000000	0.0698950000000000
124.900000000000	0.0695680000000000
125	0.0692390000000000
125.100000000000	0.0689060000000000
125.200000000000	0.0685720000000000
125.300000000000	0.0682350000000000
125.400000000000	0.0678960000000000
125.500000000000	0.0675540000000000
125.600000000000	0.0672100000000000
125.700000000000	0.0668640000000000
125.800000000000	0.0665150000000000
125.900000000000	0.0661630000000000
126	0.0658090000000000
126.100000000000	0.0654530000000000
126.200000000000	0.0650940000000000
126.300000000000	0.0647330000000000
126.400000000000	0.0643690000000000
126.500000000000	0.0640030000000000
126.600000000000	0.0636350000000000
126.700000000000	0.0632640000000000
126.800000000000	0.0628900000000000
126.900000000000	0.0625140000000000
127	0.0621360000000000
127.100000000000	0.0617550000000000
127.200000000000	0.0613720000000000
127.300000000000	0.0609860000000000
127.400000000000	0.0605970000000000
127.500000000000	0.0602070000000000
127.600000000000	0.0598140000000000
127.700000000000	0.0594180000000000
127.800000000000	0.0590200000000000
127.900000000000	0.0586190000000000
128	0.0582160000000000
128.100000000000	0.0578110000000000
128.200000000000	0.0574030000000000
128.300000000000	0.0569920000000000
128.400000000000	0.0565800000000000
128.500000000000	0.0561640000000000
128.600000000000	0.0557470000000000
128.700000000000	0.0553260000000000
128.800000000000	0.0549040000000000
128.900000000000	0.0544790000000000
129	0.0540510000000000
129.100000000000	0.0536220000000000
129.200000000000	0.0531890000000000
129.300000000000	0.0527550000000000
129.400000000000	0.0523180000000000
129.500000000000	0.0518780000000000
129.600000000000	0.0514360000000000
129.700000000000	0.0509920000000000
129.800000000000	0.0505460000000000
129.900000000000	0.0500970000000000
130	0.0496450000000000
130.100000000000	0.0491920000000000
130.200000000000	0.0487360000000000
130.300000000000	0.0482780000000000
130.400000000000	0.0478170000000000
130.500000000000	0.0473540000000000
130.600000000000	0.0468890000000000
130.700000000000	0.0464220000000000
130.800000000000	0.0459520000000000
130.900000000000	0.0454800000000000
131	0.0450060000000000
131.100000000000	0.0445290000000000
131.200000000000	0.0440510000000000
131.300000000000	0.0435700000000000
131.400000000000	0.0430870000000000
131.500000000000	0.0426010000000000
131.600000000000	0.0421140000000000
131.700000000000	0.0416240000000000
131.800000000000	0.0411330000000000
131.900000000000	0.0406390000000000
132	0.0401430000000000
132.100000000000	0.0396450000000000
132.200000000000	0.0391450000000000
132.300000000000	0.0386430000000000
132.400000000000	0.0381390000000000
132.500000000000	0.0376330000000000
132.600000000000	0.0371250000000000
132.700000000000	0.0366140000000000
132.800000000000	0.0361020000000000
132.900000000000	0.0355880000000000
133	0.0350730000000000
133.100000000000	0.0345550000000000
133.200000000000	0.0340350000000000
133.300000000000	0.0335130000000000
133.400000000000	0.0329900000000000
133.500000000000	0.0324650000000000
133.600000000000	0.0319380000000000
133.700000000000	0.0314090000000000
133.800000000000	0.0308790000000000
133.900000000000	0.0303470000000000
134	0.0298130000000000
134.100000000000	0.0292770000000000
134.200000000000	0.0287400000000000
134.300000000000	0.0282010000000000
134.400000000000	0.0276610000000000
134.500000000000	0.0271190000000000
134.600000000000	0.0265750000000000
134.700000000000	0.0260300000000000
134.800000000000	0.0254840000000000
134.900000000000	0.0249360000000000
135	0.0243870000000000
135.100000000000	0.0238360000000000
135.200000000000	0.0232840000000000
135.300000000000	0.0227300000000000
135.400000000000	0.0221750000000000
135.500000000000	0.0216190000000000
135.600000000000	0.0210620000000000
135.700000000000	0.0205030000000000
135.800000000000	0.0199430000000000
135.900000000000	0.0193820000000000
136	0.0188200000000000
136.100000000000	0.0182570000000000
136.200000000000	0.0176930000000000
136.300000000000	0.0171270000000000
136.400000000000	0.0165610000000000
136.500000000000	0.0159930000000000
136.600000000000	0.0154250000000000
136.700000000000	0.0148560000000000
136.800000000000	0.0142860000000000
136.900000000000	0.0137150000000000
137	0.0131430000000000
137.100000000000	0.0125700000000000
137.200000000000	0.0119970000000000
137.300000000000	0.0114230000000000
137.400000000000	0.0108480000000000
137.500000000000	0.0102730000000000
137.600000000000	0.00969600000000000
137.700000000000	0.00912000000000000
137.800000000000	0.00854300000000000
137.900000000000	0.00796500000000000
138	0.00738700000000000
138.100000000000	0.00680800000000000
138.200000000000	0.00622900000000000
138.300000000000	0.00565000000000000
138.400000000000	0.00507000000000000
138.500000000000	0.00449000000000000
138.600000000000	0.00390900000000000
138.700000000000	0.00332900000000000
138.800000000000	0.00274800000000000
138.900000000000	0.00216700000000000
139	0.00158600000000000
139.100000000000	0.00100500000000000
139.200000000000	0.000423000000000000
139.300000000000	-0.000158000000000000
139.400000000000	-0.000739000000000000
139.500000000000	-0.00132000000000000
139.600000000000	-0.00190100000000000
139.700000000000	-0.00248300000000000
139.800000000000	-0.00306300000000000
139.900000000000	-0.00364400000000000
140	-0.00422500000000000
140.100000000000	-0.00480500000000000
140.200000000000	-0.00538500000000000
140.300000000000	-0.00596400000000000
140.400000000000	-0.00654400000000000
140.500000000000	-0.00712200000000000
140.600000000000	-0.00770100000000000
140.700000000000	-0.00827900000000000
140.800000000000	-0.00885600000000000
140.900000000000	-0.00943300000000000
141	-0.0100090000000000
141.100000000000	-0.0105850000000000
141.200000000000	-0.0111600000000000
141.300000000000	-0.0117350000000000
141.400000000000	-0.0123080000000000
141.500000000000	-0.0128810000000000
141.600000000000	-0.0134530000000000
141.700000000000	-0.0140250000000000
141.800000000000	-0.0145950000000000
141.900000000000	-0.0151650000000000
142	-0.0157340000000000
142.100000000000	-0.0163020000000000
142.200000000000	-0.0168680000000000
142.300000000000	-0.0174340000000000
142.400000000000	-0.0179990000000000
142.500000000000	-0.0185630000000000
142.600000000000	-0.0191260000000000
142.700000000000	-0.0196870000000000
142.800000000000	-0.0202470000000000
142.900000000000	-0.0208070000000000
143	-0.0213650000000000
143.100000000000	-0.0219210000000000
143.200000000000	-0.0224770000000000
143.300000000000	-0.0230310000000000
143.400000000000	-0.0235840000000000
143.500000000000	-0.0241350000000000
143.600000000000	-0.0246850000000000
143.700000000000	-0.0252340000000000
143.800000000000	-0.0257810000000000
143.900000000000	-0.0263270000000000
144	-0.0268710000000000
144.100000000000	-0.0274130000000000
144.200000000000	-0.0279550000000000
144.300000000000	-0.0284940000000000
144.400000000000	-0.0290320000000000
144.500000000000	-0.0295680000000000
144.600000000000	-0.0301030000000000
144.700000000000	-0.0306360000000000
144.800000000000	-0.0311670000000000
144.900000000000	-0.0316970000000000
145	-0.0322240000000000
145.100000000000	-0.0327500000000000
145.200000000000	-0.0332750000000000
145.300000000000	-0.0337970000000000
145.400000000000	-0.0343170000000000
145.500000000000	-0.0348360000000000
145.600000000000	-0.0353530000000000
145.700000000000	-0.0358680000000000
145.800000000000	-0.0363810000000000
145.900000000000	-0.0368920000000000
146	-0.0374010000000000
146.100000000000	-0.0379080000000000
146.200000000000	-0.0384130000000000
146.300000000000	-0.0389160000000000
146.400000000000	-0.0394170000000000
146.500000000000	-0.0399160000000000
146.600000000000	-0.0404130000000000
146.700000000000	-0.0409070000000000
146.800000000000	-0.0414000000000000
146.900000000000	-0.0418910000000000
147	-0.0423790000000000
147.100000000000	-0.0428650000000000
147.200000000000	-0.0433490000000000
147.300000000000	-0.0438310000000000
147.400000000000	-0.0443110000000000
147.500000000000	-0.0447880000000000
147.600000000000	-0.0452630000000000
147.700000000000	-0.0457360000000000
147.800000000000	-0.0462070000000000
147.900000000000	-0.0466760000000000
148	-0.0471420000000000
148.100000000000	-0.0476060000000000
148.200000000000	-0.0480670000000000
148.300000000000	-0.0485270000000000
148.400000000000	-0.0489840000000000
148.500000000000	-0.0494380000000000
148.600000000000	-0.0498910000000000
148.700000000000	-0.0503410000000000
148.800000000000	-0.0507880000000000
148.900000000000	-0.0512340000000000
149	-0.0516770000000000
149.100000000000	-0.0521170000000000
149.200000000000	-0.0525550000000000
149.300000000000	-0.0529910000000000
149.400000000000	-0.0534240000000000
149.500000000000	-0.0538550000000000
149.600000000000	-0.0542840000000000
149.700000000000	-0.0547100000000000
149.800000000000	-0.0551340000000000
149.900000000000	-0.0555550000000000
150	-0.0559740000000000
150.100000000000	-0.0563900000000000
150.200000000000	-0.0568040000000000
150.300000000000	-0.0572160000000000
150.400000000000	-0.0576250000000000
150.500000000000	-0.0580310000000000
150.600000000000	-0.0584350000000000
150.700000000000	-0.0588370000000000
150.800000000000	-0.0592360000000000
150.900000000000	-0.0596330000000000
151	-0.0600270000000000
151.100000000000	-0.0604190000000000
151.200000000000	-0.0608090000000000
151.300000000000	-0.0611960000000000
151.400000000000	-0.0615800000000000
151.500000000000	-0.0619620000000000
151.600000000000	-0.0623420000000000
151.700000000000	-0.0627190000000000
151.800000000000	-0.0630930000000000
151.900000000000	-0.0634650000000000
152	-0.0638350000000000
152.100000000000	-0.0642020000000000
152.200000000000	-0.0645670000000000
152.300000000000	-0.0649290000000000
152.400000000000	-0.0652890000000000
152.500000000000	-0.0656470000000000
152.600000000000	-0.0660020000000000
152.700000000000	-0.0663540000000000
152.800000000000	-0.0667040000000000
152.900000000000	-0.0670520000000000
153	-0.0673970000000000
153.100000000000	-0.0677400000000000
153.200000000000	-0.0680800000000000
153.300000000000	-0.0684180000000000
153.400000000000	-0.0687540000000000
153.500000000000	-0.0690870000000000
153.600000000000	-0.0694180000000000
153.700000000000	-0.0697460000000000
153.800000000000	-0.0700720000000000
153.900000000000	-0.0703960000000000
154	-0.0707170000000000
154.100000000000	-0.0710350000000000
154.200000000000	-0.0713520000000000
154.300000000000	-0.0716660000000000
154.400000000000	-0.0719780000000000
154.500000000000	-0.0722870000000000
154.600000000000	-0.0725940000000000
154.700000000000	-0.0728980000000000
154.800000000000	-0.0732010000000000
154.900000000000	-0.0735010000000000
155	-0.0737980000000000
155.100000000000	-0.0740940000000000
155.200000000000	-0.0743870000000000
155.300000000000	-0.0746770000000000
155.400000000000	-0.0749660000000000
155.500000000000	-0.0752520000000000
155.600000000000	-0.0755360000000000
155.700000000000	-0.0758170000000000
155.800000000000	-0.0760970000000000
155.900000000000	-0.0763740000000000
156	-0.0766480000000000
156.100000000000	-0.0769210000000000
156.200000000000	-0.0771910000000000
156.300000000000	-0.0774600000000000
156.400000000000	-0.0777260000000000
156.500000000000	-0.0779890000000000
156.600000000000	-0.0782510000000000
156.700000000000	-0.0785100000000000
156.800000000000	-0.0787670000000000
156.900000000000	-0.0790230000000000
157	-0.0792750000000000
157.100000000000	-0.0795260000000000
157.200000000000	-0.0797750000000000
157.300000000000	-0.0800210000000000
157.400000000000	-0.0802660000000000
157.500000000000	-0.0805080000000000
157.600000000000	-0.0807480000000000
157.700000000000	-0.0809860000000000
157.800000000000	-0.0812220000000000
157.900000000000	-0.0814560000000000
158	-0.0816880000000000
158.100000000000	-0.0819180000000000
158.200000000000	-0.0821460000000000
158.300000000000	-0.0823710000000000
158.400000000000	-0.0825950000000000
158.500000000000	-0.0828170000000000
158.600000000000	-0.0830370000000000
158.700000000000	-0.0832540000000000
158.800000000000	-0.0834700000000000
158.900000000000	-0.0836840000000000
159	-0.0838960000000000
159.100000000000	-0.0841060000000000
159.200000000000	-0.0843140000000000
159.300000000000	-0.0845200000000000
159.400000000000	-0.0847240000000000
159.500000000000	-0.0849260000000000
159.600000000000	-0.0851260000000000
159.700000000000	-0.0853250000000000
159.800000000000	-0.0855210000000000
159.900000000000	-0.0857160000000000
160	-0.0859090000000000
160.100000000000	-0.0861000000000000
160.200000000000	-0.0862890000000000
160.300000000000	-0.0864760000000000
160.400000000000	-0.0866620000000000
160.500000000000	-0.0868450000000000
160.600000000000	-0.0870270000000000
160.700000000000	-0.0872070000000000
160.800000000000	-0.0873860000000000
160.900000000000	-0.0875620000000000
161	-0.0877370000000000
161.100000000000	-0.0879100000000000
161.200000000000	-0.0880820000000000
161.300000000000	-0.0882510000000000
161.400000000000	-0.0884190000000000
161.500000000000	-0.0885860000000000
161.600000000000	-0.0887500000000000
161.700000000000	-0.0889130000000000
161.800000000000	-0.0890740000000000
161.900000000000	-0.0892340000000000
162	-0.0893920000000000
162.100000000000	-0.0895480000000000
162.200000000000	-0.0897030000000000
162.300000000000	-0.0898560000000000
162.400000000000	-0.0900070000000000
162.500000000000	-0.0901570000000000
162.600000000000	-0.0903050000000000
162.700000000000	-0.0904520000000000
162.800000000000	-0.0905970000000000
162.900000000000	-0.0907410000000000
163	-0.0908820000000000
163.100000000000	-0.0910230000000000
163.200000000000	-0.0911620000000000
163.300000000000	-0.0912990000000000
163.400000000000	-0.0914350000000000
163.500000000000	-0.0915700000000000
163.600000000000	-0.0917020000000000
163.700000000000	-0.0918340000000000
163.800000000000	-0.0919640000000000
163.900000000000	-0.0920920000000000
164	-0.0922190000000000
164.100000000000	-0.0923450000000000
164.200000000000	-0.0924690000000000
164.300000000000	-0.0925920000000000
164.400000000000	-0.0927130000000000
164.500000000000	-0.0928330000000000
164.600000000000	-0.0929520000000000
164.700000000000	-0.0930690000000000
164.800000000000	-0.0931850000000000
164.900000000000	-0.0932990000000000
165	-0.0934120000000000
165.100000000000	-0.0935240000000000
165.200000000000	-0.0936340000000000
165.300000000000	-0.0937430000000000
165.400000000000	-0.0938510000000000
165.500000000000	-0.0939580000000000
165.600000000000	-0.0940630000000000
165.700000000000	-0.0941670000000000
165.800000000000	-0.0942690000000000
165.900000000000	-0.0943700000000000
166	-0.0944700000000000
166.100000000000	-0.0945690000000000
166.200000000000	-0.0946670000000000
166.300000000000	-0.0947630000000000
166.400000000000	-0.0948580000000000
166.500000000000	-0.0949520000000000
166.600000000000	-0.0950450000000000
166.700000000000	-0.0951360000000000
166.800000000000	-0.0952260000000000
166.900000000000	-0.0953150000000000
167	-0.0954030000000000
167.100000000000	-0.0954900000000000
167.200000000000	-0.0955750000000000
167.300000000000	-0.0956600000000000
167.400000000000	-0.0957430000000000
167.500000000000	-0.0958250000000000
167.600000000000	-0.0959060000000000
167.700000000000	-0.0959860000000000
167.800000000000	-0.0960640000000000
167.900000000000	-0.0961420000000000
168	-0.0962180000000000
168.100000000000	-0.0962940000000000
168.200000000000	-0.0963680000000000
168.300000000000	-0.0964410000000000
168.400000000000	-0.0965140000000000
168.500000000000	-0.0965850000000000
168.600000000000	-0.0966550000000000
168.700000000000	-0.0967240000000000
168.800000000000	-0.0967920000000000
168.900000000000	-0.0968590000000000
169	-0.0969250000000000
169.100000000000	-0.0969900000000000
169.200000000000	-0.0970540000000000
169.300000000000	-0.0971170000000000
169.400000000000	-0.0971780000000000
169.500000000000	-0.0972390000000000
169.600000000000	-0.0972990000000000
169.700000000000	-0.0973580000000000
169.800000000000	-0.0974160000000000
169.900000000000	-0.0974740000000000
170	-0.0975300000000000
170.100000000000	-0.0975850000000000
170.200000000000	-0.0976390000000000
170.300000000000	-0.0976920000000000
170.400000000000	-0.0977450000000000
170.500000000000	-0.0977960000000000
170.600000000000	-0.0978470000000000
170.700000000000	-0.0978970000000000
170.800000000000	-0.0979450000000000
170.900000000000	-0.0979930000000000
171	-0.0980400000000000
171.100000000000	-0.0980860000000000
171.200000000000	-0.0981320000000000
171.300000000000	-0.0981760000000000
171.400000000000	-0.0982200000000000
171.500000000000	-0.0982620000000000
171.600000000000	-0.0983040000000000
171.700000000000	-0.0983450000000000
171.800000000000	-0.0983850000000000
171.900000000000	-0.0984250000000000
172	-0.0984630000000000
172.100000000000	-0.0985010000000000
172.200000000000	-0.0985380000000000
172.300000000000	-0.0985740000000000
172.400000000000	-0.0986100000000000
172.500000000000	-0.0986440000000000
172.600000000000	-0.0986780000000000
172.700000000000	-0.0987110000000000
172.800000000000	-0.0987430000000000
172.900000000000	-0.0987750000000000
173	-0.0988050000000000
173.100000000000	-0.0988350000000000
173.200000000000	-0.0988640000000000
173.300000000000	-0.0988930000000000
173.400000000000	-0.0989200000000000
173.500000000000	-0.0989470000000000
173.600000000000	-0.0989740000000000
173.700000000000	-0.0989990000000000
173.800000000000	-0.0990240000000000
173.900000000000	-0.0990480000000000
174	-0.0990720000000000
174.100000000000	-0.0990940000000000
174.200000000000	-0.0991160000000000
174.300000000000	-0.0991380000000000
174.400000000000	-0.0991580000000000
174.500000000000	-0.0991780000000000
174.600000000000	-0.0991980000000000
174.700000000000	-0.0992160000000000
174.800000000000	-0.0992340000000000
174.900000000000	-0.0992510000000000
175	-0.0992680000000000
175.100000000000	-0.0992840000000000
175.200000000000	-0.0992990000000000
175.300000000000	-0.0993140000000000
175.400000000000	-0.0993280000000000
175.500000000000	-0.0993420000000000
175.600000000000	-0.0993540000000000
175.700000000000	-0.0993670000000000
175.800000000000	-0.0993780000000000
175.900000000000	-0.0993890000000000
176	-0.0994000000000000
176.100000000000	-0.0994090000000000
176.200000000000	-0.0994190000000000
176.300000000000	-0.0994270000000000
176.400000000000	-0.0994350000000000
176.500000000000	-0.0994430000000000
176.600000000000	-0.0994490000000000
176.700000000000	-0.0994560000000000
176.800000000000	-0.0994610000000000
176.900000000000	-0.0994660000000000
177	-0.0994710000000000
177.100000000000	-0.0994750000000000
177.200000000000	-0.0994780000000000
177.300000000000	-0.0994810000000000
177.400000000000	-0.0994840000000000
177.500000000000	-0.0994850000000000
177.600000000000	-0.0994870000000000
177.700000000000	-0.0994880000000000
177.800000000000	-0.0994880000000000
177.900000000000	-0.0994870000000000
178	-0.0994870000000000
178.100000000000	-0.0994850000000000
178.200000000000	-0.0994830000000000
178.300000000000	-0.0994810000000000
178.400000000000	-0.0994780000000000
178.500000000000	-0.0994750000000000
178.600000000000	-0.0994710000000000
178.700000000000	-0.0994660000000000
178.800000000000	-0.0994620000000000
178.900000000000	-0.0994560000000000
179	-0.0994500000000000
179.100000000000	-0.0994440000000000
179.200000000000	-0.0994370000000000
179.300000000000	-0.0994300000000000
179.400000000000	-0.0994220000000000
179.500000000000	-0.0994140000000000
179.600000000000	-0.0994050000000000
179.700000000000	-0.0993960000000000
179.800000000000	-0.0993870000000000
179.900000000000	-0.0993770000000000
180	-0.0993660000000000
180.100000000000	-0.0993550000000000
180.200000000000	-0.0993440000000000
180.300000000000	-0.0993320000000000
180.400000000000	-0.0993200000000000
180.500000000000	-0.0993070000000000
180.600000000000	-0.0992940000000000
180.700000000000	-0.0992810000000000
180.800000000000	-0.0992670000000000
180.900000000000	-0.0992520000000000
181	-0.0992380000000000
181.100000000000	-0.0992230000000000
181.200000000000	-0.0992070000000000
181.300000000000	-0.0991910000000000
181.400000000000	-0.0991750000000000
181.500000000000	-0.0991580000000000
181.600000000000	-0.0991410000000000
181.700000000000	-0.0991230000000000
181.800000000000	-0.0991050000000000
181.900000000000	-0.0990870000000000
182	-0.0990680000000000
182.100000000000	-0.0990490000000000
182.200000000000	-0.0990290000000000
182.300000000000	-0.0990090000000000
182.400000000000	-0.0989890000000000
182.500000000000	-0.0989680000000000
182.600000000000	-0.0989470000000000
182.700000000000	-0.0989260000000000
182.800000000000	-0.0989040000000000
182.900000000000	-0.0988820000000000
183	-0.0988600000000000
183.100000000000	-0.0988370000000000
183.200000000000	-0.0988140000000000
183.300000000000	-0.0987900000000000
183.400000000000	-0.0987660000000000
183.500000000000	-0.0987420000000000
183.600000000000	-0.0987170000000000
183.700000000000	-0.0986920000000000
183.800000000000	-0.0986670000000000
183.900000000000	-0.0986420000000000
184	-0.0986160000000000
184.100000000000	-0.0985900000000000
184.200000000000	-0.0985630000000000
184.300000000000	-0.0985360000000000
184.400000000000	-0.0985090000000000
184.500000000000	-0.0984810000000000
184.600000000000	-0.0984530000000000
184.700000000000	-0.0984250000000000
184.800000000000	-0.0983970000000000
184.900000000000	-0.0983680000000000
185	-0.0983390000000000
185.100000000000	-0.0983100000000000
185.200000000000	-0.0982800000000000
185.300000000000	-0.0982500000000000
185.400000000000	-0.0982190000000000
185.500000000000	-0.0981890000000000
185.600000000000	-0.0981580000000000
185.700000000000	-0.0981270000000000
185.800000000000	-0.0980950000000000
185.900000000000	-0.0980640000000000
186	-0.0980310000000000
186.100000000000	-0.0979990000000000
186.200000000000	-0.0979660000000000
186.300000000000	-0.0979340000000000
186.400000000000	-0.0979000000000000
186.500000000000	-0.0978670000000000
186.600000000000	-0.0978330000000000
186.700000000000	-0.0977990000000000
186.800000000000	-0.0977650000000000
186.900000000000	-0.0977300000000000
187	-0.0976950000000000
187.100000000000	-0.0976600000000000
187.200000000000	-0.0976250000000000
187.300000000000	-0.0975890000000000
187.400000000000	-0.0975540000000000
187.500000000000	-0.0975170000000000
187.600000000000	-0.0974810000000000
187.700000000000	-0.0974440000000000
187.800000000000	-0.0974070000000000
187.900000000000	-0.0973700000000000
188	-0.0973330000000000
188.100000000000	-0.0972950000000000
188.200000000000	-0.0972570000000000
188.300000000000	-0.0972190000000000
188.400000000000	-0.0971810000000000
188.500000000000	-0.0971420000000000
188.600000000000	-0.0971030000000000
188.700000000000	-0.0970640000000000
188.800000000000	-0.0970250000000000
188.900000000000	-0.0969860000000000
189	-0.0969460000000000
189.100000000000	-0.0969060000000000
189.200000000000	-0.0968660000000000
189.300000000000	-0.0968250000000000
189.400000000000	-0.0967840000000000
189.500000000000	-0.0967430000000000
189.600000000000	-0.0967020000000000
189.700000000000	-0.0966610000000000
189.800000000000	-0.0966190000000000
189.900000000000	-0.0965780000000000
190	-0.0965360000000000
190.100000000000	-0.0964930000000000
190.200000000000	-0.0964510000000000
190.300000000000	-0.0964080000000000
190.400000000000	-0.0963660000000000
190.500000000000	-0.0963220000000000
190.600000000000	-0.0962790000000000
190.700000000000	-0.0962360000000000
190.800000000000	-0.0961920000000000
190.900000000000	-0.0961480000000000
191	-0.0961040000000000
191.100000000000	-0.0960600000000000
191.200000000000	-0.0960150000000000
191.300000000000	-0.0959710000000000
191.400000000000	-0.0959260000000000
191.500000000000	-0.0958810000000000
191.600000000000	-0.0958360000000000
191.700000000000	-0.0957900000000000
191.800000000000	-0.0957450000000000
191.900000000000	-0.0956990000000000
192	-0.0956530000000000
192.100000000000	-0.0956070000000000
192.200000000000	-0.0955600000000000
192.300000000000	-0.0955140000000000
192.400000000000	-0.0954670000000000
192.500000000000	-0.0954200000000000
192.600000000000	-0.0953730000000000
192.700000000000	-0.0953260000000000
192.800000000000	-0.0952780000000000
192.900000000000	-0.0952300000000000
193	-0.0951830000000000
193.100000000000	-0.0951350000000000
193.200000000000	-0.0950870000000000
193.300000000000	-0.0950380000000000
193.400000000000	-0.0949900000000000
193.500000000000	-0.0949410000000000
193.600000000000	-0.0948920000000000
193.700000000000	-0.0948430000000000
193.800000000000	-0.0947940000000000
193.900000000000	-0.0947450000000000
194	-0.0946950000000000
194.100000000000	-0.0946460000000000
194.200000000000	-0.0945960000000000
194.300000000000	-0.0945460000000000
194.400000000000	-0.0944960000000000
194.500000000000	-0.0944450000000000
194.600000000000	-0.0943950000000000
194.700000000000	-0.0943440000000000
194.800000000000	-0.0942940000000000
194.900000000000	-0.0942430000000000
195	-0.0941920000000000
195.100000000000	-0.0941400000000000
195.200000000000	-0.0940890000000000
195.300000000000	-0.0940370000000000
195.400000000000	-0.0939860000000000
195.500000000000	-0.0939340000000000
195.600000000000	-0.0938820000000000
195.700000000000	-0.0938300000000000
195.800000000000	-0.0937780000000000
195.900000000000	-0.0937250000000000
196	-0.0936730000000000
196.100000000000	-0.0936200000000000
196.200000000000	-0.0935670000000000
196.300000000000	-0.0935140000000000
196.400000000000	-0.0934610000000000
196.500000000000	-0.0934080000000000
196.600000000000	-0.0933550000000000
196.700000000000	-0.0933010000000000
196.800000000000	-0.0932470000000000
196.900000000000	-0.0931940000000000
197	-0.0931400000000000
197.100000000000	-0.0930860000000000
197.200000000000	-0.0930310000000000
197.300000000000	-0.0929770000000000
197.400000000000	-0.0929230000000000
197.500000000000	-0.0928680000000000
197.600000000000	-0.0928130000000000
197.700000000000	-0.0927580000000000
197.800000000000	-0.0927040000000000
197.900000000000	-0.0926480000000000
198	-0.0925930000000000
198.100000000000	-0.0925380000000000
198.200000000000	-0.0924820000000000
198.300000000000	-0.0924270000000000
198.400000000000	-0.0923710000000000
198.500000000000	-0.0923150000000000
198.600000000000	-0.0922590000000000
198.700000000000	-0.0922030000000000
198.800000000000	-0.0921470000000000
198.900000000000	-0.0920910000000000
199	-0.0920340000000000
199.100000000000	-0.0919780000000000
199.200000000000	-0.0919210000000000
199.300000000000	-0.0918640000000000
199.400000000000	-0.0918070000000000
199.500000000000	-0.0917500000000000
199.600000000000	-0.0916930000000000
199.700000000000	-0.0916360000000000
199.800000000000	-0.0915780000000000
199.900000000000	-0.0915210000000000
200	-0.0914630000000000
200.100000000000	-0.0914060000000000
200.200000000000	-0.0913480000000000
200.300000000000	-0.0912900000000000
200.400000000000	-0.0912320000000000
200.500000000000	-0.0911740000000000
200.600000000000	-0.0911160000000000
200.700000000000	-0.0910570000000000
200.800000000000	-0.0909990000000000
200.900000000000	-0.0909400000000000
201	-0.0908810000000000
201.100000000000	-0.0908230000000000
201.200000000000	-0.0907640000000000
201.300000000000	-0.0907050000000000
201.400000000000	-0.0906460000000000
201.500000000000	-0.0905860000000000
201.600000000000	-0.0905270000000000
201.700000000000	-0.0904680000000000
201.800000000000	-0.0904080000000000
201.900000000000	-0.0903490000000000
202	-0.0902890000000000
202.100000000000	-0.0902290000000000
202.200000000000	-0.0901690000000000
202.300000000000	-0.0901090000000000
202.400000000000	-0.0900490000000000
202.500000000000	-0.0899890000000000
202.600000000000	-0.0899290000000000
202.700000000000	-0.0898680000000000
202.800000000000	-0.0898080000000000
202.900000000000	-0.0897470000000000
203	-0.0896870000000000
203.100000000000	-0.0896260000000000
203.200000000000	-0.0895650000000000
203.300000000000	-0.0895040000000000
203.400000000000	-0.0894430000000000
203.500000000000	-0.0893820000000000
203.600000000000	-0.0893210000000000
203.700000000000	-0.0892590000000000
203.800000000000	-0.0891980000000000
203.900000000000	-0.0891360000000000
204	-0.0890750000000000
204.100000000000	-0.0890130000000000
204.200000000000	-0.0889510000000000
204.300000000000	-0.0888890000000000
204.400000000000	-0.0888270000000000
204.500000000000	-0.0887650000000000
204.600000000000	-0.0887030000000000
204.700000000000	-0.0886410000000000
204.800000000000	-0.0885790000000000
204.900000000000	-0.0885160000000000
205	-0.0884540000000000
205.100000000000	-0.0883910000000000
205.200000000000	-0.0883290000000000
205.300000000000	-0.0882660000000000
205.400000000000	-0.0882030000000000
205.500000000000	-0.0881400000000000
205.600000000000	-0.0880770000000000
205.700000000000	-0.0880140000000000
205.800000000000	-0.0879510000000000
205.900000000000	-0.0878880000000000
206	-0.0878240000000000
206.100000000000	-0.0877610000000000
206.200000000000	-0.0876980000000000
206.300000000000	-0.0876340000000000
206.400000000000	-0.0875700000000000
206.500000000000	-0.0875070000000000
206.600000000000	-0.0874430000000000
206.700000000000	-0.0873790000000000
206.800000000000	-0.0873150000000000
206.900000000000	-0.0872510000000000
207	-0.0871870000000000
207.100000000000	-0.0871230000000000
207.200000000000	-0.0870580000000000
207.300000000000	-0.0869940000000000
207.400000000000	-0.0869300000000000
207.500000000000	-0.0868650000000000
207.600000000000	-0.0868010000000000
207.700000000000	-0.0867360000000000
207.800000000000	-0.0866710000000000
207.900000000000	-0.0866060000000000
208	-0.0865410000000000
208.100000000000	-0.0864770000000000
208.200000000000	-0.0864110000000000
208.300000000000	-0.0863460000000000
208.400000000000	-0.0862810000000000
208.500000000000	-0.0862160000000000
208.600000000000	-0.0861510000000000
208.700000000000	-0.0860850000000000
208.800000000000	-0.0860200000000000
208.900000000000	-0.0859540000000000
209	-0.0858890000000000
209.100000000000	-0.0858230000000000
209.200000000000	-0.0857570000000000
209.300000000000	-0.0856910000000000
209.400000000000	-0.0856250000000000
209.500000000000	-0.0855590000000000
209.600000000000	-0.0854930000000000
209.700000000000	-0.0854270000000000
209.800000000000	-0.0853610000000000
209.900000000000	-0.0852950000000000
210	-0.0852280000000000
210.100000000000	-0.0851620000000000
210.200000000000	-0.0850950000000000
210.300000000000	-0.0850290000000000
210.400000000000	-0.0849620000000000
210.500000000000	-0.0848950000000000
210.600000000000	-0.0848290000000000
210.700000000000	-0.0847620000000000
210.800000000000	-0.0846950000000000
210.900000000000	-0.0846280000000000
211	-0.0845610000000000
211.100000000000	-0.0844940000000000
211.200000000000	-0.0844270000000000
211.300000000000	-0.0843590000000000
211.400000000000	-0.0842920000000000
211.500000000000	-0.0842250000000000
211.600000000000	-0.0841570000000000
211.700000000000	-0.0840900000000000
211.800000000000	-0.0840220000000000
211.900000000000	-0.0839550000000000
212	-0.0838870000000000
212.100000000000	-0.0838190000000000
212.200000000000	-0.0837510000000000
212.300000000000	-0.0836830000000000
212.400000000000	-0.0836150000000000
212.500000000000	-0.0835470000000000
212.600000000000	-0.0834790000000000
212.700000000000	-0.0834110000000000
212.800000000000	-0.0833430000000000
212.900000000000	-0.0832740000000000
213	-0.0832060000000000
213.100000000000	-0.0831370000000000
213.200000000000	-0.0830690000000000
213.300000000000	-0.0830000000000000
213.400000000000	-0.0829320000000000
213.500000000000	-0.0828630000000000
213.600000000000	-0.0827940000000000
213.700000000000	-0.0827250000000000
213.800000000000	-0.0826570000000000
213.900000000000	-0.0825880000000000
214	-0.0825190000000000
214.100000000000	-0.0824490000000000
214.200000000000	-0.0823800000000000
214.300000000000	-0.0823110000000000
214.400000000000	-0.0822420000000000
214.500000000000	-0.0821720000000000
214.600000000000	-0.0821030000000000
214.700000000000	-0.0820340000000000
214.800000000000	-0.0819640000000000
214.900000000000	-0.0818940000000000
215	-0.0818250000000000
215.100000000000	-0.0817550000000000
215.200000000000	-0.0816850000000000
215.300000000000	-0.0816150000000000
215.400000000000	-0.0815450000000000
215.500000000000	-0.0814750000000000
215.600000000000	-0.0814050000000000
215.700000000000	-0.0813350000000000
215.800000000000	-0.0812650000000000
215.900000000000	-0.0811950000000000
216	-0.0811240000000000
216.100000000000	-0.0810540000000000
216.200000000000	-0.0809840000000000
216.300000000000	-0.0809130000000000
216.400000000000	-0.0808430000000000
216.500000000000	-0.0807720000000000
216.600000000000	-0.0807010000000000
216.700000000000	-0.0806310000000000
216.800000000000	-0.0805600000000000
216.900000000000	-0.0804890000000000
217	-0.0804180000000000
217.100000000000	-0.0803470000000000
217.200000000000	-0.0802760000000000
217.300000000000	-0.0802050000000000
217.400000000000	-0.0801340000000000
217.500000000000	-0.0800620000000000
217.600000000000	-0.0799910000000000
217.700000000000	-0.0799200000000000
217.800000000000	-0.0798480000000000
217.900000000000	-0.0797770000000000
218	-0.0797050000000000
218.100000000000	-0.0796340000000000
218.200000000000	-0.0795620000000000
218.300000000000	-0.0794900000000000
218.400000000000	-0.0794180000000000
218.500000000000	-0.0793460000000000
218.600000000000	-0.0792750000000000
218.700000000000	-0.0792030000000000
218.800000000000	-0.0791300000000000
218.900000000000	-0.0790580000000000
219	-0.0789860000000000
219.100000000000	-0.0789140000000000
219.200000000000	-0.0788420000000000
219.300000000000	-0.0787690000000000
219.400000000000	-0.0786970000000000
219.500000000000	-0.0786240000000000
219.600000000000	-0.0785520000000000
219.700000000000	-0.0784790000000000
219.800000000000	-0.0784060000000000
219.900000000000	-0.0783340000000000
220	-0.0782610000000000
220.100000000000	-0.0781880000000000
220.200000000000	-0.0781150000000000
220.300000000000	-0.0780420000000000
220.400000000000	-0.0779690000000000
220.500000000000	-0.0778960000000000
220.600000000000	-0.0778230000000000
220.700000000000	-0.0777490000000000
220.800000000000	-0.0776760000000000
220.900000000000	-0.0776030000000000
221	-0.0775290000000000
221.100000000000	-0.0774560000000000
221.200000000000	-0.0773820000000000
221.300000000000	-0.0773080000000000
221.400000000000	-0.0772350000000000
221.500000000000	-0.0771610000000000
221.600000000000	-0.0770870000000000
221.700000000000	-0.0770130000000000
221.800000000000	-0.0769390000000000
221.900000000000	-0.0768650000000000
222	-0.0767910000000000
222.100000000000	-0.0767170000000000
222.200000000000	-0.0766430000000000
222.300000000000	-0.0765690000000000
222.400000000000	-0.0764940000000000
222.500000000000	-0.0764200000000000
222.600000000000	-0.0763450000000000
222.700000000000	-0.0762710000000000
222.800000000000	-0.0761960000000000
222.900000000000	-0.0761210000000000
223	-0.0760470000000000
223.100000000000	-0.0759720000000000
223.200000000000	-0.0758970000000000
223.300000000000	-0.0758220000000000
223.400000000000	-0.0757470000000000
223.500000000000	-0.0756720000000000
223.600000000000	-0.0755970000000000
223.700000000000	-0.0755220000000000
223.800000000000	-0.0754460000000000
223.900000000000	-0.0753710000000000
224	-0.0752960000000000
224.100000000000	-0.0752200000000000
224.200000000000	-0.0751450000000000
224.300000000000	-0.0750690000000000
224.400000000000	-0.0749930000000000
224.500000000000	-0.0749180000000000
224.600000000000	-0.0748420000000000
224.700000000000	-0.0747660000000000
224.800000000000	-0.0746900000000000
224.900000000000	-0.0746140000000000
225	-0.0745380000000000
225.100000000000	-0.0744620000000000
225.200000000000	-0.0743850000000000
225.300000000000	-0.0743090000000000
225.400000000000	-0.0742330000000000
225.500000000000	-0.0741560000000000
225.600000000000	-0.0740800000000000
225.700000000000	-0.0740030000000000
225.800000000000	-0.0739270000000000
225.900000000000	-0.0738500000000000
226	-0.0737730000000000
226.100000000000	-0.0736960000000000
226.200000000000	-0.0736190000000000
226.300000000000	-0.0735420000000000
226.400000000000	-0.0734650000000000
226.500000000000	-0.0733880000000000
226.600000000000	-0.0733110000000000
226.700000000000	-0.0732340000000000
226.800000000000	-0.0731560000000000
226.900000000000	-0.0730790000000000
227	-0.0730010000000000
227.100000000000	-0.0729240000000000
227.200000000000	-0.0728460000000000
227.300000000000	-0.0727690000000000
227.400000000000	-0.0726910000000000
227.500000000000	-0.0726130000000000
227.600000000000	-0.0725350000000000
227.700000000000	-0.0724570000000000
227.800000000000	-0.0723790000000000
227.900000000000	-0.0723010000000000
228	-0.0722220000000000
228.100000000000	-0.0721440000000000
228.200000000000	-0.0720660000000000
228.300000000000	-0.0719870000000000
228.400000000000	-0.0719090000000000
228.500000000000	-0.0718300000000000
228.600000000000	-0.0717520000000000
228.700000000000	-0.0716730000000000
228.800000000000	-0.0715940000000000
228.900000000000	-0.0715150000000000
229	-0.0714360000000000
229.100000000000	-0.0713570000000000
229.200000000000	-0.0712780000000000
229.300000000000	-0.0711990000000000
229.400000000000	-0.0711190000000000
229.500000000000	-0.0710400000000000
229.600000000000	-0.0709600000000000
229.700000000000	-0.0708810000000000
229.800000000000	-0.0708010000000000
229.900000000000	-0.0707220000000000
230	-0.0706420000000000
230.100000000000	-0.0705620000000000
230.200000000000	-0.0704820000000000
230.300000000000	-0.0704020000000000
230.400000000000	-0.0703220000000000
230.500000000000	-0.0702420000000000
230.600000000000	-0.0701610000000000
230.700000000000	-0.0700810000000000
230.800000000000	-0.0700010000000000
230.900000000000	-0.0699200000000000
231	-0.0698400000000000
231.100000000000	-0.0697590000000000
231.200000000000	-0.0696780000000000
231.300000000000	-0.0695970000000000
231.400000000000	-0.0695160000000000
231.500000000000	-0.0694350000000000
231.600000000000	-0.0693540000000000
231.700000000000	-0.0692730000000000
231.800000000000	-0.0691920000000000
231.900000000000	-0.0691110000000000
232	-0.0690290000000000
232.100000000000	-0.0689480000000000
232.200000000000	-0.0688660000000000
232.300000000000	-0.0687840000000000
232.400000000000	-0.0687020000000000
232.500000000000	-0.0686210000000000
232.600000000000	-0.0685390000000000
232.700000000000	-0.0684570000000000
232.800000000000	-0.0683740000000000
232.900000000000	-0.0682920000000000
233	-0.0682100000000000
233.100000000000	-0.0681270000000000
233.200000000000	-0.0680450000000000
233.300000000000	-0.0679620000000000
233.400000000000	-0.0678800000000000
233.500000000000	-0.0677970000000000
233.600000000000	-0.0677140000000000
233.700000000000	-0.0676310000000000
233.800000000000	-0.0675480000000000
233.900000000000	-0.0674650000000000
234	-0.0673820000000000
234.100000000000	-0.0672980000000000
234.200000000000	-0.0672150000000000
234.300000000000	-0.0671310000000000
234.400000000000	-0.0670480000000000
234.500000000000	-0.0669640000000000
234.600000000000	-0.0668800000000000
234.700000000000	-0.0667960000000000
234.800000000000	-0.0667120000000000
234.900000000000	-0.0666280000000000
235	-0.0665440000000000
235.100000000000	-0.0664600000000000
235.200000000000	-0.0663750000000000
235.300000000000	-0.0662910000000000
235.400000000000	-0.0662060000000000
235.500000000000	-0.0661220000000000
235.600000000000	-0.0660370000000000
235.700000000000	-0.0659520000000000
235.800000000000	-0.0658670000000000
235.900000000000	-0.0657820000000000
236	-0.0656960000000000
236.100000000000	-0.0656110000000000
236.200000000000	-0.0655260000000000
236.300000000000	-0.0654400000000000
236.400000000000	-0.0653550000000000
236.500000000000	-0.0652690000000000
236.600000000000	-0.0651830000000000
236.700000000000	-0.0650970000000000
236.800000000000	-0.0650110000000000
236.900000000000	-0.0649250000000000
237	-0.0648390000000000
237.100000000000	-0.0647520000000000
237.200000000000	-0.0646660000000000
237.300000000000	-0.0645790000000000
237.400000000000	-0.0644930000000000
237.500000000000	-0.0644060000000000
237.600000000000	-0.0643190000000000
237.700000000000	-0.0642320000000000
237.800000000000	-0.0641450000000000
237.900000000000	-0.0640570000000000
238	-0.0639700000000000
238.100000000000	-0.0638830000000000
238.200000000000	-0.0637950000000000
238.300000000000	-0.0637070000000000
238.400000000000	-0.0636190000000000
238.500000000000	-0.0635320000000000
238.600000000000	-0.0634430000000000
238.700000000000	-0.0633550000000000
238.800000000000	-0.0632670000000000
238.900000000000	-0.0631790000000000
239	-0.0630900000000000
239.100000000000	-0.0630010000000000
239.200000000000	-0.0629130000000000
239.300000000000	-0.0628240000000000
239.400000000000	-0.0627350000000000
239.500000000000	-0.0626460000000000
239.600000000000	-0.0625560000000000
239.700000000000	-0.0624670000000000
239.800000000000	-0.0623780000000000
239.900000000000	-0.0622880000000000
240	-0.0621980000000000
240.100000000000	-0.0621080000000000
240.200000000000	-0.0620180000000000
240.300000000000	-0.0619280000000000
240.400000000000	-0.0618380000000000
240.500000000000	-0.0617480000000000
240.600000000000	-0.0616570000000000
240.700000000000	-0.0615660000000000
240.800000000000	-0.0614760000000000
240.900000000000	-0.0613850000000000
241	-0.0612940000000000
241.100000000000	-0.0612030000000000
241.200000000000	-0.0611110000000000
241.300000000000	-0.0610200000000000
241.400000000000	-0.0609280000000000
241.500000000000	-0.0608370000000000
241.600000000000	-0.0607450000000000
241.700000000000	-0.0606530000000000
241.800000000000	-0.0605610000000000
241.900000000000	-0.0604680000000000
242	-0.0603760000000000
242.100000000000	-0.0602840000000000
242.200000000000	-0.0601910000000000
242.300000000000	-0.0600980000000000
242.400000000000	-0.0600050000000000
242.500000000000	-0.0599120000000000
242.600000000000	-0.0598190000000000
242.700000000000	-0.0597250000000000
242.800000000000	-0.0596320000000000
242.900000000000	-0.0595380000000000
243	-0.0594440000000000
243.100000000000	-0.0593500000000000
243.200000000000	-0.0592560000000000
243.300000000000	-0.0591620000000000
243.400000000000	-0.0590680000000000
243.500000000000	-0.0589730000000000
243.600000000000	-0.0588780000000000
243.700000000000	-0.0587840000000000
243.800000000000	-0.0586890000000000
243.900000000000	-0.0585930000000000
244	-0.0584980000000000
244.100000000000	-0.0584030000000000
244.200000000000	-0.0583070000000000
244.300000000000	-0.0582110000000000
244.400000000000	-0.0581150000000000
244.500000000000	-0.0580190000000000
244.600000000000	-0.0579230000000000
244.700000000000	-0.0578260000000000
244.800000000000	-0.0577300000000000
244.900000000000	-0.0576330000000000
245	-0.0575360000000000
245.100000000000	-0.0574390000000000
245.200000000000	-0.0573420000000000
245.300000000000	-0.0572440000000000
245.400000000000	-0.0571470000000000
245.500000000000	-0.0570490000000000
245.600000000000	-0.0569510000000000
245.700000000000	-0.0568530000000000
245.800000000000	-0.0567550000000000
245.900000000000	-0.0566560000000000
246	-0.0565580000000000
246.100000000000	-0.0564590000000000
246.200000000000	-0.0563600000000000
246.300000000000	-0.0562610000000000
246.400000000000	-0.0561620000000000
246.500000000000	-0.0560620000000000
246.600000000000	-0.0559630000000000
246.700000000000	-0.0558630000000000
246.800000000000	-0.0557630000000000
246.900000000000	-0.0556620000000000
247	-0.0555620000000000
247.100000000000	-0.0554610000000000
247.200000000000	-0.0553610000000000
247.300000000000	-0.0552600000000000
247.400000000000	-0.0551590000000000
247.500000000000	-0.0550570000000000
247.600000000000	-0.0549560000000000
247.700000000000	-0.0548540000000000
247.800000000000	-0.0547520000000000
247.900000000000	-0.0546500000000000
248	-0.0545480000000000
248.100000000000	-0.0544450000000000
248.200000000000	-0.0543430000000000
248.300000000000	-0.0542400000000000
248.400000000000	-0.0541370000000000
248.500000000000	-0.0540330000000000
248.600000000000	-0.0539300000000000
248.700000000000	-0.0538260000000000
248.800000000000	-0.0537220000000000
248.900000000000	-0.0536180000000000
249	-0.0535140000000000
249.100000000000	-0.0534090000000000
249.200000000000	-0.0533050000000000
249.300000000000	-0.0532000000000000
249.400000000000	-0.0530950000000000
249.500000000000	-0.0529890000000000
249.600000000000	-0.0528840000000000
249.700000000000	-0.0527780000000000
249.800000000000	-0.0526720000000000
249.900000000000	-0.0525660000000000
250	-0.0524590000000000
250.100000000000	-0.0523530000000000
250.200000000000	-0.0522460000000000
250.300000000000	-0.0521390000000000
250.400000000000	-0.0520310000000000
250.500000000000	-0.0519240000000000
250.600000000000	-0.0518160000000000
250.700000000000	-0.0517080000000000
250.800000000000	-0.0516000000000000
250.900000000000	-0.0514910000000000
251	-0.0513820000000000
251.100000000000	-0.0512730000000000
251.200000000000	-0.0511640000000000
251.300000000000	-0.0510550000000000
251.400000000000	-0.0509450000000000
251.500000000000	-0.0508350000000000
251.600000000000	-0.0507250000000000
251.700000000000	-0.0506150000000000
251.800000000000	-0.0505040000000000
251.900000000000	-0.0503930000000000
252	-0.0502820000000000
252.100000000000	-0.0501700000000000
252.200000000000	-0.0500590000000000
252.300000000000	-0.0499470000000000
252.400000000000	-0.0498350000000000
252.500000000000	-0.0497220000000000
252.600000000000	-0.0496100000000000
252.700000000000	-0.0494970000000000
252.800000000000	-0.0493830000000000
252.900000000000	-0.0492700000000000
253	-0.0491560000000000
253.100000000000	-0.0490420000000000
253.200000000000	-0.0489280000000000
253.300000000000	-0.0488130000000000
253.400000000000	-0.0486980000000000
253.500000000000	-0.0485830000000000
253.600000000000	-0.0484680000000000
253.700000000000	-0.0483520000000000
253.800000000000	-0.0482360000000000
253.900000000000	-0.0481200000000000
254	-0.0480040000000000
254.100000000000	-0.0478870000000000
254.200000000000	-0.0477700000000000
254.300000000000	-0.0476520000000000
254.400000000000	-0.0475350000000000
254.500000000000	-0.0474170000000000
254.600000000000	-0.0472980000000000
254.700000000000	-0.0471800000000000
254.800000000000	-0.0470610000000000
254.900000000000	-0.0469420000000000
255	-0.0468220000000000
255.100000000000	-0.0467020000000000
255.200000000000	-0.0465820000000000
255.300000000000	-0.0464620000000000
255.400000000000	-0.0463410000000000
255.500000000000	-0.0462200000000000
255.600000000000	-0.0460990000000000
255.700000000000	-0.0459770000000000
255.800000000000	-0.0458550000000000
255.900000000000	-0.0457330000000000
256	-0.0456100000000000
256.100000000000	-0.0454870000000000
256.200000000000	-0.0453640000000000
256.300000000000	-0.0452400000000000
256.400000000000	-0.0451160000000000
256.500000000000	-0.0449920000000000
256.600000000000	-0.0448670000000000
256.700000000000	-0.0447420000000000
256.800000000000	-0.0446170000000000
256.900000000000	-0.0444910000000000
257	-0.0443650000000000
257.100000000000	-0.0442390000000000
257.200000000000	-0.0441120000000000
257.300000000000	-0.0439850000000000
257.400000000000	-0.0438570000000000
257.500000000000	-0.0437290000000000
257.600000000000	-0.0436010000000000
257.700000000000	-0.0434720000000000
257.800000000000	-0.0433430000000000
257.900000000000	-0.0432140000000000
258	-0.0430840000000000
258.100000000000	-0.0429540000000000
258.200000000000	-0.0428240000000000
258.300000000000	-0.0426930000000000
258.400000000000	-0.0425620000000000
258.500000000000	-0.0424300000000000
258.600000000000	-0.0422980000000000
258.700000000000	-0.0421650000000000
258.800000000000	-0.0420330000000000
258.900000000000	-0.0418990000000000
259	-0.0417660000000000
259.100000000000	-0.0416320000000000
259.200000000000	-0.0414970000000000
259.300000000000	-0.0413620000000000
259.400000000000	-0.0412270000000000
259.500000000000	-0.0410910000000000
259.600000000000	-0.0409550000000000
259.700000000000	-0.0408180000000000
259.800000000000	-0.0406810000000000
259.900000000000	-0.0405440000000000
260	-0.0404060000000000
260.100000000000	-0.0402670000000000
260.200000000000	-0.0401290000000000
260.300000000000	-0.0399890000000000
260.400000000000	-0.0398500000000000
260.500000000000	-0.0397090000000000
260.600000000000	-0.0395690000000000
260.700000000000	-0.0394280000000000
260.800000000000	-0.0392860000000000
260.900000000000	-0.0391440000000000
261	-0.0390010000000000
261.100000000000	-0.0388580000000000
261.200000000000	-0.0387150000000000
261.300000000000	-0.0385710000000000
261.400000000000	-0.0384270000000000
261.500000000000	-0.0382820000000000
261.600000000000	-0.0381360000000000
261.700000000000	-0.0379900000000000
261.800000000000	-0.0378440000000000
261.900000000000	-0.0376970000000000
262	-0.0375490000000000
262.100000000000	-0.0374010000000000
262.200000000000	-0.0372530000000000
262.300000000000	-0.0371040000000000
262.400000000000	-0.0369540000000000
262.500000000000	-0.0368040000000000
262.600000000000	-0.0366530000000000
262.700000000000	-0.0365020000000000
262.800000000000	-0.0363500000000000
262.900000000000	-0.0361980000000000
263	-0.0360450000000000
263.100000000000	-0.0358910000000000
263.200000000000	-0.0357370000000000
263.300000000000	-0.0355830000000000
263.400000000000	-0.0354270000000000
263.500000000000	-0.0352720000000000
263.600000000000	-0.0351150000000000
263.700000000000	-0.0349580000000000
263.800000000000	-0.0348010000000000
263.900000000000	-0.0346430000000000
264	-0.0344840000000000
264.100000000000	-0.0343240000000000
264.200000000000	-0.0341640000000000
264.300000000000	-0.0340040000000000
264.400000000000	-0.0338420000000000
264.500000000000	-0.0336800000000000
264.600000000000	-0.0335180000000000
264.700000000000	-0.0333550000000000
264.800000000000	-0.0331910000000000
264.900000000000	-0.0330260000000000
265	-0.0328610000000000
265.100000000000	-0.0326950000000000
265.200000000000	-0.0325290000000000
265.300000000000	-0.0323610000000000
265.400000000000	-0.0321940000000000
265.500000000000	-0.0320250000000000
265.600000000000	-0.0318560000000000
265.700000000000	-0.0316860000000000
265.800000000000	-0.0315150000000000
265.900000000000	-0.0313430000000000
266	-0.0311710000000000
266.100000000000	-0.0309980000000000
266.200000000000	-0.0308240000000000
266.300000000000	-0.0306500000000000
266.400000000000	-0.0304750000000000
266.500000000000	-0.0302990000000000
266.600000000000	-0.0301220000000000
266.700000000000	-0.0299450000000000
266.800000000000	-0.0297660000000000
266.900000000000	-0.0295870000000000
267	-0.0294070000000000
267.100000000000	-0.0292270000000000
267.200000000000	-0.0290450000000000
267.300000000000	-0.0288630000000000
267.400000000000	-0.0286800000000000
267.500000000000	-0.0284960000000000
267.600000000000	-0.0283110000000000
267.700000000000	-0.0281250000000000
267.800000000000	-0.0279380000000000
267.900000000000	-0.0277510000000000
268	-0.0275630000000000
268.100000000000	-0.0273730000000000
268.200000000000	-0.0271830000000000
268.300000000000	-0.0269920000000000
268.400000000000	-0.0268000000000000
268.500000000000	-0.0266070000000000
268.600000000000	-0.0264130000000000
268.700000000000	-0.0262190000000000
268.800000000000	-0.0260230000000000
268.900000000000	-0.0258260000000000
269	-0.0256290000000000
269.100000000000	-0.0254300000000000
269.200000000000	-0.0252300000000000
269.300000000000	-0.0250290000000000
269.400000000000	-0.0248280000000000
269.500000000000	-0.0246250000000000
269.600000000000	-0.0244210000000000
269.700000000000	-0.0242170000000000
269.800000000000	-0.0240110000000000
269.900000000000	-0.0238040000000000
270	-0.0235960000000000
270.100000000000	-0.0233870000000000
270.200000000000	-0.0231760000000000
270.300000000000	-0.0229650000000000
270.400000000000	-0.0227520000000000
270.500000000000	-0.0225390000000000
270.600000000000	-0.0223240000000000
270.700000000000	-0.0221080000000000
270.800000000000	-0.0218910000000000
270.900000000000	-0.0216730000000000
271	-0.0214530000000000
271.100000000000	-0.0212320000000000
271.200000000000	-0.0210100000000000
271.300000000000	-0.0207870000000000
271.400000000000	-0.0205630000000000
271.500000000000	-0.0203370000000000
271.600000000000	-0.0201100000000000
271.700000000000	-0.0198810000000000
271.800000000000	-0.0196520000000000
271.900000000000	-0.0194210000000000
272	-0.0191880000000000
272.100000000000	-0.0189550000000000
272.200000000000	-0.0187190000000000
272.300000000000	-0.0184830000000000
272.400000000000	-0.0182450000000000
272.500000000000	-0.0180060000000000
272.600000000000	-0.0177650000000000
272.700000000000	-0.0175220000000000
272.800000000000	-0.0172790000000000
272.900000000000	-0.0170330000000000
273	-0.0167870000000000
273.100000000000	-0.0165380000000000
273.200000000000	-0.0162880000000000
273.300000000000	-0.0160370000000000
273.400000000000	-0.0157840000000000
273.500000000000	-0.0155290000000000
273.600000000000	-0.0152730000000000
273.700000000000	-0.0150150000000000
273.800000000000	-0.0147550000000000
273.900000000000	-0.0144940000000000
274	-0.0142310000000000
274.100000000000	-0.0139660000000000
274.200000000000	-0.0136990000000000
274.300000000000	-0.0134310000000000
274.400000000000	-0.0131610000000000
274.500000000000	-0.0128890000000000
274.600000000000	-0.0126150000000000
274.700000000000	-0.0123390000000000
274.800000000000	-0.0120610000000000
274.900000000000	-0.0117820000000000
275	-0.0115000000000000
275.100000000000	-0.0112170000000000
275.200000000000	-0.0109310000000000
275.300000000000	-0.0106430000000000
275.400000000000	-0.0103540000000000
275.500000000000	-0.0100620000000000
275.600000000000	-0.00976800000000000
275.700000000000	-0.00947200000000000
275.800000000000	-0.00917400000000000
275.900000000000	-0.00887300000000000
276	-0.00857100000000000
276.100000000000	-0.00826600000000000
276.200000000000	-0.00795900000000000
276.300000000000	-0.00764900000000000
276.400000000000	-0.00733700000000000
276.500000000000	-0.00702300000000000
276.600000000000	-0.00670600000000000
276.700000000000	-0.00638700000000000
276.800000000000	-0.00606500000000000
276.900000000000	-0.00574000000000000
277	-0.00541400000000000
277.100000000000	-0.00508400000000000
277.200000000000	-0.00475200000000000
277.300000000000	-0.00441700000000000
277.400000000000	-0.00407900000000000
277.500000000000	-0.00373900000000000
277.600000000000	-0.00339500000000000
277.700000000000	-0.00304900000000000
277.800000000000	-0.00270000000000000
277.900000000000	-0.00234800000000000
278	-0.00199300000000000
278.100000000000	-0.00163500000000000
278.200000000000	-0.00127300000000000
278.300000000000	-0.000909000000000000
278.400000000000	-0.000541000000000000
278.500000000000	-0.000171000000000000
278.600000000000	0.000204000000000000
278.700000000000	0.000581000000000000
278.800000000000	0.000962000000000000
278.900000000000	0.00134700000000000
279	0.00173500000000000
279.100000000000	0.00212600000000000
279.200000000000	0.00252200000000000
279.300000000000	0.00292100000000000
279.400000000000	0.00332300000000000
279.500000000000	0.00373000000000000
279.600000000000	0.00414000000000000
279.700000000000	0.00455500000000000
279.800000000000	0.00497400000000000
279.900000000000	0.00539600000000000
280	0.00582300000000000
280.100000000000	0.00625400000000000
280.200000000000	0.00669000000000000
280.300000000000	0.00713000000000000
280.400000000000	0.00757500000000000
280.500000000000	0.00802400000000000
280.600000000000	0.00847800000000000
280.700000000000	0.00893600000000000
280.800000000000	0.00940000000000000
280.900000000000	0.00986800000000000
281	0.0103410000000000
281.100000000000	0.0108200000000000
281.200000000000	0.0113040000000000
281.300000000000	0.0117930000000000
281.400000000000	0.0122880000000000
281.500000000000	0.0127880000000000
281.600000000000	0.0132940000000000
281.700000000000	0.0138060000000000
281.800000000000	0.0143230000000000
281.900000000000	0.0148470000000000
282	0.0153770000000000
282.100000000000	0.0159130000000000
282.200000000000	0.0164560000000000
282.300000000000	0.0170050000000000
282.400000000000	0.0175610000000000
282.500000000000	0.0181230000000000
282.600000000000	0.0186930000000000
282.700000000000	0.0192700000000000
282.800000000000	0.0198540000000000
282.900000000000	0.0204460000000000
283	0.0210450000000000
283.100000000000	0.0216520000000000
283.200000000000	0.0222670000000000
283.300000000000	0.0228910000000000
283.400000000000	0.0235220000000000
283.500000000000	0.0241620000000000
283.600000000000	0.0248110000000000
283.700000000000	0.0254690000000000
283.800000000000	0.0261370000000000
283.900000000000	0.0268130000000000
284	0.0275000000000000
284.100000000000	0.0281960000000000
284.200000000000	0.0289020000000000
284.300000000000	0.0296190000000000
284.400000000000	0.0303470000000000
284.500000000000	0.0310850000000000
284.600000000000	0.0318350000000000
284.700000000000	0.0325960000000000
284.800000000000	0.0333700000000000
284.900000000000	0.0341550000000000
285	0.0349530000000000
285.100000000000	0.0357640000000000
285.200000000000	0.0365880000000000
285.300000000000	0.0374250000000000
285.400000000000	0.0382770000000000
285.500000000000	0.0391430000000000
285.600000000000	0.0400240000000000
285.700000000000	0.0409200000000000
285.800000000000	0.0418320000000000
285.900000000000	0.0427610000000000
286	0.0437060000000000
286.100000000000	0.0446680000000000
286.200000000000	0.0456480000000000
286.300000000000	0.0466460000000000
286.400000000000	0.0476630000000000
286.500000000000	0.0487000000000000
286.600000000000	0.0497570000000000
286.700000000000	0.0508350000000000
286.800000000000	0.0519350000000000
286.900000000000	0.0530570000000000
287	0.0542020000000000
287.100000000000	0.0553720000000000
287.200000000000	0.0565660000000000
287.300000000000	0.0577860000000000
287.400000000000	0.0590320000000000
287.500000000000	0.0603060000000000
287.600000000000	0.0616090000000000
287.700000000000	0.0629430000000000
287.800000000000	0.0643070000000000
287.900000000000	0.0657030000000000
288	0.0671330000000000
288.100000000000	0.0685980000000000
288.200000000000	0.0701000000000000
288.300000000000	0.0716400000000000
288.400000000000	0.0732200000000000
288.500000000000	0.0748410000000000
288.600000000000	0.0765050000000000
288.700000000000	0.0782150000000000
288.800000000000	0.0799730000000000
288.900000000000	0.0817800000000000
289	0.0836400000000000
289.100000000000	0.0855540000000000
289.200000000000	0.0875260000000000
289.300000000000	0.0895580000000000
289.400000000000	0.0916540000000000
289.500000000000	0.0938180000000000
289.600000000000	0.0960520000000000
289.700000000000	0.0983610000000000
289.800000000000	0.100749000000000
289.900000000000	0.103220000000000
290	0.105781000000000
290.100000000000	0.108436000000000
290.200000000000	0.111191000000000
290.300000000000	0.114052000000000
290.400000000000	0.117028000000000
290.500000000000	0.120125000000000
290.600000000000	0.123352000000000
290.700000000000	0.126719000000000
290.800000000000	0.130235000000000
290.900000000000	0.133912000000000
291	0.137764000000000
291.100000000000	0.141803000000000
291.200000000000	0.146046000000000
291.300000000000	0.150511000000000
291.400000000000	0.155218000000000
291.500000000000	0.160188000000000
291.600000000000	0.165448000000000
291.680000000000	0.169883000000000
291.765966000000	0.174896000000000
291.858342000000	0.180594000000000
291.932242000000	0.185406000000000
292.011654000000	0.190851000000000
292.075183000000	0.195430000000000
292.143450000000	0.200589000000000
292.198063000000	0.204910000000000
292.256749000000	0.209758000000000
292.319811000000	0.215224000000000
292.370261000000	0.219802000000000
292.424473000000	0.224943000000000
292.467842000000	0.229232000000000
292.514445000000	0.234027000000000
292.551728000000	0.238012000000000
292.591791000000	0.242451000000000
292.634841000000	0.247413000000000
292.669281000000	0.251536000000000
292.706290000000	0.256127000000000
292.746058000000	0.261259000000000
292.777873000000	0.265521000000000
292.812060000000	0.270267000000000
292.839409000000	0.274194000000000
292.868798000000	0.278550000000000
292.900379000000	0.283399000000000
292.925643000000	0.287408000000000
292.952792000000	0.291855000000000
292.974511000000	0.295520000000000
292.997849000000	0.299570000000000
293.022928000000	0.304058000000000
293.042991000000	0.307755000000000
293.064550000000	0.311838000000000
293.087716000000	0.316359000000000
293.106250000000	0.320080000000000
293.121076000000	0.323127000000000
293.137008000000	0.326473000000000
293.154129000000	0.330155000000000
293.171249000000	0.333929000000000
293.189646000000	0.338093000000000
293.204364000000	0.341508000000000
293.220179000000	0.345264000000000
293.232831000000	0.348335000000000
293.246427000000	0.351705000000000
293.261036000000	0.355408000000000
293.276735000000	0.359485000000000
293.289294000000	0.362824000000000
293.302789000000	0.366490000000000
293.306415000000	0.367489000000000
293.316415000000	0.370277000000000
293.326415000000	0.373113000000000
293.329101000000	0.373883000000000
293.339101000000	0.376783000000000
293.341788000000	0.377570000000000
293.351788000000	0.380535000000000
293.362533000000	0.383780000000000
293.365420000000	0.384663000000000
293.375420000000	0.387756000000000
293.385420000000	0.390906000000000
293.395420000000	0.394115000000000
293.398107000000	0.394988000000000
293.400607000000	0.395804000000000
293.410607000000	0.399106000000000
293.413107000000	0.399941000000000
293.415607000000	0.400781000000000
293.418107000000	0.401624000000000
293.420607000000	0.402472000000000
293.430607000000	0.405903000000000
293.433107000000	0.406772000000000
293.435607000000	0.407644000000000
293.438107000000	0.408521000000000
293.440607000000	0.409403000000000
293.443107000000	0.410288000000000
293.445607000000	0.411179000000000
293.448107000000	0.412073000000000
293.450607000000	0.412972000000000
293.453107000000	0.413876000000000
293.455607000000	0.414784000000000
293.458107000000	0.415697000000000
293.460607000000	0.416614000000000
293.463107000000	0.417536000000000
293.465607000000	0.418463000000000
293.468107000000	0.419394000000000
293.470607000000	0.420331000000000
293.473107000000	0.421272000000000


==> F_Uscatter.txt <==
   xx	     yy 
100 0.0099473000000000


==> F_W.txt <==
   xx	     yy 
0.000000000000000 0.000000000000000 
0.01 0.29833
0.02 0.5754
0.03 0.83327
0.04 1.0738
0.05 1.2985
0.06 1.5089
0.07 1.7063
0.08 1.8918
0.09 2.0665
0.1 2.2312
0.11 2.3869
0.12 2.5342
0.13 2.674
0.14 2.8067
0.15 2.933
0.16 3.0534
0.17 3.1684
0.18 3.2784
0.19 3.3838
0.2 3.4849
0.21 3.5822
0.22 3.6758
0.23 3.7661
0.24 3.8534
0.25 3.9377
0.26 4.0195
0.27 4.0988
0.28 4.1759
0.29 4.2509
0.3 4.324
0.31 4.3953
0.32 4.4649
0.33 4.533
0.34 4.5997
0.35 4.6651
0.36 4.7293
0.37 4.7923
0.38 4.8543
0.39 4.9154
0.4 4.9756
0.41 5.0349
0.42 5.0935
0.43 5.1514
0.44 5.2087
0.45 5.2654
0.46 5.3216
0.47 5.3773
0.48 5.4325
0.49 5.4874
0.5 5.5419
0.51 5.5961
0.52 5.65
0.53 5.7037
0.54 5.7571
0.55 5.8104
0.56 5.8635
0.57 5.9165
0.58 5.9694
0.59 6.0222
0.6 6.075
0.61 6.1277
0.62 6.1804
0.63 6.2332
0.64 6.286
0.65 6.3389
0.66 6.3918
0.67 6.4449
0.68 6.498
0.69 6.5513
0.7 6.6048
0.71 6.6584
0.72 6.7122
0.73 6.7662
0.74 6.8204
0.75 6.8749
0.76 6.9295
0.77 6.9845
0.78 7.0397
0.79 7.0952
0.8 7.1509
0.81 7.207
0.82 7.2633
0.83 7.32
0.84 7.377
0.85 7.4343
0.86 7.4919
0.87 7.5499
0.88 7.6082
0.89 7.6667
0.9 7.7257
0.91 7.7849
0.92 7.8444
0.93 7.9042
0.94 7.9642
0.95 8.0244
0.96 8.0849
0.97 8.1454
0.98 8.2061
0.99 8.2667
1 8.3273
1.01 8.3877
1.02 8.4477
1.03 8.5072
1.04 8.5659
1.05 8.6236
1.06 8.6799
1.07 8.7344
1.08 8.7864
1.09 8.8351
1.1 8.8795
1.11 8.9179
1.12 8.9485
1.13 8.9681
1.1311 8.9694
1.1322 8.9705
1.1333 8.9714
1.1344 8.9721
1.1355 8.9726
1.1366 8.9729
1.1376 8.9729
1.1386 8.9728
1.1396 8.9724
1.1406 8.9718
1.1416 8.971
1.1426 8.9699
1.1436 8.9687
1.1445 8.9673
1.1454 8.9656
1.1464 8.9637
1.1473 8.9616
1.1482 8.9594
1.149 8.9569
1.1499 8.9541
1.1508 8.9512
1.1516 8.9481
1.1524 8.9448
1.1533 8.9412
1.1541 8.9375
1.1549 8.9335
1.1557 8.9294
1.1564 8.925
1.1572 8.9205
1.158 8.9157
1.1587 8.9108
1.1595 8.9056
1.1602 8.9003
1.1609 8.8947
1.1616 8.889
1.1623 8.883
1.163 8.8769
1.1636 8.8705
1.1643 8.864
1.165 8.8573
1.1656 8.8504
1.1663 8.8433
1.1669 8.836
1.1675 8.8285
1.1681 8.8208
1.1687 8.8129
1.1693 8.8049
1.1699 8.7967
1.1705 8.7882
1.171 8.7796
1.1716 8.7708
1.1721 8.7619
1.1727 8.7527
1.1732 8.7434
1.1738 8.7339
1.1743 8.7242
1.1748 8.7143
1.1753 8.7043
1.1758 8.6941
1.1763 8.6837
1.1768 8.6731
1.1773 8.6624
1.1777 8.6515
1.1782 8.6404
1.1786 8.6292
1.1791 8.6177
1.1795 8.6062
1.18 8.5944
1.1804 8.5825
1.1808 8.5704
1.1813 8.5581
1.1817 8.5457
1.1821 8.5331
1.1825 8.5204
1.1829 8.5075
1.1833 8.4944
1.1837 8.4812
1.184 8.4678
1.1844 8.4543
1.1848 8.4406
1.1851 8.4268
1.1855 8.4128
1.1859 8.3986
1.1862 8.3843
1.1865 8.3698
1.1869 8.3552
1.1872 8.3405
1.1875 8.3255
1.1879 8.3105
1.1882 8.2953
1.1885 8.2799
1.1888 8.2644
1.1891 8.2488
1.1894 8.233
1.1897 8.217
1.19 8.201
1.1903 8.1847
1.1906 8.1684
1.1909 8.1519
1.1911 8.1352
1.1914 8.1185
1.1917 8.1015
1.1919 8.0845
1.1922 8.0673
1.1924 8.05
1.1927 8.0325
1.1929 8.0149
1.1932 7.9972
1.1934 7.9793
1.1937 7.9613
1.1939 7.9432
1.1941 7.925
1.1943 7.9066
1.1946 7.8881
1.1948 7.8695
1.195 7.8507
1.1952 7.8318
1.1954 7.8128
1.1956 7.7937
1.1958 7.7744
1.196 7.7551
1.1962 7.7356
1.1964 7.7159
1.1966 7.6962
1.1968 7.6763
1.197 7.6564
1.1972 7.6363
1.1973 7.6161
1.1975 7.5958
1.1977 7.5753
1.1978 7.5548
1.198 7.5341
1.1982 7.5133
1.1983 7.4924
1.1985 7.4714
1.1986 7.4503
1.1988 7.4291
1.1989 7.4078
1.1991 7.3864
1.1992 7.3648
1.1994 7.3432
1.1995 7.3214
1.1996 7.2996
1.1998 7.2776
1.1999 7.2555
1.2 7.2334
1.2002 7.2111
1.2003 7.1887
1.2004 7.1663
1.2005 7.1437
1.2006 7.121
1.2008 7.0983
1.2009 7.0754
1.201 7.0524
1.2011 7.0294
1.2012 7.0063
1.2013 6.983
1.2014 6.9597
1.2015 6.9363
1.2016 6.9127
1.2017 6.8891
1.2018 6.8654
1.2019 6.8417
1.2019 6.8178
1.202 6.7938
1.2021 6.7698
1.2022 6.7457
1.2023 6.7214
1.2023 6.6971
1.2024 6.6728
1.2025 6.6483
1.2026 6.6237
1.2026 6.5991
1.2027 6.5744
1.2028 6.5496
1.2028 6.5247
1.2029 6.4998
1.2029 6.4748
1.203 6.4497
1.2031 6.4245
1.2031 6.3992
1.2032 6.3739
1.2032 6.3485
1.2033 6.3231
1.2033 6.2975
1.2033 6.2719
1.2034 6.2462
1.2034 6.2205
1.2035 6.1946
1.2035 6.1687
1.2035 6.1428
1.2036 6.1168
1.2036 6.0907
1.2036 6.0645
1.2037 6.0383
1.2037 6.012
1.2037 5.9857
1.2037 5.9593
1.2038 5.9328
1.2038 5.9063
1.2038 5.8797
1.2038 5.853
1.2038 5.8263
1.2038 5.7996
1.2039 5.7727
1.2039 5.7459
1.2039 5.7189
1.2039 5.692
1.2039 5.6649
1.2039 5.6378
1.2039 5.6107
1.2039 5.5835
1.2039 5.5563
1.2039 5.529
1.2039 5.5016
1.2039 5.4742
1.2039 5.4468
1.2039 5.4193
1.2038 5.3918
1.2038 5.3642
1.2038 5.3366
1.2038 5.3089
1.2038 5.2812
1.2038 5.2535
1.2038 5.2257
1.2037 5.1979
1.2037 5.17
1.2037 5.1421
1.2037 5.1141
1.2036 5.0862
1.2036 5.0581
1.2036 5.0301
1.2035 5.002
1.2035 4.9739
1.2035 4.9457
1.2034 4.9175
1.2034 4.8893
1.2034 4.8611
1.2033 4.8328
1.2033 4.8045
1.2032 4.7761
1.2032 4.7478
1.2032 4.7194
1.2031 4.6909
1.2031 4.6625
1.203 4.634
1.203 4.6055
1.2029 4.577
1.2029 4.5484
1.2028 4.5199
1.2027 4.4913
1.2027 4.4627
1.2026 4.4341
1.2026 4.4054
1.2025 4.3767
1.2024 4.3481
1.2024 4.3194
1.2023 4.2906
1.2023 4.2619
1.2022 4.2332
1.2021 4.2044
1.202 4.1756
1.202 4.1469
1.2019 4.1181
1.2018 4.0893
1.2018 4.0604
1.2017 4.0316
1.2016 4.0028
1.2015 3.9739
1.2014 3.9451
1.2014 3.9162
1.2013 3.8874
1.2012 3.8585
1.2011 3.8297
1.201 3.8008
1.2009 3.7719
1.2008 3.743
1.2008 3.7142
1.2007 3.6853
1.2006 3.6564
1.2005 3.6276
1.2004 3.5987
1.2003 3.5698
1.2002 3.541
1.2001 3.5121
1.2 3.4833
1.1999 3.4544
1.1998 3.4256
1.1997 3.3967
1.1996 3.3679
1.1995 3.3391
1.1994 3.3103
1.1993 3.2815
1.1992 3.2527
1.1991 3.224
1.199 3.1952
1.1988 3.1665
1.1987 3.1377
1.1986 3.109
1.1985 3.0803
1.1984 3.0517
1.1983 3.023
1.1982 2.9943
1.198 2.9657
1.1979 2.9371
1.1978 2.9085
1.1977 2.88
1.1976 2.8514
1.1974 2.8229
1.1973 2.7944
1.1972 2.766
1.1971 2.7375
1.1969 2.7091
1.1968 2.6807
1.1967 2.6524
1.1966 2.624
1.1964 2.5957
1.1963 2.5675
1.1962 2.5392
1.196 2.511
1.1959 2.4829
1.1958 2.4547
1.1956 2.4266
1.1955 2.3985
1.1954 2.3705
1.1952 2.3425
1.1951 2.3145
1.195 2.2866
1.1948 2.2587
1.1947 2.2309
1.1945 2.2031
1.1944 2.1753
1.1943 2.1531
1.1942 2.131
1.1941 2.1089
1.194 2.0868
1.1938 2.0647
1.1937 2.0427
1.1936 2.0207
1.1935 1.9987
1.1934 1.9768
1.1933 1.9548
1.1932 1.933
1.193 1.9111
1.1929 1.8893
1.1928 1.8675
1.1927 1.8458
1.1926 1.824
1.1925 1.8024
1.1924 1.7807
1.1922 1.7591
1.1921 1.7375
1.192 1.716
1.1919 1.6945
1.1918 1.673
1.1917 1.6516
1.1915 1.6302
1.1914 1.6088
1.1913 1.5875
1.1912 1.5663
1.1911 1.545
1.191 1.5238
1.1908 1.5027
1.1907 1.4816
1.1906 1.4605
1.1905 1.4395
1.1904 1.4185
1.1903 1.3976
1.1902 1.3767
1.19 1.3558
1.1899 1.335
1.1898 1.3143
1.1897 1.2936
1.1896 1.2729
1.1895 1.2523
1.1894 1.2317
1.1892 1.2112
1.1891 1.1907
1.189 1.1703
1.1889 1.1499
1.1888 1.1296
1.1887 1.1093
1.1886 1.0891
1.1885 1.069
1.1884 1.0488
1.1883 1.0288
1.1882 1.0088
1.188 0.98884
1.1879 0.96895
1.1878 0.94911
1.1877 0.92934
1.1876 0.90962
1.1875 0.88995
1.1874 0.87035
1.1873 0.85081
1.1872 0.83132
1.1871 0.8119
1.187 0.79254
1.1869 0.77324
1.1869 0.75401
1.1868 0.73484
1.1867 0.71573
1.1866 0.69669
1.1865 0.67772
1.1864 0.65881
1.1863 0.63857
1.1862 0.6169
1.1861 0.59533
1.186 0.57385
1.1859 0.55247
1.1859 0.53118
1.1858 0.50999
1.1857 0.4889
1.1856 0.46792
1.1855 0.44703
1.1855 0.42624
1.1854 0.40556
1.1853 0.38499
1.1853 0.36452
1.1852 0.34416
1.1852 0.32391
1.1851 0.30378
1.1851 0.28375
1.185 0.26384
1.185 0.24405
1.1849 0.22438
1.1849 0.20483
1.1849 0.18539
1.1848 0.16609
1.1848 0.1469
1.1848 0.12785
1.1848 0.10892
1.1848 0.090125
1.1848 0.071462
1.1848 0.052933
1.1848 0.034541
1.1848 0.016288
1.1849 -0.0018235
1.1849 -0.019793
1.1849 -0.037616
1.185 -0.055293
1.185 -0.07282
1.1851 -0.090194
1.1852 -0.10741
1.1852 -0.12448
1.1853 -0.14138
1.1854 -0.15812
1.1855 -0.1747
1.1856 -0.19111
1.1857 -0.20736
1.1858 -0.22342
1.186 -0.23932
1.1861 -0.25503
1.1863 -0.27057
1.1864 -0.28592
1.1866 -0.30108
1.1868 -0.31606
1.187 -0.33084
1.1872 -0.34542
1.1874 -0.3598
1.1877 -0.37398
1.1879 -0.38796
1.1882 -0.40172
1.1884 -0.41527
1.1887 -0.4286
1.189 -0.44171
1.1894 -0.4546
1.1897 -0.46725
1.19 -0.47968
1.1904 -0.49186
1.1908 -0.5038
1.1912 -0.5155
1.1916 -0.52695
1.192 -0.53814
1.1925 -0.54907
1.193 -0.55974
1.1935 -0.57015
1.194 -0.58027
1.1945 -0.59012
1.1951 -0.59969
1.1957 -0.60896
1.1963 -0.61795
1.1969 -0.62663
1.1976 -0.63501
1.1983 -0.64308
1.199 -0.65084
1.1997 -0.65827
1.2005 -0.66538
1.2013 -0.67216
1.2022 -0.67859
1.203 -0.68468
1.2039 -0.69043
1.2049 -0.69581
1.2058 -0.70083
1.2069 -0.70549
1.2079 -0.70977
1.209 -0.71366
1.2101 -0.71717
1.2113 -0.72029
1.2125 -0.723
1.2138 -0.72531
1.2151 -0.7272
1.2164 -0.72868
1.2178 -0.72973
1.2193 -0.73034
1.2205 -0.73052
1.2217 -0.73041
1.223 -0.73002
1.2244 -0.72927
1.226 -0.72809
1.2277 -0.72639
1.2297 -0.72403
1.2319 -0.72091
1.2343 -0.71684
1.2371 -0.71165
1.2402 -0.70511
1.2434 -0.69757
1.2469 -0.68901
1.2505 -0.67942
1.2543 -0.6688
1.2583 -0.65715
1.2625 -0.64446
1.2669 -0.63074
1.2716 -0.61599
1.2765 -0.6002
1.2817 -0.5834
1.2871 -0.5656
1.2928 -0.5468
1.2989 -0.52703
1.3052 -0.50629
1.3119 -0.48463
1.3189 -0.46204
1.3264 -0.43857
1.3342 -0.41422
1.3424 -0.38901
1.3511 -0.36296
1.3603 -0.33608
1.37 -0.30836
1.3803 -0.27978
1.3911 -0.2503
1.4026 -0.21984
1.4148 -0.1883
1.425 -0.16216
1.4358 -0.13508
1.4472 -0.10687
1.4568 -0.083314
1.4647 -0.063709
1.4713 -0.047449
1.4767 -0.034015
1.4812 -0.022961
1.4848 -0.0139
1.4885 -0.0046253
1.4915 0.0029604
1.4939 0.0091435
1.4965 0.015909
1.4992 0.022809
1.5019 0.029853
1.5047 0.037051
1.5075 0.044415
1.5104 0.051959
1.5133 0.059696
1.5162 0.067644
1.5192 0.075821
1.5223 0.084248
1.5254 0.09295
1.5286 0.10195
1.5318 0.11129
1.5351 0.121
1.5385 0.13113
1.542 0.14173
1.5456 0.15286
1.5494 0.16461
1.5524 0.17452
1.5556 0.18494
1.5589 0.19596
1.5616 0.20528
1.5644 0.21509
1.5667 0.22336
1.5691 0.23205
1.5716 0.24122
1.5736 0.24895
1.5757 0.25708
1.5779 0.26567
1.5797 0.27293
1.5816 0.28057
1.5836 0.28866
1.5852 0.2955
1.5869 0.30273
1.5886 0.31039
1.5901 0.31689
1.5917 0.32378
1.593 0.3296
1.5943 0.33576
1.5957 0.3423
1.5969 0.34786
1.5981 0.35375
1.5991 0.35875
1.6002 0.36404
1.6014 0.36968
1.6023 0.37449
1.6033 0.37962
1.6042 0.38399
1.6051 0.38865
1.6059 0.39262
1.6064 0.39541
1.6068 0.39734
1.6071 0.39892
1.6073 0.40023
1.6075 0.40129
1.6077 0.40215
1.6078 0.40303
1.608 0.40392
1.6082 0.40483
1.6083 0.40557
1.6084 0.40616
1.6085 0.40664
1.6086 0.40703
1.6087 0.40742
1.6087 0.40782
1.6088 0.40822
1.6089 0.40862
1.6089 0.40902
1.609 0.40934
1.6091 0.40967
1.6091 0.41
1.6092 0.41033
1.6093 0.41066
1.6093 0.411
1.6094 0.41134
1.6094 0.41168
1.6095 0.41202
1.6096 0.41237
1.6096 0.41271
1.6097 0.41306
1.6098 0.41342
1.6098 0.41377
1.6099 0.41413
1.61 0.41449
1.61 0.41485
1.6101 0.41522
1.6102 0.41559
1.6102 0.41589
1.6103 0.41619
1.6103 0.41649
1.6104 0.41679
1.6104 0.4171
1.6105 0.4174
1.6105 0.41771
1.6106 0.41803
1.6107 0.41834
1.6107 0.41866
1.6108 0.41897
1.6108 0.4193
1.6109 0.41962
1.6109 0.41994
1.611 0.42027
1.6111 0.4206
1.6111 0.42094
1.6112 0.42127
1.6112 0.42161
1.6113 0.42189
1.6113 0.42216
1.6114 0.42244
1.6114 0.42272
1.6115 0.423
1.6116 0.42328
1.6116 0.42357
1.6117 0.42385
1.6117 0.42414
1.6118 0.42443
1.6118 0.42473
1.6119 0.42502
1.6119 0.42532
1.612 0.42562
1.612 0.42592
1.6121 0.42623
1.6121 0.42654
1.6122 0.42685
1.6122 0.4271
1.6123 0.42735
1.6123 0.4276
1.6124 0.42786
1.6124 0.42812
1.6125 0.42838
1.6125 0.42864
1.6126 0.4289
1.6126 0.42917
1.6127 0.42943
1.6127 0.4297
1.6127 0.42998
1.6128 0.43025
1.6128 0.43053
1.6129 0.4308
1.6129 0.43108
1.613 0.43137
1.613 0.4316
1.6131 0.43183
1.6131 0.43206
1.6132 0.43229
1.6132 0.43253
1.6132 0.43276
1.6133 0.433
1.6133 0.43324
1.6134 0.43348
1.6134 0.43373
1.6135 0.43397
1.6135 0.43422
1.6135 0.43447
1.6136 0.43473
1.6136 0.43498
1.6137 0.43524
1.6137 0.4355
1.6138 0.43571
1.6138 0.43592
1.6138 0.43613
1.6139 0.43634
1.6139 0.43656
1.6139 0.43677
1.614 0.43699
1.614 0.43721
1.6141 0.43744
1.6141 0.43766
1.6141 0.43789
1.6142 0.43811
1.6142 0.43834
1.6143 0.43858
1.6143 0.43881
1.6143 0.43905
1.6144 0.43924
1.6144 0.43943
1.6144 0.43962
1.6145 0.43982
1.6145 0.44001
1.6145 0.44021
1.6146 0.44041
1.6146 0.44061
1.6146 0.44082
1.6147 0.44102
1.6147 0.44123
1.6148 0.44144
1.6148 0.44165
1.6148 0.44186
1.6149 0.44207
1.6149 0.44225
1.6149 0.44242
1.615 0.4426
1.615 0.44277
1.615 0.44295
1.6151 0.44313
1.6151 0.44331
1.6151 0.44349
1.6151 0.44368
1.6152 0.44386
1.6152 0.44405
1.6152 0.44424
1.6153 0.44443
1.6153 0.44463
1.6153 0.44482
1.6154 0.44502
1.6154 0.44518
1.6154 0.44534
1.6155 0.4455
1.6155 0.44566
1.6155 0.44582
1.6155 0.44599
1.6156 0.44615
1.6156 0.44632
1.6156 0.44649
1.6157 0.44666
1.6157 0.44684
1.6157 0.44701
1.6157 0.44719
1.6158 0.44737
1.6158 0.44751
1.6158 0.44765
1.6159 0.4478
1.6159 0.44795
1.6159 0.44809
1.6159 0.44824
1.616 0.4484
1.616 0.44855
1.616 0.4487
1.616 0.44886
1.6161 0.44901
1.6161 0.44917
1.6161 0.44933
1.6161 0.44949
1.6162 0.44962
1.6162 0.44975
1.6162 0.44989
1.6162 0.45002
1.6163 0.45016
1.6163 0.45029
1.6163 0.45043
1.6163 0.45057
1.6164 0.45071
1.6164 0.45085
1.6164 0.45099
1.6164 0.45113
1.6164 0.45128
1.6165 0.45143
1.6165 0.45155
1.6165 0.45167
1.6165 0.45179
1.6166 0.45191
1.6166 0.45203
1.6166 0.45215
1.6166 0.45228
1.6166 0.45241
1.6167 0.45253
1.6167 0.45266
1.6167 0.45279
1.6167 0.45292
1.6168 0.45306
1.6168 0.45319
1.6168 0.4533
1.6168 0.45341
1.6168 0.45352
1.6168 0.45363
1.6169 0.45374
1.6169 0.45386
1.6169 0.45397
1.6169 0.45409
1.6169 0.4542
1.617 0.45432
1.617 0.45444
1.617 0.45456
1.617 0.45468
1.617 0.45478
1.6171 0.45488
1.6171 0.45498
1.6171 0.45508
1.6171 0.45519
1.6171 0.45529
1.6171 0.45539
1.6172 0.4555
1.6172 0.45561
1.6172 0.45571
1.6172 0.45582
1.6172 0.45593
1.6173 0.45602
1.6173 0.45611
1.6173 0.4562
1.6173 0.4563
1.6173 0.45639
1.6173 0.45648
1.6173 0.45658
1.6174 0.45667
1.6174 0.45677
1.6174 0.45686
1.6174 0.45696
1.6174 0.45706
1.6174 0.45716
1.6175 0.45724
1.6175 0.45733
1.6175 0.45741
1.6175 0.45749
1.6175 0.45758
1.6175 0.45766
1.6175 0.45775
1.6176 0.45784
1.6176 0.45793
1.6176 0.45802
1.6176 0.45811
1.6176 0.45818
1.6176 0.45825
1.6176 0.45833
1.6177 0.4584
1.6177 0.45848
1.6177 0.45856
1.6177 0.45864
1.6177 0.45871
1.6177 0.45879
1.6177 0.45887
1.6177 0.45896
1.6178 0.45904
1.6178 0.45911
1.6178 0.45917
1.6178 0.45924
1.6178 0.45931
1.6178 0.45938
1.6178 0.45945
1.6178 0.45952
1.6179 0.45959
1.6179 0.45966
1.6179 0.45974
1.6179 0.45981
1.6179 0.45989
1.6179 0.45995
1.6179 0.46001
1.6179 0.46007
1.6179 0.46014
1.618 0.4602
1.618 0.46026
1.618 0.46033
1.618 0.4604
1.618 0.46046
1.618 0.46053
1.618 0.46059
1.618 0.46064
1.618 0.4607
1.618 0.46075
1.6181 0.46081
1.6181 0.46087
1.6181 0.46093
1.6181 0.46099
1.6181 0.46105
1.6181 0.46111
1.6181 0.46117
1.6181 0.46122
1.6181 0.46127
1.6181 0.46132
1.6181 0.46137
1.6182 0.46142
1.6182 0.46148
1.6182 0.46153
1.6182 0.46158
1.6182 0.46164
1.6182 0.46169
1.6182 0.46175
1.6182 0.4618
1.6182 0.46184
1.6182 0.46189
1.6182 0.46194
1.6183 0.46198
1.6183 0.46203
1.6183 0.46208
1.6183 0.46213
1.6183 0.46218
1.6183 0.46223
1.6183 0.46227
1.6183 0.46232
1.6183 0.46236
1.6183 0.4624
1.6183 0.46244
1.6183 0.46249
1.6183 0.46253
1.6184 0.46258
1.6184 0.46262
1.6184 0.46266
1.6184 0.4627
1.6184 0.46274
1.6184 0.46277
1.6184 0.46281
1.6184 0.46285
1.6184 0.46289
1.6184 0.46293
1.6184 0.46297
1.6184 0.46302
1.6184 0.46305
1.6184 0.46308
1.6184 0.46312
1.6184 0.46315
1.6185 0.46319
1.6185 0.46323
1.6185 0.46326
1.6185 0.4633
1.6185 0.46334
1.6185 0.46337
1.6185 0.4634
1.6185 0.46343
1.6185 0.46346
1.6185 0.46349
1.6185 0.46353
1.6185 0.46356
1.6185 0.46359
1.6185 0.46363
1.6185 0.46366
1.6185 0.46369
1.6185 0.46372
1.6185 0.46375
1.6186 0.46378
1.6186 0.46381
1.6186 0.46385
1.6186 0.46388
1.6186 0.46391
1.6186 0.46395
1.6186 0.46398
1.6186 0.46401
1.6186 0.46405
1.6186 0.46409
1.6186 0.46412
1.6186 0.46416
1.6186 0.4642
1.6186 0.46424
1.6186 0.46428
1.6186 0.46432
1.6186 0.46437
1.6187 0.46441
1.6187 0.46446
1.6187 0.46446
1.6197 0.47052
1.6207 0.47711
1.6219 0.48428
1.6231 0.4921
1.6245 0.50062
1.6259 0.50993
1.6274 0.52011
1.6291 0.53125
1.6309 0.54346
1.6328 0.55687
1.6348 0.57161
1.637 0.58785
1.6394 0.60577
1.642 0.62558
1.6445 0.64597
1.6471 0.66696
1.6496 0.68856
1.6521 0.71078
1.6547 0.73363
1.6574 0.75888
1.6602 0.78488
1.6629 0.81162
1.6656 0.83911
1.6684 0.86735
1.6711 0.89633
1.6741 0.92831
1.677 0.96115
1.6799 0.99483
1.6831 1.0319
1.6863 1.07
1.6894 1.109
1.6928 1.1519
1.6962 1.1959
1.6999 1.2442
1.7035 1.2936
1.7074 1.3479
1.7114 1.4034
1.7156 1.4643
1.7201 1.5312
1.7246 1.5994
1.7295 1.6741
1.7347 1.7561
1.7403 1.8458
1.746 1.9374
1.7516 2.0305
1.7572 2.1252
1.7628 2.2214
1.7684 2.319
1.7741 2.418
1.7801 2.5259
1.7861 2.6353
1.7922 2.7462
1.7987 2.867
1.8051 2.9895
1.8116 3.1136
1.8186 3.2488
1.8256 3.3859
1.8331 3.5354
1.8406 3.687
1.8486 3.8525
1.8567 4.0206
1.8653 4.2043
1.874 4.3911
1.8833 4.5955
1.8932 4.8194
1.9032 5.0479
1.9132 5.2814
1.9232 5.5199
1.9332 5.7635
1.9432 6.0125
1.9532 6.267
1.9632 6.5272
1.9732 6.7935
1.9832 7.0661
1.9932 7.3452
2.0032 7.6311
2.0132 7.9242
2.0232 8.2247
2.0332 8.533
2.0432 8.8495
2.0532 9.1745
2.0632 9.5084
2.0732 9.8517
2.0832 10.205
2.0932 10.568
2.1032 10.942
2.1132 11.328
2.1232 11.725
2


==> F_Wscatter.txt <==
   xx	     yy 
0.4 4.9756
0.8 7.1509
1.1376 8.9729
1.2015 3.9739
1.2205 -0.73052
1.8051 2.9895


==> Marks1.txt <==
   xx	     yy 
0 0


==> Marks2.txt <==
   xx	     yy 
  -2.581520e-01   1.841160e+02


==> Marks3.txt <==
   xx	     yy 
  -8.213299e-01  -2.539515e+02


==> Marks4.txt <==
   xx	     yy 
  -3.027390e-01   2.439914e+02


==> Marks5.txt <==
   xx	     yy 
  -8.094868e-01  -1.938263e+02


==> Marks6.txt <==
   xx	     yy 
  -1.034152e+00   8.350168e+01


==> N_x_nip16.txt <==
   xx	     yy 
-81.9152040000000	0.0497340000000000
-78.9069800000000	0.0443950000000000
-75.8987560000000	0.0367760000000000
-72.5250545000000	0.0289850000000000
-69.1513530000000	0.0186920000000000
-65.4446780000000	0.00825300000000000
-61.7380030000000	-0.00471800000000000
-57.7340325000000	-0.0176330000000000
-53.7300620000000	-0.0326950000000000
-49.4673645000000	-0.0472050000000000
-45.2046670000000	-0.0628510000000000
-40.7242945000000	-0.0770980000000000
-36.2439220000000	-0.0908480000000000
-31.5890430000000	-0.102124000000000
-26.9341640000000	-0.111066000000000
-22.1495700000000	-0.116585000000000
-17.3649760000000	-0.118513000000000
-12.4967630000000	-0.116633000000000
-7.62855000000000	-0.111158000000000
-2.72360250000000	-0.102257000000000
2.18134500000000	-0.0910110000000000
7.07572650000000	-0.0772860000000000
11.9701080000000	-0.0630540000000000
16.8070160000000	-0.0474170000000000
21.6439240000000	-0.0329100000000000
26.3764120000000	-0.0178470000000000
31.1089000000000	-0.00492700000000000
35.6917765000000	0.00805300000000000
40.2746530000000	0.0184990000000000
44.6634270000000	0.0288000000000000
49.0522010000000	0.0365980000000000
53.2049225000000	0.0442240000000000
57.3576440000000	0.0495660000000000


==> N_x_nip4.txt <==
   xx	     yy 
-81.9152040000000	0.0405340000000000
-67.8226330000000	0.0193470000000000
-53.7300620000000	-0.0366340000000000
-35.5475190000000	-0.0834350000000000
-17.3649760000000	-0.112172000000000
2.13947400000000	-0.0858960000000000
21.6439240000000	-0.0397030000000000
39.5007840000000	0.0166070000000000
57.3576440000000	0.0379330000000000



==> N_x_nip8.txt <==
   xx	     yy 
-81.9152040000000	0.0478950000000000
-75.5332785000000	0.0371670000000000
-69.1513530000000	0.0170520000000000
-61.4407075000000	-0.00359300000000000
-53.7300620000000	-0.0335100000000000
-44.9869920000000	-0.0611910000000000
-36.2439220000000	-0.0902850000000000
-26.8044490000000	-0.109667000000000
-17.3649760000000	-0.117318000000000
-7.59181550000000	-0.110034000000000
2.18134500000000	-0.0909160000000000
11.9126345000000	-0.0619920000000000
21.6439240000000	-0.0343480000000000
30.9592885000000	-0.00440400000000000
40.2746530000000	0.0162910000000000
48.8161485000000	0.0364760000000000
57.3576440000000	0.0472300000000000


==> R1.txt <==
    w                   F
 	0		            0
  -4.209980e-03   3.508001e+00
  -8.395618e-03   6.858604e+00
  -1.255518e-02   1.005506e+01
  -1.668700e-02   1.310079e+01
  -2.078946e-02   1.599934e+01
  -2.486105e-02   1.875440e+01
  -2.890031e-02   2.136978e+01
  -3.290589e-02   2.384936e+01
  -3.687655e-02   2.619713e+01
  -4.081111e-02   2.841713e+01
  -4.470854e-02   3.051343e+01
  -4.856787e-02   3.249014e+01
  -5.238828e-02   3.435138e+01
  -5.616901e-02   3.610124e+01
  -5.990946e-02   3.774383e+01
  -6.360907e-02   3.928317e+01
  -6.726743e-02   4.072328e+01
  -7.088419e-02   4.206807e+01
  -7.445912e-02   4.332143e+01
  -7.799206e-02   4.448712e+01
  -8.148293e-02   4.556883e+01
  -8.493173e-02   4.657018e+01
  -8.833855e-02   4.749464e+01
  -9.170352e-02   4.834561e+01
  -9.502683e-02   4.912636e+01
  -9.830875e-02   4.984007e+01
  -1.015496e-01   5.048979e+01
  -1.047497e-01   5.107847e+01
  -1.079094e-01   5.160893e+01
  -1.110293e-01   5.208389e+01
  -1.141097e-01   5.250597e+01
  -1.171511e-01   5.287766e+01
  -1.201540e-01   5.320136e+01
  -1.231191e-01   5.347935e+01
  -1.260467e-01   5.371383e+01
  -1.289376e-01   5.390688e+01
  -1.317922e-01   5.406050e+01
  -1.346111e-01   5.417660e+01
  -1.373949e-01   5.425699e+01
  -1.401443e-01   5.430340e+01
  -1.428598e-01   5.431748e+01
  -1.455420e-01   5.430080e+01
  -1.481915e-01   5.425486e+01
  -1.508088e-01   5.418109e+01
  -1.533947e-01   5.408084e+01
  -1.559496e-01   5.395540e+01
  -1.584742e-01   5.380601e+01
  -1.609690e-01   5.363383e+01
  -1.634345e-01   5.343999e+01
  -1.658714e-01   5.322553e+01
  -1.682803e-01   5.299147e+01
  -1.706615e-01   5.273878e+01
  -1.730157e-01   5.246836e+01
  -1.753435e-01   5.218109e+01
  -1.776452e-01   5.187780e+01
  -1.799215e-01   5.155929e+01
  -1.821728e-01   5.122630e+01
  -1.843997e-01   5.087956e+01
  -1.866025e-01   5.051975e+01
  -1.887818e-01   5.014752e+01
  -1.909381e-01   4.976349e+01
  -1.930718e-01   4.936827e+01
  -1.951833e-01   4.896242e+01
  -1.972731e-01   4.854647e+01
  -1.993417e-01   4.812095e+01
  -2.013893e-01   4.768635e+01
  -2.034166e-01   4.724315e+01
  -2.054237e-01   4.679178e+01
  -2.074113e-01   4.633270e+01
  -2.093796e-01   4.586629e+01
  -2.113290e-01   4.539297e+01
  -2.132599e-01   4.491311e+01
  -2.151727e-01   4.442707e+01
  -2.170678e-01   4.393519e+01
  -2.189454e-01   4.343782e+01
  -2.208060e-01   4.293526e+01
  -2.226498e-01   4.242782e+01
  -2.244773e-01   4.191580e+01
  -2.262887e-01   4.139947e+01
  -2.280844e-01   4.087911e+01
  -2.298647e-01   4.035498e+01
  -2.316298e-01   3.982732e+01
  -2.333802e-01   3.929637e+01
  -2.351161e-01   3.876237e+01
  -2.368378e-01   3.822554e+01
  -2.385456e-01   3.768608e+01
  -2.402398e-01   3.714422e+01
  -2.419207e-01   3.660014e+01
  -2.435886e-01   3.605404e+01
  -2.452436e-01   3.550610e+01
  -2.468862e-01   3.495650e+01
  -2.485166e-01   3.440542e+01
  -2.501350e-01   3.385301e+01
  -2.517417e-01   3.329946e+01
  -2.533370e-01   3.274489e+01
  -2.549211e-01   3.218949e+01
  -2.564942e-01   3.163338e+01
  -2.580567e-01   3.107671e+01
  -2.596088e-01   3.051962e+01
  -2.611506e-01   2.996224e+01
  -2.626826e-01   2.940471e+01
  -2.642048e-01   2.884716e+01
  -2.657175e-01   2.828970e+01
  -2.672210e-01   2.773246e+01
  -2.687156e-01   2.717556e+01
  -2.702013e-01   2.661912e+01
  -2.716785e-01   2.606324e+01
  -2.731474e-01   2.550803e+01
  -2.746082e-01   2.495362e+01
  -2.760611e-01   2.440009e+01
  -2.775065e-01   2.384757e+01
  -2.789443e-01   2.329614e+01
  -2.803750e-01   2.274591e+01
  -2.817988e-01   2.219699e+01
  -2.832157e-01   2.164946e+01
  -2.846261e-01   2.110343e+01
  -2.860302e-01   2.055899e+01
  -2.874282e-01   2.001624e+01
  -2.888203e-01   1.947527e+01
  -2.902067e-01   1.893617e+01
  -2.915876e-01   1.839904e+01
  -2.929633e-01   1.786397e+01
  -2.943340e-01   1.733105e+01
  -2.956998e-01   1.680037e+01
  -2.970609e-01   1.627203e+01
  -2.984177e-01   1.574612e+01
  -2.997703e-01   1.522272e+01
  -3.011188e-01   1.470193e+01
  -3.024636e-01   1.418384e+01
  -3.038048e-01   1.366854e+01
  -3.051426e-01   1.315613e+01
  -3.064773e-01   1.264670e+01
  -3.078091e-01   1.214034e+01
  -3.091380e-01   1.163714e+01
  -3.104645e-01   1.113721e+01
  -3.117886e-01   1.064064e+01
  -3.131107e-01   1.014753e+01
  -3.144308e-01   9.657968e+00
  -3.157492e-01   9.172066e+00
  -3.170661e-01   8.689923e+00
  -3.183817e-01   8.211641e+00
  -3.196963e-01   7.737325e+00
  -3.210100e-01   7.267083e+00
  -3.223230e-01   6.801023e+00
  -3.236356e-01   6.339255e+00
  -3.249480e-01   5.881892e+00
  -3.262603e-01   5.429050e+00
  -3.275728e-01   4.980845e+00
  -3.288857e-01   4.537396e+00
  -3.301992e-01   4.098828e+00
  -3.315135e-01   3.665264e+00
  -3.328289e-01   3.236832e+00
  -3.341454e-01   2.813663e+00
  -3.354634e-01   2.395891e+00
  -3.367831e-01   1.983653e+00
  -3.381046e-01   1.577090e+00
  -3.394281e-01   1.176345e+00
  -3.407540e-01   7.815650e-01
  -3.420823e-01   3.929030e-01
  -3.434134e-01   1.051300e-02
  -3.447473e-01  -3.654460e-01
  -3.460844e-01  -7.348100e-01
  -3.474248e-01  -1.097413e+00
  -3.487688e-01  -1.453082e+00
  -3.501165e-01  -1.801640e+00
  -3.514681e-01  -2.142906e+00
  -3.528240e-01  -2.476695e+00
  -3.541842e-01  -2.802814e+00
  -3.555490e-01  -3.121067e+00
  -3.569186e-01  -3.431253e+00
  -3.582932e-01  -3.733164e+00
  -3.596730e-01  -4.026588e+00
  -3.610582e-01  -4.311305e+00
  -3.624491e-01  -4.587090e+00
  -3.638457e-01  -4.853713e+00
  -3.652485e-01  -5.110937e+00
  -3.666574e-01  -5.358517e+00
  -3.680728e-01  -5.596204e+00
  -3.694949e-01  -5.823739e+00
  -3.709238e-01  -6.040859e+00
  -3.723597e-01  -6.247291e+00
  -3.738029e-01  -6.442758e+00
  -3.752536e-01  -6.626972e+00
  -3.767119e-01  -6.799640e+00
  -3.781780e-01  -6.960460e+00
  -3.796522e-01  -7.109120e+00
  -3.811346e-01  -7.245304e+00
  -3.826254e-01  -7.368685e+00
  -3.841248e-01  -7.478926e+00
  -3.856330e-01  -7.575684e+00
  -3.871502e-01  -7.658607e+00
  -3.886766e-01  -7.727331e+00
  -3.902123e-01  -7.781485e+00
  -3.917576e-01  -7.820689e+00
  -3.933125e-01  -7.844551e+00
  -3.948774e-01  -7.852673e+00
  -3.964523e-01  -7.844642e+00
  -3.980374e-01  -7.820040e+00
  -3.996329e-01  -7.778435e+00
  -4.012390e-01  -7.719387e+00
  -4.028558e-01  -7.642443e+00
  -4.044835e-01  -7.547143e+00
  -4.061222e-01  -7.433011e+00
  -4.077721e-01  -7.299565e+00
  -4.094333e-01  -7.146310e+00
  -4.111061e-01  -6.972738e+00
  -4.127904e-01  -6.778333e+00
  -4.144866e-01  -6.562565e+00
  -4.161946e-01  -6.324893e+00
  -4.179147e-01  -6.064766e+00
  -4.196469e-01  -5.781619e+00
  -4.213914e-01  -5.474877e+00
  -4.231483e-01  -5.143952e+00
  -4.249177e-01  -4.788245e+00
  -4.266998e-01  -4.407145e+00
  -4.284946e-01  -4.000028e+00
  -4.303022e-01  -3.566260e+00
  -4.321228e-01  -3.105193e+00
  -4.339564e-01  -2.616169e+00
  -4.358031e-01  -2.098516e+00
  -4.376630e-01  -1.551551e+00
  -4.395361e-01  -9.745810e-01
  -4.414226e-01  -3.668990e-01
  -4.433225e-01   2.722130e-01
  -4.452359e-01   9.434850e-01
  -4.471628e-01   1.647658e+00
  -4.491032e-01   2.385485e+00
  -4.510573e-01   3.157728e+00
  -4.530250e-01   3.965163e+00
  -4.550064e-01   4.808575e+00
  -4.570015e-01   5.688761e+00
  -4.590104e-01   6.606527e+00
  -4.610330e-01   7.562691e+00
  -4.630693e-01   8.558080e+00
  -4.651194e-01   9.593530e+00
  -4.671832e-01   1.066989e+01
  -4.692608e-01   1.178801e+01
  -4.713521e-01   1.294876e+01
  -4.734572e-01   1.415302e+01
  -4.755759e-01   1.540166e+01
  -4.777082e-01   1.669557e+01
  -4.798542e-01   1.803566e+01
  -4.820137e-01   1.942282e+01
  -4.841868e-01   2.085798e+01
  -4.863733e-01   2.234204e+01
  -4.885732e-01   2.387594e+01
  -4.907864e-01   2.546060e+01
  -4.930129e-01   2.709697e+01
  -4.952526e-01   2.878597e+01
  -4.975054e-01   3.052857e+01
  -4.997712e-01   3.232571e+01
  -5.020499e-01   3.417834e+01
  -5.043414e-01   3.608742e+01
  -5.066456e-01   3.805392e+01
  -5.089625e-01   4.007880e+01
  -5.112918e-01   4.216303e+01
  -5.136336e-01   4.430756e+01
  -5.159875e-01   4.651338e+01
  -5.183537e-01   4.878146e+01
  -5.207318e-01   5.111276e+01
  -5.231218e-01   5.350825e+01
  -5.255235e-01   5.596892e+01
  -5.279369e-01   5.849572e+01
  -5.303617e-01   6.108963e+01


==> R1_ext.txt <==
w               F
0	            0
0.000176224	0.0025
0.00370189	0.0516609
0.00734656	0.100783
0.0111211	0.149861
0.0150382	0.198889
0.0191126	0.24786
0.0233617	0.296765
0.0278062	0.345592
0.0324712	0.394329
0.0373875	0.442957
0.0425935	0.491455
0.0481382	0.539791
0.0540858	0.587923
0.0605223	0.635835
0.06757	0.683335
0.0754084	0.730378
0.0843231	0.776611
0.0948157	0.821594
0.107918	0.864237
0.125421	0.898908
0.142709	0.910137
0.159766	0.900344
0.176575	0.872172
0.193121	0.827719
0.201291	0.800104
0.208687	0.772059
0.215388	0.744313
0.22146	0.717255
0.226969	0.691273
0.231965	0.666509
0.241012	0.619022
0.24875	0.575901
0.255753	0.535093
0.262096	0.49683
0.267846	0.461213
0.273067	0.428304
0.277805	0.397929
0.282109	0.370043
0.286024	0.344515
0.293135	0.297917
0.300764	0.248008
0.30845	0.198361
0.31628	0.148992
0.324367	0.0999626
0.332871	0.0514307
0.342018	0.00356195
0.352203	-0.0431833
0.364197	-0.0877836
0.379259	-0.125394
0.394615	-0.140185
0.410281	-0.128773
0.426263	-0.0879776
0.434366	-0.0555862
0.441827	-0.0186264
0.447766	0.0157936
0.452486	0.0463501
0.456813	0.0768861
0.460779	0.107009
0.464411	0.136413
0.467737	0.164871
0.470781	0.192216
0.473567	0.218332
0.476115	0.243145
0.480781	0.290876
0.485055	0.337234
0.488968	0.381913
0.492549	0.424644
0.495827	0.465389
0.498825	0.50401
0.501566	0.540468
0.504074	0.574762
0.506366	0.60692
0.508461	0.636991
0.510376	0.665043
0.512126	0.691156
0.515326	0.740083
0.518251	0.786174
0.520927	0.82945
0.523372	0.869966
0.525607	0.907801
0.52765	0.943052
0.529517	0.975831
0.531222	1.00626


==> R2.txt <==
    w                   F
	0		0
   -9.767932e-03   1.883106e+01
  -1.955818e-02   3.622371e+01
  -2.936876e-02   5.224087e+01
  -3.919800e-02   6.695034e+01
  -4.904452e-02   8.042302e+01
  -5.890710e-02   9.273124e+01
  -6.878472e-02   1.039472e+02
  -7.867642e-02   1.141420e+02
  -8.858133e-02   1.233841e+02
  -9.849860e-02   1.317391e+02
  -1.084274e-01   1.392691e+02
  -1.183668e-01   1.460324e+02
  -1.283161e-01   1.520833e+02
  -1.382743e-01   1.574720e+02
  -1.482405e-01   1.622451e+02
  -1.582139e-01   1.664452e+02
  -1.681936e-01   1.701117e+02
  -1.781786e-01   1.732803e+02
  -1.881682e-01   1.759841e+02
  -1.981615e-01   1.782530e+02
  -2.081576e-01   1.801145e+02
  -2.181556e-01   1.815937e+02
  -2.281549e-01   1.827133e+02
  -2.381545e-01   1.834945e+02
  -2.481538e-01   1.839562e+02
  -2.581520e-01   1.841160e+02
  -2.681485e-01   1.839900e+02
  -2.781424e-01   1.835927e+02
  -2.881332e-01   1.829377e+02
  -2.981202e-01   1.820373e+02
  -3.081028e-01   1.809028e+02
  -3.180803e-01   1.795447e+02
  -3.280522e-01   1.779726e+02
  -3.380179e-01   1.761952e+02
  -3.479768e-01   1.742206e+02
  -3.579283e-01   1.720564e+02
  -3.678720e-01   1.697094e+02
  -3.778072e-01   1.671860e+02
  -3.877333e-01   1.644920e+02
  -3.976500e-01   1.616328e+02
  -4.075566e-01   1.586133e+02
  -4.174525e-01   1.554382e+02
  -4.273372e-01   1.521116e+02
  -4.372102e-01   1.486373e+02
  -4.470709e-01   1.450189e+02
  -4.569187e-01   1.412595e+02
  -4.667531e-01   1.373622e+02
  -4.765733e-01   1.333296e+02
  -4.863789e-01   1.291640e+02
  -4.961691e-01   1.248676e+02
  -5.059432e-01   1.204422e+02
  -5.157007e-01   1.158897e+02
  -5.254406e-01   1.112113e+02
  -5.351624e-01   1.064082e+02
  -5.448650e-01   1.014816e+02
  -5.545478e-01   9.643203e+01
  -5.642097e-01   9.126011e+01
  -5.738498e-01   8.596611e+01
  -5.834671e-01   8.055010e+01
  -5.930605e-01   7.501187e+01
  -6.026287e-01   6.935100e+01
  -6.121705e-01   6.356674e+01
  -6.216844e-01   5.765811e+01
  -6.311691e-01   5.162379e+01
  -6.406227e-01   4.546212e+01
  -6.500436e-01   3.917108e+01
  -6.594297e-01   3.274825e+01
  -6.687788e-01   2.619075e+01
  -6.780885e-01   1.949519e+01
  -6.873561e-01   1.265761e+01
  -6.965785e-01   5.673358e+00
  -7.057523e-01  -1.462940e+00
  -7.148736e-01  -8.757589e+00
  -7.239379e-01  -1.621792e+01
  -7.329401e-01  -2.385259e+01
  -7.418743e-01  -3.167173e+01
  -7.507335e-01  -3.968734e+01
  -7.595094e-01  -4.791376e+01
  -7.681920e-01  -5.636821e+01
  -7.767695e-01  -6.507164e+01
  -7.852267e-01  -7.404985e+01
  -7.935451e-01  -8.333508e+01
  -8.017005e-01  -9.296834e+01
  -8.096611e-01  -1.030029e+02
  -8.173831e-01  -1.135105e+02
  -8.248048e-01  -1.245880e+02
  -8.318331e-01  -1.363752e+02
  -8.383187e-01  -1.490804e+02
  -8.439988e-01  -1.630285e+02
  -8.483542e-01  -1.787361e+02
  -8.502382e-01  -1.968631e+02
  -8.475810e-01  -2.166653e+02
  -8.403088e-01  -2.334449e+02
  -8.311034e-01  -2.454303e+02
  -8.213299e-01  -2.539515e+02
  -8.113867e-01  -2.600468e+02
  -8.013976e-01  -2.642997e+02
  -7.914052e-01  -2.670516e+02
  -7.814248e-01  -2.685177e+02
  -7.714612e-01  -2.688443e+02
  -7.615150e-01  -2.681350e+02
  -7.515853e-01  -2.664703e+02
  -7.416702e-01  -2.639135e+02
  -7.317679e-01  -2.605165e+02
  -7.218766e-01  -2.563232e+02
  -7.119945e-01  -2.513718e+02
  -7.021200e-01  -2.456957e+02
  -6.922516e-01  -2.393253e+02
  -6.823880e-01  -2.322875e+02
  -6.725280e-01  -2.246074e+02
  -6.626705e-01  -2.163074e+02
  -6.528145e-01  -2.074088e+02
  -6.429591e-01  -1.979309e+02
  -6.404953e-01  -1.954731e+02
  -6.370108e-01  -1.919378e+02
  -6.332665e-01  -1.880621e+02
  -6.322606e-01  -1.870075e+02
  -6.308380e-01  -1.855064e+02
  -6.293093e-01  -1.838809e+02
  -6.276666e-01  -1.821196e+02
  -6.272253e-01  -1.816440e+02
  -6.267005e-01  -1.810769e+02
  -6.261757e-01  -1.805083e+02
  -6.256509e-01  -1.799382e+02
  -6.255759e-01  -1.798566e+02
  -6.254868e-01  -1.797596e+02
  -6.253808e-01  -1.796441e+02
  -6.252547e-01  -1.795067e+02
  -6.252294e-01  -1.794793e+02
  -6.251995e-01  -1.794466e+02
  -6.251638e-01  -1.794077e+02
  -6.251542e-01  -1.793972e+02
  -6.251407e-01  -1.793825e+02
  -6.251245e-01  -1.793649e+02
  -6.251202e-01  -1.793602e+02
  -6.251141e-01  -1.793535e+02
  -6.251123e-01  -1.793515e+02
  -6.251097e-01  -1.793487e+02
  -6.251088e-01  -1.793477e+02
  -6.251075e-01  -1.793463e+02
  -6.251057e-01  -1.793443e+02
  -6.251050e-01  -1.793436e+02
  -6.251041e-01  -1.793426e+02
  -6.251038e-01  -1.793423e+02
  -6.251034e-01  -1.793418e+02
  -6.251027e-01  -1.793411e+02
  -6.251018e-01  -1.793401e+02
  -6.251005e-01  -1.793387e+02
  -6.250987e-01  -1.793367e+02
  -6.250961e-01  -1.793339e+02
  -6.250925e-01  -1.793299e+02
  -6.250873e-01  -1.793243e+02
  -6.250801e-01  -1.793164e+02
  -6.250698e-01  -1.793051e+02
  -6.250575e-01  -1.792918e+02
  -6.250430e-01  -1.792759e+02
  -6.250256e-01  -1.792570e+02
  -6.250050e-01  -1.792345e+02
  -6.249806e-01  -1.792078e+02
  -6.249514e-01  -1.791760e+02
  -6.249168e-01  -1.791382e+02
  -6.248756e-01  -1.790932e+02
  -6.248267e-01  -1.790398e+02
  -6.247684e-01  -1.789761e+02
  -6.246992e-01  -1.789005e+02
  -6.246168e-01  -1.788104e+02
  -6.245189e-01  -1.787033e+02
  -6.244024e-01  -1.785759e+02
  -6.242639e-01  -1.784242e+02
  -6.240991e-01  -1.782437e+02
  -6.239032e-01  -1.780288e+02
  -6.236703e-01  -1.777731e+02
  -6.233932e-01  -1.774685e+02
  -6.230638e-01  -1.771058e+02
  -6.226720e-01  -1.766737e+02
  -6.222061e-01  -1.761588e+02
  -6.216520e-01  -1.755449e+02
  -6.209930e-01  -1.748126e+02
  -6.202094e-01  -1.739388e+02
  -6.191012e-01  -1.726974e+02
  -6.179103e-01  -1.713560e+02
  -6.162261e-01  -1.694460e+02
  -6.144163e-01  -1.673768e+02
  -6.124714e-01  -1.651339e+02
  -6.103814e-01  -1.627014e+02
  -6.081355e-01  -1.600621e+02
  -6.057219e-01  -1.571967e+02
  -6.031283e-01  -1.540840e+02
  -6.003411e-01  -1.507006e+02
  -5.973458e-01  -1.470208e+02
  -5.941269e-01  -1.430161e+02
  -5.906677e-01  -1.386549e+02
  -5.869502e-01  -1.339024e+02
  -5.829551e-01  -1.287199e+02
  -5.786617e-01  -1.230646e+02
  -5.740475e-01  -1.168892e+02
  -5.690887e-01  -1.101413e+02
  -5.637594e-01  -1.027627e+02
  -5.580320e-01  -9.468925e+01
  -5.518768e-01  -8.585011e+01
  -5.452618e-01  -7.616727e+01
  -5.381530e-01  -6.555527e+01
  -5.305138e-01  -5.392118e+01
  -5.223051e-01  -4.116514e+01
  -5.134851e-01  -2.718189e+01
  -5.040096e-01  -1.186404e+01
  -4.941424e-01   4.375545e+00
  -4.842803e-01   2.085168e+01
  -4.744245e-01   3.749908e+01
  -4.645758e-01   5.423795e+01
  -4.547339e-01   7.097352e+01
  -4.448977e-01   8.759740e+01
  -4.350650e-01   1.039909e+02
  -4.252327e-01   1.200301e+02
  -4.153973e-01   1.355918e+02
  -4.055558e-01   1.505587e+02
  -3.957056e-01   1.648226e+02
  -3.858454e-01   1.782851e+02
  -3.759752e-01   1.908554e+02
  -3.660962e-01   2.024449e+02
  -3.562114e-01   2.129600e+02
  -3.463257e-01   2.222922e+02
  -3.364477e-01   2.303023e+02
  -3.339811e-01   2.320773e+02
  -3.313325e-01   2.338753e+02
  -3.306707e-01   2.343065e+02
  -3.298839e-01   2.348096e+02
  -3.296726e-01   2.349429e+02
  -3.294213e-01   2.351004e+02
  -3.291225e-01   2.352863e+02
  -3.288238e-01   2.354706e+02
  -3.287640e-01   2.355073e+02
  -3.286930e-01   2.355508e+02
  -3.286719e-01   2.355638e+02
  -3.286468e-01   2.355791e+02
  -3.286169e-01   2.355974e+02
  -3.286080e-01   2.356028e+02
  -3.285954e-01   2.356105e+02
  -3.285805e-01   2.356196e+02
  -3.285761e-01   2.356223e+02
  -3.285698e-01   2.356261e+02
  -3.285679e-01   2.356273e+02
  -3.285673e-01   2.356277e+02
  -3.285663e-01   2.356282e+02
  -3.285650e-01   2.356290e+02
  -3.285645e-01   2.356293e+02
  -3.285639e-01   2.356297e+02
  -3.285629e-01   2.356303e+02
  -3.285616e-01   2.356311e+02
  -3.285598e-01   2.356322e+02
  -3.285571e-01   2.356339e+02
  -3.285534e-01   2.356361e+02
  -3.285481e-01   2.356393e+02
  -3.285406e-01   2.356439e+02
  -3.285301e-01   2.356503e+02
  -3.285175e-01   2.356580e+02
  -3.285026e-01   2.356671e+02
  -3.284848e-01   2.356779e+02
  -3.284637e-01   2.356907e+02
  -3.284386e-01   2.357060e+02
  -3.284087e-01   2.357241e+02
  -3.283732e-01   2.357457e+02
  -3.283310e-01   2.357713e+02
  -3.282807e-01   2.358017e+02
  -3.282210e-01   2.358378e+02
  -3.281500e-01   2.358806e+02
  -3.280655e-01   2.359315e+02
  -3.279651e-01   2.359918e+02
  -3.278456e-01   2.360632e+02
  -3.277036e-01   2.361479e+02
  -3.275347e-01   2.362480e+02
  -3.273339e-01   2.363665e+02
  -3.270951e-01   2.365064e+02
  -3.268111e-01   2.366714e+02
  -3.264735e-01   2.368657e+02
  -3.259961e-01   2.371369e+02
  -3.253212e-01   2.375131e+02
  -3.243672e-01   2.380304e+02
  -3.230191e-01   2.387314e+02
  -3.215719e-01   2.394441e+02
  -3.200185e-01   2.401614e+02
  -3.181742e-01   2.409460e+02
  -3.161962e-01   2.417031e+02
  -3.138504e-01   2.424796e+02
  -3.113390e-01   2.431544e+02
  -3.086537e-01   2.436793e+02
  -3.057881e-01   2.439887e+02
  -3.027390e-01   2.439914e+02
  -2.995106e-01   2.435570e+02
  -2.961214e-01   2.424930e+02
  -2.922605e-01   2.402314e+02
  -2.884705e-01   2.362338e+02
  -2.851991e-01   2.295596e+02
  -2.833885e-01   2.194460e+02
  -2.838787e-01   2.069447e+02
  -2.867343e-01   1.926067e+02
  -2.917428e-01   1.772040e+02
  -2.988104e-01   1.607922e+02
  -3.066169e-01   1.457312e+02
  -3.148296e-01   1.318044e+02
  -3.233190e-01   1.187564e+02
  -3.320110e-01   1.064173e+02
  -3.408597e-01   9.466842e+01
  -3.498341e-01   8.342284e+01
  -3.589122e-01   7.261508e+01
  -3.680781e-01   6.219441e+01
  -3.773196e-01   5.212063e+01
  -3.866270e-01   4.236133e+01
  -3.959930e-01   3.288998e+01
  -4.054111e-01   2.368461e+01
  -4.148764e-01   1.472682e+01
  -4.243845e-01   6.001113e+00
  -4.339317e-01  -2.505685e+00
  -4.435150e-01  -1.080481e+01
  -4.531314e-01  -1.890586e+01
  -4.627787e-01  -2.681710e+01
  -4.724547e-01  -3.454558e+01
  -4.821575e-01  -4.209737e+01
  -4.918853e-01  -4.947761e+01
  -5.016366e-01  -5.669068e+01
  -5.114100e-01  -6.374023e+01
  -5.212040e-01  -7.062928e+01
  -5.310176e-01  -7.736025e+01
  -5.408495e-01  -8.393501e+01
  -5.506986e-01  -9.035491e+01
  -5.605640e-01  -9.662081e+01
  -5.704446e-01  -1.027331e+02
  -5.803394e-01  -1.086916e+02
  -5.902475e-01  -1.144959e+02
  -6.001681e-01  -1.201449e+02
  -6.101001e-01  -1.256370e+02
  -6.200427e-01  -1.309703e+02
  -6.299949e-01  -1.361421e+02
  -6.399559e-01  -1.411495e+02
  -6.499246e-01  -1.459888e+02
  -6.599002e-01  -1.506555e+02
  -6.698815e-01  -1.551447e+02
  -6.798674e-01  -1.594505e+02
  -6.898570e-01  -1.635663e+02
  -6.998489e-01  -1.674844e+02
  -7.098420e-01  -1.711961e+02
  -7.198349e-01  -1.746913e+02
  -7.298261e-01  -1.779587e+02
  -7.398140e-01  -1.809852e+02
  -7.497972e-01  -1.837557e+02
  -7.597737e-01  -1.862531e+02
  -7.697416e-01  -1.884576e+02
  -7.796991e-01  -1.903460e+02
  -7.896438e-01  -1.918919e+02
  -7.995738e-01  -1.930641e+02
  -8.094868e-01  -1.938263e+02
  -8.193807e-01  -1.941361e+02
  -8.292535e-01  -1.939431e+02
  -8.391040e-01  -1.931883e+02
  -8.489311e-01  -1.918016e+02
  -8.587353e-01  -1.897004e+02
  -8.685182e-01  -1.867875e+02
  -8.782834e-01  -1.829500e+02
  -8.880369e-01  -1.780582e+02
  -8.977865e-01  -1.719683e+02
  -9.075417e-01  -1.645270e+02
  -9.173117e-01  -1.555820e+02
  -9.271028e-01  -1.449973e+02
  -9.369163e-01  -1.326696e+02
  -9.467470e-01  -1.185419e+02
  -9.565841e-01  -1.026064e+02
  -9.664135e-01  -8.489720e+01
  -9.762216e-01  -6.547407e+01
  -9.859964e-01  -4.440712e+01
  -9.957292e-01  -2.176472e+01
  -1.005414e+00   2.392936e+00
  -1.015047e+00   2.801540e+01
  -1.024627e+00   5.506248e+01
  -1.034152e+00   8.350168e+01
  -1.043621e+00   1.133069e+02
  -1.053035e+00   1.444565e+02
  -1.062393e+00   1.769321e+02
  -1.071695e+00   2.107175e+02
  -1.080940e+00   2.457975e+02
  -1.090129e+00   2.821576e+02
  -1.099261e+00   3.197837e+02
  -1.108335e+00   3.586612e+02
  -1.117352e+00   3.987756e+02
  -1.126309e+00   4.401116e+02
  -1.135208e+00   4.826534e+02
  -1.144047e+00   5.263848e+02
  -1.152826e+00   5.712887e+02
  -1.161544e+00   6.173477e+02
  -1.170200e+00   6.645435e+02
  -1.178795e+00   7.128576e+02
  -1.187327e+00   7.622707e+02
  -1.195797e+00   8.127633e+02
  -1.204204e+00   8.643154e+02
  -1.212547e+00   9.169067e+02
  -1.220826e+00   9.705167e+02
  -1.229042e+00   1.025125e+03
  -1.237193e+00   1.080709e+03
  -1.245281e+00   1.137250e+03
  -1.253304e+00   1.194726e+03
  -1.261263e+00   1.253116e+03
  -1.269157e+00   1.312399e+03
  -1.276988e+00   1.372555e+03
  -1.284755e+00   1.433562e+03
  -1.292459e+00   1.495400e+03
  -1.300099e+00   1.558049e+03
  -1.307676e+00   1.621488e+03
  -1.315190e+00   1.685699e+03
  -1.322642e+00   1.750661e+03
  -1.330031e+00   1.816355e+03
  -1.337360e+00   1.882763e+03
  -1.344627e+00   1.949866e+03
  -1.351834e+00   2.017647e+03
  -1.358980e+00   2.086086e+03
  -1.366067e+00   2.155167e+03
  -1.373095e+00   2.224874e+03
  -1.380065e+00   2.295189e+03
  -1.386977e+00   2.366096e+03
  -1.393832e+00   2.437579e+03
  -1.400630e+00   2.509624e+03
  -1.407372e+00   2.582215e+03
  -1.414059e+00   2.655337e+03
  -1.420692e+00   2.728977e+03
  -1.427270e+00   2.803120e+03
  -1.433795e+00   2.877754e+03
  -1.440267e+00   2.952865e+03
  -1.446687e+00   3.028440e+03
  -1.453056e+00   3.104467e+03
  -1.459375e+00   3.180934e+03
  -1.465643e+00   3.257830e+03
  -1.471862e+00   3.335143e+03


==> R2_ext.txt <==
w               F
0	            0
0.000311492	0.0025
0.00590018	0.0463008
0.0124273	0.094979
0.019319	0.14357
0.0266267	0.192059
0.0344135	0.240429
0.0427575	0.288659
0.0517575	0.336719
0.0615409	0.384575
0.0722759	0.432201
0.0841923	0.479438
0.0976171	0.526304
0.113037	0.572506
0.131242	0.617858
0.151651	0.658309
0.171875	0.689043
0.191911	0.711547
0.211757	0.727042
0.231413	0.736526
0.25088	0.740813
0.270159	0.740574
0.289254	0.736361
0.308167	0.728632
0.3269	0.717771
0.345455	0.7041
0.363836	0.687888
0.382043	0.669367
0.40008	0.648732
0.417946	0.626152
0.435645	0.60177
0.453175	0.57571
0.470538	0.548081
0.487733	0.518973
0.50476	0.488468
0.521617	0.456634
0.538303	0.423529
0.554817	0.389203
0.571154	0.353699
0.587312	0.317049
0.603287	0.279282
0.619073	0.240416
0.634665	0.200465
0.650055	0.159434
0.665236	0.11732
0.680197	0.0741125
0.694927	0.0297919
0.709411	-0.0156739
0.723634	-0.0623294
0.737575	-0.110236
0.751209	-0.159477
0.757902	-0.184629
0.769889	-0.231539
0.776317	-0.257811
0.787779	-0.306942
0.793891	-0.334546
0.799358	-0.360219
0.809033	-0.408399
0.814624	-0.438215
0.819568	-0.466116
0.823935	-0.492225
0.831486	-0.541746
0.836095	-0.575849
0.840003	-0.608312
0.843267	-0.639295
0.845939	-0.668954
0.84806	-0.697437
0.849662	-0.724889
0.850772	-0.751447
0.851407	-0.777237
0.851575	-0.802365
0.851278	-0.826898
0.849114	-0.876803
0.847192	-0.901274
0.841769	-0.94714
0.833267	-0.993249
0.821627	-1.03468
0.804438	-1.07161
0.783374	-1.09152
0.763062	-1.09084
0.743245	-1.07444
0.723791	-1.04495
0.704627	-1.00412
0.69514	-0.979869
0.68653	-0.955657
0.670927	-0.906666
0.661635	-0.874481
0.653198	-0.843384
0.645532	-0.81363
0.638564	-0.785377
0.632228	-0.75871
0.626465	-0.733663
0.620045	-0.704888
0.614206	-0.677936
0.608895	-0.652779
0.602976	-0.624048
0.597593	-0.59728
0.592694	-0.57241
0.587236	-0.544126
0.582269	-0.517881
0.573244	-0.468958
0.565052	-0.423217
0.557614	-0.380612
0.550858	-0.34105
0.544718	-0.304407
0.539136	-0.27054
0.53406	-0.239295
0.529442	-0.210513
0.525239	-0.184034
0.517598	-0.135217
0.510658	-0.090169
0.504351	-0.0486864
0.498615	-0.010556
0.494095	0.0197426
0.486971	0.067879
0.480489	0.112011
0.474588	0.1524
0.469211	0.189312
0.464308	0.223006
0.459835	0.253733
0.455753	0.281734
0.452026	0.307236
0.445219	0.353616
0.438982	0.395605
0.433277	0.433626
0.428044	0.467994
0.423259	0.499055
0.418872	0.527103
0.414832	0.552391
0.411142	0.575249
0.404357	0.616263
0.395776	0.666088
0.386771	0.715712
0.377217	0.765068
0.366935	0.814043
0.355644	0.862416
0.342824	0.909668
0.327288	0.954142
0.306534	0.983823
0.295821	0.976704
0.287125	0.941477
0.284885	0.917301
0.283531	0.869641
0.28458	0.820369
0.287239	0.771355
0.291131	0.722226
0.29605	0.67294
0.301865	0.623516
0.308486	0.573975
0.315846	0.524337
0.323897	0.47462
0.332601	0.424836
0.341931	0.374995
0.351865	0.325107
0.362388	0.275178
0.373488	0.225215
0.385159	0.175224
0.392649	0.144342
0.399558	0.116616
0.412337	0.067074
0.4201	0.037987
0.427249	0.0118335
0.438665	-0.0287709
0.446654	-0.056382
0.461402	-0.105735
0.469566	-0.132203
0.484622	-0.179523
0.492951	-0.204902
0.508303	-0.250265
0.525333	-0.298529
0.542583	-0.345299
0.56005	-0.390559
0.577735	-0.434277
0.595637	-0.476401
0.613758	-0.51686
0.632101	-0.555558
0.650671	-0.59237
0.669472	-0.627132
0.68851	-0.659636
0.707792	-0.689612
0.727325	-0.716707
0.747117	-0.740456
0.767173	-0.760234
0.787499	-0.775189
0.808094	-0.784132
0.82895	-0.78538
0.85005	-0.776506
0.871366	-0.754037
0.892864	-0.712975
0.903678	-0.683591
0.913583	-0.65059
0.92265	-0.614872
0.93094	-0.577245
0.938513	-0.538559
0.94542	-0.499589
0.951715	-0.460991
0.957447	-0.423198
0.962663	-0.386774
0.967408	-0.351897
0.971725	-0.318741
0.975653	-0.287405
0.979227	-0.257931
0.98248	-0.230316
0.985441	-0.204527
0.990826	-0.156046
0.995719	-0.110249
1.00017	-0.0671877
1.00421	-0.0268516
1.00789	0.0108136
1.01079	0.0411542
1.01343	0.0692824
1.01584	0.0953169
1.02022	0.143723
1.0242	0.188891
1.02783	0.230987
1.03113	0.270039
1.03482	0.314461
1.03687	0.339642
1.03917	0.368091
1.04173	0.400268
1.04459	0.436705
1.04778	0.47802
1.05134	0.524933
1.05333	0.551491
1.05555	0.581466
1.05802	0.615332
1.06079	0.653638
1.06388	0.69702
1.06733	0.746215
1.06925	0.774036
1.07141	0.805412
1.07381	0.840833
1.07649	0.880861
1.07949	0.926148
1.08116	0.95171
1.08303	0.9805
1.08512	1.01295


==> analExact.txt <==
x z 
 0 -2.94612227717564


==> analSimp.txt <==
x z 
0  -2.96


==> dadeppo.txt <==
NIP 	Fcr
8	    8.97
10	    8.97
20	    8.97
40	    8.97
80	    8.97
160	    8.97
320	    8.97


==> figures_tex/circleCurvedNCStep1.txt <==
x		z
0	-1
0.030675	-0.999534
0.061322	-0.998137
0.091912	-0.99581
0.122417	-0.992556
0.152809	-0.988376
0.183061	-0.983275
0.213143	-0.977258
0.243029	-0.970331
0.272691	-0.962499
0.302102	-0.95377
0.331233	-0.944152
0.36006	-0.933655
0.388554	-0.922286
0.416691	-0.910058
0.444442	-0.89698
0.471784	-0.883066
0.498691	-0.868329
0.525137	-0.852781
0.5511	-0.836438
0.576554	-0.819313
0.601476	-0.801423
0.625843	-0.782785
0.649634	-0.763415
0.672826	-0.743333
0.695397	-0.722556
0.717327	-0.701101
0.738594	-0.678991
0.759182	-0.656247
0.779068	-0.632886
0.798237	-0.608934
0.816668	-0.58441
0.834347	-0.559337
0.851256	-0.533737
0.867379	-0.507638
0.882703	-0.48106
0.897214	-0.45403
0.910896	-0.426571
0.923739	-0.398711
0.93573	-0.370472
0.946864	-0.341892
0.957118	-0.312978
0.96649	-0.283765
0.974971	-0.254283
0.982552	-0.224555
0.989227	-0.194611
0.994989	-0.164479
0.999834	-0.134185
1.003758	-0.103759
1.006755	-0.073226
1.008824	-0.042617
1.009963	-0.011959
1.010169	0.018718
1.009444	0.049389
1.007789	0.080023
1.005204	0.110593
1.001692	0.14107
0.997256	0.171426
0.9919	0.201634
0.985629	0.231665
0.978449	0.261493
0.970368	0.291087
0.96139	0.320424
0.951527	0.349473
0.940785	0.378211
0.929177	0.406609
0.916725	0.434632
0.903414	0.462273
0.88927	0.489497
0.874305	0.516278
0.858536	0.542593
0.841973	0.568418
0.824633	0.593727
0.806534	0.618499
0.787691	0.642708
0.768121	0.666335
0.747842	0.689357
0.726874	0.711752
0.705236	0.7335
0.682947	0.754582
0.660029	0.774977
0.636502	0.794666
0.612387	0.813632
0.587708	0.831857
0.562486	0.849324
0.536747	0.866017
0.510512	0.881922
0.483806	0.897021
0.456654	0.911303
0.429081	0.924755
0.401112	0.937362
0.372773	0.949115
0.34411	0.959998
0.31511	0.970009
0.285819	0.979134
0.256266	0.987367
0.226475	0.994698
0.196476	1.001121
0.166295	1.006629
0.135962	1.011219
0.105502	1.014886
0.074946	1.017627
0.04432	1.019438
0.013653	1.020318
-0.017026	1.020266
-0.047689	1.019284
-0.078309	1.017371
-0.108856	1.014528
-0.139303	1.010759
-0.169621	1.006068
-0.199784	1.000458
-0.229761	0.993936
-0.259527	0.986505
-0.289054	0.978174
-0.318313	0.968951
-0.347279	0.958843
-0.375925	0.947861
-0.404225	0.936013
-0.432133	0.923317
-0.45966	0.909773
-0.486765	0.895401
-0.51342	0.880212
-0.539602	0.86422
-0.565286	0.847441
-0.590448	0.82989
-0.615067	0.811583
-0.639117	0.792536
-0.662579	0.772768
-0.685429	0.752297
-0.707648	0.731141
-0.729213	0.709321
-0.750106	0.686855
-0.770308	0.663766
-0.789798	0.640075
-0.808561	0.615802
-0.826577	0.59097
-0.843831	0.565603
-0.860308	0.539724
-0.87599	0.513356
-0.890865	0.486524
-0.904918	0.459253
-0.918137	0.431568
-0.930509	0.403494
-0.942022	0.375057
-0.952654	0.346294
-0.962421	0.317211
-0.9713	0.287845
-0.979283	0.258223
-0.986363	0.228372
-0.992533	0.19832
-0.997788	0.168095
-1.002122	0.137723
-1.005533	0.107235
-1.008016	0.076657
-1.00957	0.046017
-1.010191	0.015345
-1.009882	-0.015333
-1.008642	-0.045986
-1.00647	-0.076588
-1.003371	-0.10711
-0.999346	-0.137524
-0.9944	-0.167801
-0.988537	-0.197914
-0.981761	-0.227835
-0.974081	-0.257537
-0.965502	-0.286992
-0.956032	-0.316173
-0.945682	-0.345052
-0.934459	-0.373604
-0.922373	-0.401802
-0.909433	-0.429612
-0.895659	-0.457024
-0.881058	-0.484006
-0.865645	-0.510532
-0.849434	-0.536577
-0.83244	-0.562119
-0.814677	-0.587132
-0.796163	-0.611595
-0.776916	-0.635484
-0.756951	-0.658778
-0.736288	-0.681455
-0.714947	-0.703493
-0.692946	-0.724873
-0.670305	-0.745576
-0.647047	-0.765582
-0.623192	-0.784872
-0.598762	-0.803429
-0.57378	-0.821235
-0.548268	-0.838275
-0.522252	-0.854531
-0.495754	-0.869991
-0.468797	-0.884639
-0.44141	-0.898461
-0.413615	-0.911446
-0.385438	-0.92358
-0.356906	-0.934854
-0.328044	-0.945253
-0.29888	-0.954773
-0.269441	-0.963404
-0.239753	-0.971136
-0.209843	-0.977964
-0.179742	-0.983881
-0.149473	-0.98888
-0.119067	-0.992958
-0.088551	-0.996112
0 -1



==> figures_tex/circleCurvedNCStep10.txt <==
x		z
0	-1
0.030677	-1.000385
0.061334	-1.00154
0.091952	-1.003464
0.122513	-1.006158
0.152995	-1.009616
0.183382	-1.013838
0.213653	-1.018823
0.24379	-1.024566
0.273772	-1.031064
0.303583	-1.038312
0.333202	-1.046306
0.362611	-1.055042
0.391791	-1.064513
0.420725	-1.074714
0.449392	-1.085637
0.477778	-1.097277
0.505861	-1.109626
0.533626	-1.122677
0.561054	-1.13642
0.588129	-1.150847
0.614833	-1.165949
0.641149	-1.181717
0.667061	-1.198141
0.692554	-1.21521
0.71761	-1.232914
0.742212	-1.251241
0.766347	-1.270179
0.789999	-1.289719
0.813153	-1.309845
0.835795	-1.330547
0.857909	-1.35181
0.879483	-1.373622
0.900502	-1.395966
0.920953	-1.418834
0.940824	-1.442206
0.960102	-1.466071
0.978775	-1.490412
0.996831	-1.515214
1.014259	-1.540461
1.031053	-1.566148
1.047192	-1.592239
1.06267	-1.618726
1.077479	-1.645594
1.091608	-1.672825
1.105049	-1.700402
1.117793	-1.728308
1.129833	-1.756526
1.141161	-1.785036
1.151769	-1.813822
1.161651	-1.842865
1.170802	-1.872147
1.179214	-1.90165
1.186882	-1.931354
1.193803	-1.961242
1.199971	-1.991293
1.205382	-2.021491
1.210034	-2.051815
1.213923	-2.082245
1.217047	-2.112765
1.219403	-2.143352
1.220991	-2.17399
1.221809	-2.204657
1.221857	-2.235336
1.221135	-2.266005
1.219643	-2.296648
1.217397	-2.327252
1.214368	-2.35778
1.210576	-2.388224
1.206019	-2.418562
1.200703	-2.448777
1.194629	-2.478847
1.187802	-2.508758
1.180227	-2.538485
1.171907	-2.568015
1.162849	-2.597326
1.153057	-2.6264
1.142539	-2.65522
1.131302	-2.683766
1.11935	-2.712021
1.106694	-2.739967
1.093339	-2.767588
1.079295	-2.794863
1.064571	-2.821778
1.049176	-2.848314
1.033119	-2.874457
1.016412	-2.900187
0.999063	-2.92549
0.981085	-2.95035
0.962489	-2.97475
0.943285	-2.998676
0.923487	-3.022112
0.903127	-3.045047
0.882178	-3.067461
0.860672	-3.089341
0.838625	-3.110673
0.816047	-3.131446
0.792957	-3.151646
0.769366	-3.17126
0.745291	-3.190276
0.720745	-3.208681
0.695746	-3.226463
0.670307	-3.243613
0.644446	-3.260118
0.618178	-3.275971
0.591522	-3.291157
0.564492	-3.30567
0.537107	-3.3195
0.509383	-3.332639
0.481338	-3.345077
0.452989	-3.356807
0.424355	-3.367821
0.395453	-3.378114
0.366302	-3.387678
0.336921	-3.396506
0.307327	-3.404595
0.277539	-3.411938
0.247577	-3.418531
0.217476	-3.424365
0.187221	-3.429446
0.156846	-3.433765
0.126374	-3.437321
0.095821	-3.44011
0.0652079999999999	-3.442132
0.034555	-3.443384
0.00387799999999994	-3.443866
-0.0268	-3.44358
-0.057461	-3.442522
-0.088086	-3.440695
-0.118656	-3.438099
-0.14915	-3.434737
-0.179551	-3.430611
-0.209839	-3.425723
-0.239993	-3.420076
-0.269998	-3.413673
-0.299831	-3.40652
-0.329475	-3.39862
-0.358913	-3.389978
-0.388123	-3.3806
-0.417089	-3.370491
-0.445792	-3.359659
-0.474214	-3.348109
-0.502337	-3.335851
-0.530144	-3.322889
-0.557603	-3.309224
-0.584724	-3.294883
-0.611476	-3.279865
-0.637844	-3.264181
-0.663808	-3.24784
-0.689355	-3.230852
-0.714466	-3.213228
-0.739128	-3.19498
-0.763324	-3.176118
-0.787038	-3.156654
-0.810256	-3.136602
-0.832963	-3.115973
-0.855146	-3.09478
-0.876789	-3.073037
-0.89788	-3.050757
-0.918404	-3.027955
-0.93835	-3.004646
-0.957704	-2.980842
-0.976455	-2.95656
-0.994589	-2.931815
-1.012097	-2.906624
-1.028967	-2.880999
-1.045188	-2.85496
-1.060752	-2.828522
-1.075645	-2.801701
-1.089861	-2.774515
-1.103385	-2.746972
-1.116218	-2.719106
-1.128348	-2.690927
-1.139766	-2.662453
-1.150467	-2.633701
-1.160442	-2.60469
-1.169686	-2.575436
-1.178191	-2.54596
-1.185955	-2.516281
-1.192971	-2.486415
-1.199234	-2.456383
-1.204742	-2.426202
-1.209491	-2.395894
-1.213476	-2.365475
-1.216697	-2.334966
-1.219152	-2.304386
-1.220837	-2.273754
-1.221753	-2.243089
-1.221899	-2.21241
-1.221276	-2.181738
-1.219882	-2.151091
-1.217718	-2.120488
-1.214788	-2.08995
-1.211091	-2.059495
-1.206632	-2.029142
-1.201411	-1.998911
-1.195433	-1.968817
-1.188701	-1.938886
-1.181221	-1.909134
-1.172996	-1.879577
-1.164031	-1.850238
-1.154334	-1.821133
-1.143907	-1.792279
-1.13276	-1.763697
-1.120899	-1.735405
-1.110902	-1.71299


==> figures_tex/circleCurvedNCStep11.txt <==
x		z
0	-1
0.030675	-1.00048
0.061319	-1.00192
0.091904	-1.004318
0.122398	-1.007674
0.152772	-1.011982
0.182997	-1.017237
0.213042	-1.023437
0.242879	-1.030574
0.272477	-1.038641
0.301809	-1.047632
0.330845	-1.057535
0.359557	-1.068343
0.387916	-1.080044
0.415895	-1.092627
0.443466	-1.10608
0.470604	-1.120389
0.49728	-1.13554
0.523468	-1.15152
0.549143	-1.168311
0.57428	-1.185897
0.598854	-1.204261
0.622842	-1.223386
0.646219	-1.243252
0.668964	-1.263841
0.691053	-1.285131
0.712463	-1.307102
0.733176	-1.329731
0.753171	-1.353
0.772427	-1.376882
0.790927	-1.401355
0.80865	-1.426395
0.825582	-1.451978
0.841704	-1.478075
0.857002	-1.504668
0.871459	-1.531725
0.885063	-1.559222
0.8978	-1.58713
0.909656	-1.615425
0.920622	-1.644076
0.930691	-1.673066
0.939842	-1.702348
0.948072	-1.731901
0.955373	-1.761698
0.961738	-1.791708
0.96716	-1.821903
0.971634	-1.852253
0.975156	-1.882728
0.977723	-1.913299
0.979331	-1.943934
0.97998	-1.974605
0.979668	-2.005282
0.978396	-2.035934
0.976165	-2.06653
0.972978	-2.097042
0.968837	-2.127439
0.963747	-2.157693
0.957712	-2.187771
0.950739	-2.217646
0.942834	-2.247289
0.934004	-2.276668
0.92426	-2.305758
0.913609	-2.334528
0.902064	-2.362952
0.889634	-2.390999
0.876333	-2.418644
0.862187	-2.445868
0.847181	-2.472626
0.831347	-2.498901
0.814696	-2.524669
0.797249	-2.549902
0.779019	-2.574576
0.760025	-2.598669
0.740288	-2.622154
0.719824	-2.645011
0.698656	-2.667216
0.676802	-2.688747
0.654285	-2.709584
0.631127	-2.729706
0.607351	-2.749093
0.582979	-2.767727
0.558036	-2.785589
0.532546	-2.802661
0.506534	-2.818927
0.480026	-2.83437
0.453047	-2.848977
0.425625	-2.862731
0.397785	-2.875622
0.369556	-2.887634
0.340964	-2.898757
0.312038	-2.908979
0.282806	-2.918292
0.253317	-2.926687
0.22356	-2.934152
0.193583	-2.940682
0.163418	-2.946269
0.133091	-2.950911
0.102636	-2.954601
0.072078	-2.957336
0.041451	-2.959113
0.010783	-2.95993
-0.019896	-2.959787
-0.050556	-2.958684
-0.081165	-2.956622
-0.111696	-2.953604
-0.142116	-2.94963
-0.172398	-2.944706
-0.20251	-2.938838
-0.232424	-2.93203
-0.26211	-2.924288
-0.29154	-2.915622
-0.320683	-2.906037
-0.349514	-2.895547
-0.378	-2.884159
-0.406116	-2.871884
-0.433835	-2.858735
-0.461128	-2.844726
-0.48797	-2.829869
-0.514314	-2.814175
-0.540173	-2.797668
-0.565504	-2.780359
-0.590279	-2.762266
-0.614477	-2.743406
-0.638072	-2.723799
-0.661041	-2.703462
-0.683364	-2.682416
-0.705016	-2.660683
-0.725978	-2.638282
-0.746227	-2.615236
-0.765746	-2.591567
-0.784513	-2.567299
-0.802513	-2.542456
-0.819726	-2.517061
-0.836135	-2.49114
-0.851726	-2.464718
-0.866481	-2.437821
-0.880387	-2.410476
-0.893431	-2.382709
-0.905599	-2.354547
-0.916879	-2.326018
-0.927261	-2.29715
-0.936734	-2.26797
-0.945289	-2.23851
-0.952918	-2.208796
-0.9596	-2.178847
-0.965355	-2.148714
-0.970163	-2.118415
-0.974022	-2.08798
-0.976925	-2.05744
-0.978871	-2.026823
-0.979857	-1.996161
-0.979884	-1.965484
-0.978951	-1.93482
-0.977057	-1.9042
-0.974207	-1.873655
-0.970401	-1.843214
-0.965644	-1.812907
-0.959942	-1.782764
-0.953298	-1.752813
-0.94572	-1.723086
-0.937215	-1.693611
-0.927793	-1.664416
-0.91746	-1.63553
-0.906229	-1.606982
-0.894109	-1.5788
-0.881113	-1.55101
-0.867254	-1.523641
-0.852546	-1.496719
-0.837001	-1.470271
-0.820635	-1.444322
-0.803462	-1.41889
-0.785505	-1.394016
-0.766779	-1.369716
-0.747301	-1.346015
-0.727092	-1.322935
-0.70617	-1.300499
-0.684555	-1.278728
-0.662269	-1.257645
-0.639335	-1.23727
-0.615774	-1.217622
-0.591609	-1.198722
-0.566866	-1.180586
-0.541566	-1.163235
-0.515735	-1.146685
-0.489399	-1.13095
-0.462584	-1.116047
-0.435315	-1.101992
-0.407619	-1.088797
-0.379524	-1.076474
-0.351058	-1.065038
-0.322247	-1.054498
-0.293119	-1.044864
-0.263706	-1.036148
-0.234034	-1.028357
-0.204132	-1.021498
-0.17403	-1.015578
-0.143758	-1.0106
-0.113343	-1.006576
-0.082819	-1.003505
-0.052214	-1.001391
-0.021557	-1.000237
0.00911999999999999	-1.000042
0.039789	-1.000807
0.070419	-1.002533
0.10098	-1.005217
0.125358	-1.008051


==> figures_tex/circleCurvedNCStep2.txt <==
x		z
0	-1
0.030677	-0.999624
0.061335	-0.998498
0.091956	-0.996621
0.122523	-0.993997
0.153015	-0.990624
0.183417	-0.986505
0.213707	-0.981644
0.243871	-0.976042
0.273888	-0.969704
0.303741	-0.962634
0.333411	-0.954834
0.362883	-0.946311
0.392136	-0.937068
0.421155	-0.927113
0.449921	-0.91645
0.478418	-0.905086
0.506628	-0.893028
0.534534	-0.880283
0.562119	-0.866859
0.589368	-0.852763
0.616264	-0.838005
0.64279	-0.822592
0.668932	-0.806535
0.694672	-0.789843
0.719997	-0.772527
0.744889	-0.754594
0.769335	-0.736058
0.79332	-0.71693
0.816829	-0.69722
0.83985	-0.67694
0.862367	-0.656103
0.884366	-0.634721
0.905836	-0.612804
0.926762	-0.590371
0.947134	-0.567432
0.966938	-0.544001
0.986162	-0.520092
1.004795	-0.495721
1.022827	-0.470899
1.040251	-0.445654
1.057046	-0.419981
1.073208	-0.393903
1.088727	-0.367439
1.103592	-0.340602
1.117796	-0.313409
1.131331	-0.285877
1.144187	-0.258022
1.156358	-0.229861
1.167836	-0.201409
1.178614	-0.172686
1.188686	-0.143707
1.198045	-0.11449
1.206685	-0.085053
1.214604	-0.055413
1.221794	-0.025588
1.228251	0.00440299999999999
1.233973	0.034544
1.238955	0.064816
1.243195	0.0952
1.246689	0.12568
1.249437	0.156236
1.251435	0.18685
1.252684	0.217503
1.253181	0.248179
1.252928	0.278857
1.251938	0.30951
1.250184	0.34014
1.247681	0.370717
1.24443	0.401223
1.240433	0.431641
1.235693	0.461952
1.230212	0.492137
1.223994	0.52218
1.217042	0.552061
1.209361	0.581764
1.200955	0.611269
1.191829	0.64056
1.18199	0.669618
1.171441	0.698427
1.160191	0.726969
1.148246	0.755227
1.135612	0.783184
1.122297	0.810824
1.10831	0.83813
1.093659	0.865084
1.078353	0.891673
1.0624	0.917878
1.045811	0.943685
1.028594	0.969079
1.010761	0.994043
0.992323	1.018563
0.973309	1.042622
0.953693	1.06621
0.933505	1.089311
0.912758	1.111913
0.891463	1.133998
0.869635	1.155556
0.847284	1.176572
0.824427	1.197036
0.801076	1.216934
0.777244	1.236255
0.752946	1.254986
0.728197	1.273117
0.703012	1.290636
0.677406	1.307534
0.651393	1.323801
0.624991	1.339425
0.598213	1.354398
0.571078	1.368711
0.543599	1.382356
0.515795	1.395325
0.487682	1.407608
0.459277	1.4192
0.430597	1.430093
0.401658	1.440281
0.372479	1.449757
0.343076	1.458516
0.313487	1.466558
0.283691	1.473867
0.253725	1.480446
0.223607	1.486289
0.193355	1.491392
0.162987	1.495754
0.132522	1.499371
0.101976	1.502242
0.0713699999999999	1.504363
0.040721	1.505735
0.010049	1.506356
-0.020631	1.506226
-0.0512980000000001	1.505346
-0.0819340000000001	1.503714
-0.112521	1.501334
-0.14304	1.498205
-0.173475	1.494331
-0.203804	1.489712
-0.234012	1.484352
-0.264079	1.478255
-0.293988	1.471423
-0.323721	1.463861
-0.35326	1.455574
-0.382587	1.446566
-0.411685	1.436843
-0.440536	1.42641
-0.46911	1.415284
-0.497416	1.403452
-0.525424	1.390932
-0.553118	1.377728
-0.58048	1.363851
-0.607493	1.349309
-0.634143	1.33411
-0.660412	1.318262
-0.686287	1.301776
-0.711749	1.284663
-0.736785	1.26693
-0.761379	1.248591
-0.785517	1.229654
-0.809185	1.210133
-0.832367	1.190039
-0.85505	1.169382
-0.877221	1.148177
-0.898867	1.126435
-0.919973	1.10417
-0.940528	1.081395
-0.96052	1.058124
-0.979935	1.03437
-0.998764	1.010148
-1.016995	0.985473
-1.034615	0.960359
-1.051615	0.934821
-1.067981	0.908883
-1.083711	0.882544
-1.098792	0.855827
-1.113214	0.828748
-1.12697	0.801326
-1.14005	0.773574
-1.152447	0.745512
-1.164152	0.717153
-1.175161	0.688517
-1.185465	0.65962
-1.195058	0.630479
-1.203936	0.601113
-1.212092	0.571538
-1.21952	0.541771
-1.226219	0.511833
-1.232183	0.481739
-1.237408	0.451507
-1.241891	0.421158
-1.245631	0.390708
-1.248624	0.360176
-1.250869	0.329578
-1.252363	0.298937
-1.253108	0.268266
-1.253101	0.237587
-1.252344	0.206918
-1.250835	0.176276
-1.248578	0.145683
-1.245571	0.115152
-1.241819	0.0847030000000001
-1.237322	0.054356
-1.232084	0.024127
-1.226108	-0.005965
-1.219396	-0.0358999999999999
-1.211954	-0.065662
-1.203786	-0.095235
-1.196732	-0.118742


==> figures_tex/circleCurvedNCStep3.txt <==
x		z
0	-1
0.030678	-0.999719
0.061346	-0.998878
0.091993	-0.997476
0.122609	-0.995515
0.153184	-0.992994
0.183709	-0.989913
0.214171	-0.986277
0.244563	-0.982083
0.274872	-0.977334
0.30509	-0.972033
0.335205	-0.966179
0.365209	-0.959777
0.395091	-0.952827
0.42484	-0.945331
0.454447	-0.937293
0.483903	-0.928715
0.513197	-0.9196
0.54232	-0.909951
0.57126	-0.899772
0.60001	-0.889065
0.628559	-0.877833
0.656899	-0.866082
0.685019	-0.853815
0.71291	-0.841036
0.740563	-0.82775
0.767968	-0.813959
0.795116	-0.799669
0.821999	-0.784887
0.848607	-0.769615
0.874932	-0.753859
0.900963	-0.737625
0.926693	-0.720917
0.952114	-0.70374
0.977216	-0.686103
1.001992	-0.668009
1.026433	-0.649466
1.050531	-0.630479
1.074277	-0.611055
1.097665	-0.591199
1.120692	-0.570929
1.143339	-0.550233
1.165603	-0.529124
1.187478	-0.507614
1.208956	-0.485706
1.230029	-0.46341
1.250691	-0.440732
1.270935	-0.417681
1.290755	-0.394263
1.310143	-0.370486
1.329093	-0.346359
1.347599	-0.321889
1.365655	-0.297086
1.383253	-0.271956
1.40039	-0.246509
1.417059	-0.220753
1.433254	-0.194697
1.448969	-0.168349
1.464201	-0.141717
1.478943	-0.114812
1.49319	-0.087642
1.506939	-0.060216
1.520183	-0.032543
1.532921	-0.004633
1.545145	0.023506
1.556853	0.051864
1.568054	0.080421
1.578718	0.109188
1.588854	0.138144
1.598459	0.167281
1.60753	0.196589
1.616063	0.226058
1.624056	0.255677
1.631506	0.285439
1.638411	0.315331
1.644768	0.345344
1.650575	0.375469
1.655831	0.405695
1.660534	0.436012
1.664681	0.46641
1.668272	0.496878
1.671305	0.527407
1.67378	0.557986
1.675695	0.588606
1.67705	0.619255
1.677844	0.649924
1.678078	0.680603
1.677751	0.71128
1.676863	0.741947
1.675414	0.772592
1.673406	0.803205
1.670838	0.833777
1.667732	0.864293
1.664048	0.894751
1.659808	0.925135
1.655014	0.955439
1.649665	0.985649
1.643767	1.015756
1.637318	1.045749
1.630323	1.07562
1.622782	1.105359
1.614699	1.134955
1.606075	1.164397
1.596916	1.193678
1.587222	1.222785
1.576999	1.25171
1.566247	1.280445
1.554973	1.308977
1.543179	1.337299
1.530869	1.3654
1.518047	1.393272
1.504718	1.420905
1.490885	1.448288
1.476555	1.475415
1.461732	1.502276
1.44642	1.528861
1.430623	1.555161
1.414349	1.581169
1.397621	1.606879
1.380408	1.632273
1.362731	1.65735
1.344601	1.682099
1.326021	1.706512
1.306997	1.730581
1.287537	1.754299
1.267646	1.777657
1.247332	1.800647
1.2266	1.823262
1.20546	1.845495
1.183915	1.867337
1.161976	1.888782
1.139647	1.909822
1.116938	1.93045
1.093856	1.95066
1.070408	1.970445
1.046602	1.989797
1.022447	2.008711
0.99795	2.02718
0.973119	2.045198
0.947963	2.06276
0.92249	2.079858
0.896709	2.096488
0.870628	2.112643
0.844257	2.12832
0.817616	2.143521
0.790688	2.158223
0.763496	2.17243
0.736049	2.186138
0.708356	2.199341
0.680427	2.212037
0.65227	2.224219
0.623895	2.235884
0.595311	2.247029
0.566529	2.25765
0.537556	2.267743
0.508405	2.277304
0.479084	2.28633
0.449602	2.29482
0.41997	2.302769
0.390198	2.310175
0.360296	2.317035
0.330272	2.323347
0.30014	2.32911
0.269906	2.334321
0.239582	2.338978
0.209179	2.34308
0.178705	2.346625
0.148171	2.349614
0.117588	2.352043
0.086966	2.353912
0.056319	2.35523
0.025649	2.35598
-0.00503000000000009	2.356168
-0.035706	2.355795
-0.066372	2.354862
-0.097016	2.353367
-0.127626	2.351314
-0.158194	2.348701
-0.188709	2.345529
-0.219161	2.3418
-0.249539	2.337514
-0.279835	2.332676
-0.310037	2.327283
-0.340134	2.321339
-0.370118	2.314846
-0.399979	2.307806
-0.429706	2.300221
-0.459289	2.292094
-0.488719	2.283428
-0.517986	2.274225
-0.547079	2.264488
-0.575989	2.254222
-0.604707	2.243429
-0.633223	2.232112
-0.661528	2.220276
-0.68961	2.207924
-0.717463	2.195065
-0.745074	2.181695
-0.772438	2.167822
-0.799544	2.153452
-0.826382	2.138588
-0.852945	2.123236
-0.879221	2.107402
-0.905204	2.09109
-0.930885	2.074304
-0.951206	2.06054


==> figures_tex/circleCurvedNCStep4.txt <==
x		z
0	-1
0.030679	-0.999814
0.061354	-0.999258
0.092019	-0.998331
0.122671	-0.997035
0.153305	-0.995368
0.183917	-0.993329
0.214501	-0.990922
0.245055	-0.988146
0.275572	-0.985
0.30605	-0.981486
0.336482	-0.977603
0.366866	-0.973354
0.397196	-0.968738
0.427469	-0.963755
0.457678	-0.958407
0.487821	-0.952694
0.517893	-0.946617
0.547889	-0.940178
0.577805	-0.933377
0.607636	-0.926214
0.637379	-0.918691
0.667029	-0.91081
0.696581	-0.902571
0.726032	-0.893976
0.755377	-0.885026
0.784611	-0.87572
0.813731	-0.866062
0.842732	-0.856055
0.87161	-0.845696
0.900361	-0.83499
0.92898	-0.823937
0.957463	-0.812539
0.985806	-0.800795
1.014005	-0.788713
1.042057	-0.776289
1.069956	-0.763528
1.097699	-0.75043
1.125282	-0.736999
1.152701	-0.723234
1.179957	-0.709149
1.207035	-0.694727
1.233936	-0.679978
1.260658	-0.664905
1.287196	-0.64951
1.313545	-0.633796
1.339702	-0.617765
1.365664	-0.601419
1.391427	-0.58476
1.416986	-0.567791
1.442339	-0.550515
1.467481	-0.532933
1.492408	-0.515049
1.517117	-0.496864
1.541606	-0.478383
1.565869	-0.459607
1.589903	-0.44054
1.613705	-0.421183
1.637271	-0.40154
1.660599	-0.381614
1.683683	-0.361407
1.706522	-0.340923
1.729111	-0.320164
1.751449	-0.299135
1.77353	-0.277835
1.795352	-0.256272
1.816927	-0.234455
1.838222	-0.21237
1.859249	-0.190029
1.880004	-0.167436
1.900485	-0.144595
1.920688	-0.121506
1.94061	-0.0981759999999999
1.96025	-0.074606
1.979603	-0.050802
1.998667	-0.026764
2.017438	-0.002498
2.035916	0.0219929999999999
2.054096	0.046705
2.071976	0.071635
2.089554	0.09678
2.106827	0.122134
2.123791	0.147696
2.140446	0.173461
2.156788	0.199426
2.172815	0.225585
2.188525	0.251938
2.203916	0.278476
2.218984	0.3052
2.233729	0.332104
2.248147	0.359184
2.262237	0.386436
2.276017	0.413853
2.289444	0.441437
2.302537	0.469182
2.315294	0.497085
2.327712	0.525138
2.339792	0.553339
2.351529	0.581684
2.362923	0.610169
2.373972	0.638789
2.384674	0.667542
2.395028	0.696421
2.405032	0.725424
2.414685	0.754544
2.423986	0.783779
2.432932	0.813125
2.441524	0.842577
2.449758	0.87213
2.457636	0.90178
2.465153	0.931524
2.472312	0.961357
2.479109	0.991273
2.485544	1.02127
2.491617	1.051342
2.497326	1.081486
2.502669	1.111696
2.507648	1.141968
2.512279	1.172303
2.516524	1.202687
2.520402	1.23312
2.523912	1.263598
2.527053	1.294116
2.529825	1.324669
2.532229	1.355255
2.534262	1.385867
2.535925	1.4165
2.537217	1.447152
2.538141	1.477817
2.538692	1.508492
2.538873	1.539171
2.538683	1.569849
2.538123	1.600523
2.537193	1.631188
2.535891	1.66184
2.534219	1.692473
2.532178	1.723084
2.529766	1.753669
2.526986	1.784221
2.523836	1.814739
2.520318	1.845215
2.516432	1.875647
2.512178	1.906029
2.507558	1.936359
2.502584	1.966639
2.497232	1.996848
2.491515	2.02699
2.485434	2.057061
2.47899	2.087056
2.472185	2.116971
2.465019	2.146801
2.457492	2.176542
2.449606	2.206191
2.441364	2.235742
2.432764	2.265191
2.42381	2.294535
2.414502	2.323767
2.40484	2.352886
2.394828	2.381886
2.384466	2.410762
2.373757	2.439511
2.362699	2.468128
2.351298	2.49661
2.339554	2.524953
2.327467	2.55315
2.315041	2.5812
2.302277	2.609098
2.289175	2.63684
2.275741	2.664421
2.261974	2.691838
2.247881	2.719095
2.233456	2.746172
2.218704	2.773071
2.203629	2.79979
2.18823	2.826326
2.172513	2.852673
2.156479	2.878829
2.14013	2.904789
2.123468	2.930549
2.106496	2.956107
2.089217	2.981457
2.071633	3.006597
2.053745	3.031523
2.035559	3.05623
2.017076	3.080716
1.998297	3.104977
1.979227	3.129009
1.959868	3.152809
1.940223	3.176374
1.920293	3.199699
1.900084	3.222782
1.879598	3.245619
1.858836	3.268206
1.837804	3.290542
1.816503	3.312621
1.794938	3.334441
1.773109	3.356003
1.751023	3.377295
1.72868	3.39832
1.706085	3.419073
1.683241	3.439551
1.66015	3.459751
1.636818	3.479673
1.613247	3.49931
1.58944	3.51866
1.570227	3.533932


==> figures_tex/circleCurvedNCStep5.txt <==
x		z
0	-1
0.03068	-0.999909
0.061358	-0.999639
0.092034	-0.999187
0.122707	-0.998556
0.153376	-0.997744
0.184039	-0.99675
0.214696	-0.995577
0.245346	-0.994223
0.275987	-0.992689
0.306619	-0.990974
0.33724	-0.989079
0.367849	-0.987005
0.398446	-0.98475
0.429029	-0.982315
0.459596	-0.9797
0.490149	-0.976905
0.520684	-0.97393
0.551201	-0.970776
0.581698	-0.967443
0.612176	-0.96393
0.642632	-0.960237
0.673067	-0.956365
0.703478	-0.952314
0.733865	-0.948085
0.764226	-0.943677
0.794561	-0.939089
0.824867	-0.934323
0.855146	-0.92938
0.885395	-0.924258
0.915614	-0.918958
0.9458	-0.913481
0.975953	-0.907825
1.006073	-0.90199
1.036157	-0.895981
1.066206	-0.889793
1.096219	-0.88343
1.126193	-0.876889
1.156128	-0.870173
1.186023	-0.86328
1.215883	-0.856221
1.245696	-0.848977
1.275464	-0.841557
1.305189	-0.833963
1.334869	-0.826194
1.364502	-0.81825
1.394087	-0.810132
1.423625	-0.80184
1.453113	-0.793375
1.482551	-0.784735
1.511938	-0.775923
1.541272	-0.766938
1.570553	-0.757781
1.599779	-0.74845
1.62895	-0.738949
1.658064	-0.729276
1.687121	-0.719432
1.71612	-0.709417
1.745059	-0.699231
1.773937	-0.688875
1.802754	-0.678349
1.831509	-0.667655
1.8602	-0.656791
1.888827	-0.645759
1.917388	-0.634557
1.945883	-0.623188
1.974324	-0.611661
2.002683	-0.599957
2.030974	-0.588087
2.059193	-0.576051
2.087342	-0.563849
2.115417	-0.55148
2.143419	-0.538948
2.171348	-0.52625
2.199201	-0.513389
2.226978	-0.500364
2.254677	-0.487175
2.282299	-0.473824
2.309842	-0.460311
2.337304	-0.446635
2.364686	-0.432798
2.391986	-0.418801
2.419202	-0.404642
2.446335	-0.390324
2.473383	-0.375846
2.500345	-0.361211
2.527221	-0.346415
2.55401	-0.331463
2.58071	-0.316353
2.60732	-0.301085
2.63384	-0.285662
2.660269	-0.270083
2.686626	-0.254352
2.712869	-0.238463
2.739019	-0.22242
2.765074	-0.206222
2.791033	-0.189872
2.816896	-0.173369
2.84266	-0.156715
2.868327	-0.13991
2.893894	-0.122953
2.919361	-0.105845
2.944726	-0.088589
2.96999	-0.071184
2.995151	-0.0536310000000001
3.020208	-0.0359289999999999
3.04516	-0.01808
3.070008	-8.50000000000017e-05
3.094748	0.0180549999999999
3.119382	0.0363410000000001
3.143907	0.054772
3.168324	0.073348
3.19263	0.092065
3.216826	0.110926
3.240912	0.12993
3.264885	0.149075
3.288744	0.16836
3.312489	0.187785
3.336139	0.207354
3.359654	0.227058
3.383052	0.2469
3.406335	0.266879
3.429498	0.286994
3.452543	0.307246
3.475469	0.327633
3.498273	0.348155
3.520957	0.368809
3.543518	0.389598
3.565958	0.410519
3.588273	0.431571
3.610465	0.452755
3.632531	0.474068
3.654471	0.495512
3.676286	0.517084
3.697972	0.538784
3.719531	0.560611
3.740961	0.582565
3.762261	0.604644
3.78343	0.626849
3.804469	0.649177
3.825377	0.671629
3.846151	0.694204
3.866793	0.7169
3.8873	0.739718
3.907686	0.762666
3.927923	0.785723
3.948024	0.8089
3.967988	0.832194
3.987816	0.855605
4.007505	0.879132
4.027055	0.902776
4.046466	0.926533
4.065736	0.950404
4.084866	0.974389
4.103854	0.998485
4.122701	1.022693
4.141404	1.047011
4.159963	1.07144
4.17838	1.095977
4.196651	1.120622
4.214777	1.145374
4.232756	1.170232
4.25059	1.195196
4.268276	1.220264
4.285814	1.245436
4.303204	1.270711
4.320445	1.296087
4.337535	1.321565
4.354477	1.347143
4.371267	1.37282
4.38791	1.398604
4.404397	1.424477
4.420731	1.450446
4.436912	1.476511
4.452939	1.502671
4.468812	1.528924
4.48453	1.555272
4.500093	1.58171
4.5155	1.60824
4.530751	1.63486
4.545845	1.661569
4.560781	1.688368
4.575559	1.715253
4.590179	1.742225
4.60464	1.769282
4.618941	1.796425
4.633083	1.82365
4.647064	1.850959
4.660884	1.878349
4.674542	1.905821
4.688038	1.933372
4.701374	1.961002
4.714544	1.98871
4.727552	2.016496
4.740397	2.044357
4.753077	2.072293
4.765593	2.100307
4.777944	2.12839
4.790129	2.156546
4.802148	2.184774
4.814001	2.213071
4.825686	2.241437
4.837205	2.269873
4.848556	2.298375
4.85974	2.326943
4.868565	2.349845


==> figures_tex/circleCurvedNCStep6.txt <==
x		z
0	-1
0.03068	-1.000004
0.061359	-1.000019
0.092039	-1.000043
0.122719	-1.000077
0.153398	-1.000121
0.184078	-1.000172
0.214757	-1.000235
0.245436	-1.000307
0.276116	-1.000389
0.306796	-1.00048
0.337475	-1.000581
0.368154	-1.000692
0.398834	-1.000812
0.429514	-1.000942
0.460192	-1.001081
0.490872	-1.00123
0.521551	-1.001388
0.55223	-1.001556
0.582909	-1.001734
0.613588	-1.001922
0.644267	-1.002118
0.674945	-1.002325
0.705624	-1.002541
0.736304	-1.002767
0.766983	-1.003003
0.797661	-1.003247
0.828339	-1.003501
0.859018	-1.003766
0.889696	-1.00404
0.920375	-1.004323
0.951052	-1.004617
0.98173	-1.004919
1.012408	-1.005229
1.043085	-1.005551
1.073762	-1.005882
1.10444	-1.006222
1.135117	-1.006572
1.165795	-1.006933
1.196472	-1.007302
1.227155	-1.00769
1.257832	-1.00808
1.288509	-1.008477
1.319186	-1.008886
1.349863	-1.009303
1.380539	-1.00973
1.411215	-1.010167
1.441891	-1.010614
1.472567	-1.01107
1.503243	-1.011535
1.533918	-1.01201
1.564594	-1.012495
1.595269	-1.01299
1.625944	-1.013493
1.656619	-1.014007
1.687294	-1.01453
1.717969	-1.015063
1.748643	-1.015606
1.779317	-1.016157
1.809991	-1.016719
1.840664	-1.01729
1.871338	-1.017872
1.902011	-1.018462
1.932685	-1.019063
1.963357	-1.019671
1.99403	-1.020291
2.024717	-1.020929
2.055389	-1.021567
2.086062	-1.022216
2.116733	-1.022873
2.147406	-1.023541
2.178077	-1.024217
2.208748	-1.024905
2.23942	-1.0256
2.270091	-1.026306
2.300762	-1.027021
2.331431	-1.027746
2.362101	-1.028481
2.392772	-1.029226
2.423441	-1.029979
2.454111	-1.030743
2.48478	-1.031516
2.515449	-1.032299
2.546118	-1.033091
2.576786	-1.033893
2.607454	-1.034705
2.638122	-1.035525
2.66879	-1.036357
2.699457	-1.037197
2.730124	-1.038047
2.760791	-1.038907
2.791457	-1.039776
2.822143	-1.040658
2.852809	-1.041547
2.883475	-1.042445
2.914141	-1.043352
2.944805	-1.044269
2.975471	-1.045196
3.006135	-1.046133
3.0368	-1.047079
3.067464	-1.048035
3.098127	-1.048999
3.12879	-1.049974
3.159453	-1.050959
3.190116	-1.051954
3.220779	-1.052958
3.25144	-1.053971
3.282103	-1.054994
3.312764	-1.056027
3.343426	-1.057069
3.374086	-1.058121
3.404747	-1.059182
3.435406	-1.060254
3.466066	-1.061335
3.496726	-1.062425
3.527386	-1.063525
3.558044	-1.064635
3.588703	-1.065754
3.61938	-1.066878
3.650038	-1.068017
3.680694	-1.069164
3.711352	-1.070322
3.742009	-1.071489
3.772665	-1.072666
3.803321	-1.073852
3.833976	-1.075048
3.864632	-1.076255
3.895286	-1.07747
3.925941	-1.078695
3.956595	-1.079929
3.987249	-1.081173
4.017902	-1.082427
4.048555	-1.08369
4.079208	-1.084963
4.10986	-1.086245
4.140512	-1.087537
4.171163	-1.088839
4.201814	-1.090151
4.232465	-1.091472
4.263115	-1.092802
4.293766	-1.094142
4.324415	-1.095492
4.355064	-1.096852
4.385713	-1.098221
4.416374	-1.09959
4.447022	-1.100978
4.477669	-1.102376
4.508315	-1.103783
4.538962	-1.1052
4.569608	-1.106626
4.600254	-1.108062
4.630898	-1.109509
4.661543	-1.110964
4.692187	-1.112429
4.722831	-1.113904
4.753474	-1.115388
4.784117	-1.116882
4.814759	-1.118385
4.845402	-1.119897
4.876043	-1.12142
4.906685	-1.122952
4.937325	-1.124494
4.967965	-1.126045
4.998605	-1.127606
5.029244	-1.129177
5.059883	-1.130757
5.090521	-1.132347
5.121158	-1.133945
5.151796	-1.135554
5.182433	-1.137173
5.213074	-1.138792
5.24371	-1.140429
5.274345	-1.142077
5.30498	-1.143734
5.335613	-1.1454
5.366247	-1.147077
5.39688	-1.148761
5.427513	-1.150457
5.458145	-1.152162
5.488776	-1.153876
5.519408	-1.1556
5.550038	-1.157333
5.580667	-1.159076
5.611298	-1.160829
5.641927	-1.162591
5.672554	-1.164363
5.703183	-1.166145
5.73381	-1.167936
5.764437	-1.169736
5.795062	-1.171546
5.825688	-1.173366
5.856314	-1.175195
5.886937	-1.177034
5.917561	-1.178882
5.948184	-1.18074
5.978808	-1.182608
6.00943	-1.184482
6.040052	-1.186369
6.070673	-1.188266
6.101293	-1.190171
6.131913	-1.192087
6.162531	-1.194012
6.19315	-1.195946
6.223768	-1.197891
6.254386	-1.199845
6.278879	-1.201415


==> figures_tex/circleCurvedNCStep7.txt <==
x		z
0	-1
0.03068	-1.000099
0.061358	-1.000399
0.092033	-1.000899
0.122705	-1.001599
0.153371	-1.002497
0.184031	-1.003595
0.214683	-1.004894
0.245326	-1.006391
0.275958	-1.008088
0.306579	-1.009985
0.337187	-1.012081
0.367781	-1.014377
0.398359	-1.016871
0.42892	-1.019565
0.459463	-1.022457
0.489986	-1.025548
0.520489	-1.028838
0.55097	-1.032327
0.581427	-1.036014
0.611859	-1.039899
0.642265	-1.043982
0.672645	-1.048263
0.702995	-1.052742
0.733317	-1.057419
0.763607	-1.062293
0.793865	-1.067363
0.824088	-1.072631
0.854277	-1.078096
0.88443	-1.083757
0.914545	-1.089614
0.944621	-1.095667
0.974658	-1.101916
1.004652	-1.108358
1.034604	-1.114998
1.064512	-1.121832
1.094376	-1.128861
1.124192	-1.136083
1.153962	-1.143501
1.183682	-1.151111
1.213358	-1.158924
1.242977	-1.166922
1.272543	-1.175111
1.302055	-1.183494
1.331512	-1.192068
1.360912	-1.200833
1.390254	-1.20979
1.419538	-1.218939
1.448761	-1.228278
1.477923	-1.237806
1.507023	-1.247524
1.536058	-1.257431
1.565028	-1.267528
1.593932	-1.277812
1.622768	-1.288285
1.651536	-1.298945
1.680233	-1.309793
1.708859	-1.320827
1.737412	-1.332047
1.765892	-1.343454
1.794297	-1.355044
1.822626	-1.366821
1.850877	-1.378781
1.87905	-1.390925
1.907143	-1.403251
1.935156	-1.415761
1.963101	-1.428462
1.990948	-1.441336
2.018711	-1.45439
2.046388	-1.467625
2.073979	-1.481041
2.101482	-1.494634
2.128895	-1.508408
2.156218	-1.522359
2.18345	-1.536489
2.210589	-1.550794
2.237634	-1.565277
2.264584	-1.579935
2.291439	-1.594769
2.318196	-1.609777
2.344855	-1.624959
2.371415	-1.640314
2.397873	-1.655842
2.424231	-1.671542
2.450485	-1.687413
2.476635	-1.703456
2.502681	-1.719667
2.52862	-1.736049
2.554453	-1.752598
2.580176	-1.769316
2.60579	-1.786201
2.631295	-1.803252
2.656707	-1.820472
2.681986	-1.837854
2.707152	-1.855401
2.732204	-1.873109
2.757138	-1.890982
2.781958	-1.909016
2.806657	-1.927212
2.83124	-1.945569
2.855701	-1.964084
2.880041	-1.982758
2.904259	-2.001591
2.928354	-2.020581
2.952325	-2.039729
2.976171	-2.059031
2.99989	-2.078488
3.023483	-2.0981
3.046946	-2.117865
3.070282	-2.137782
3.093486	-2.15785
3.11656	-2.178069
3.139501	-2.198439
3.162309	-2.218957
3.184984	-2.239622
3.207523	-2.260436
3.229926	-2.281396
3.252193	-2.302501
3.27434	-2.323746
3.296329	-2.34514
3.318178	-2.366675
3.339888	-2.388353
3.361455	-2.410172
3.38288	-2.432131
3.404162	-2.454229
3.425298	-2.476464
3.44629	-2.498838
3.467135	-2.521347
3.487835	-2.543992
3.508385	-2.566771
3.528788	-2.589683
3.54904	-2.612728
3.569142	-2.635904
3.589093	-2.659211
3.608891	-2.682646
3.628537	-2.706211
3.648028	-2.729903
3.667365	-2.753721
3.686547	-2.777665
3.705572	-2.801733
3.72444	-2.825925
3.743151	-2.850238
3.761702	-2.874674
3.780094	-2.89923
3.798339	-2.923895
3.816409	-2.948688
3.834318	-2.973598
3.852064	-2.998624
3.869647	-3.023765
3.887066	-3.04902
3.90432	-3.074388
3.921408	-3.099869
3.93833	-3.125459
3.955086	-3.151159
3.971673	-3.176968
3.988092	-3.202884
4.004342	-3.228907
4.020422	-3.255035
4.036332	-3.281266
4.052071	-3.307602
4.067638	-3.334039
4.083032	-3.360577
4.098254	-3.387215
4.113301	-3.41395
4.128174	-3.440784
4.142873	-3.467714
4.157395	-3.494739
4.171741	-3.521857
4.18591	-3.549069
4.199903	-3.576373
4.213721	-3.603758
4.227356	-3.631241
4.240812	-3.658812
4.254088	-3.686472
4.267183	-3.714215
4.280098	-3.742045
4.292831	-3.769957
4.305382	-3.797952
4.317751	-3.826029
4.329936	-3.854185
4.341939	-3.88242
4.353756	-3.910731
4.365389	-3.93912
4.376838	-3.967584
4.388101	-3.996122
4.399177	-4.024732
4.410067	-4.053414
4.42077	-4.082166
4.431286	-4.110987
4.441613	-4.139876
4.451752	-4.168832
4.461704	-4.197853
4.471465	-4.226939
4.481037	-4.256087
4.490418	-4.285297
4.49961	-4.314567
4.508611	-4.343894
4.517421	-4.373282
4.526039	-4.402726
4.534465	-4.432226
4.542699	-4.46178
4.550739	-4.491388
4.558588	-4.521046
4.566243	-4.550755
4.573704	-4.580514
4.579533	-4.604355


==> figures_tex/circleCurvedNCStep8.txt <==
x		z
0	-1
0.030679	-1.000195
0.061353	-1.00078
0.092017	-1.001754
0.122666	-1.003119
0.153295	-1.004873
0.183899	-1.007015
0.214474	-1.009547
0.245014	-1.012467
0.275514	-1.015775
0.305971	-1.019471
0.336377	-1.023553
0.366729	-1.028022
0.397022	-1.032876
0.427252	-1.038114
0.457411	-1.043736
0.487497	-1.049741
0.517505	-1.056128
0.547428	-1.062896
0.577263	-1.070044
0.607005	-1.07757
0.636648	-1.085474
0.666189	-1.093754
0.695623	-1.102408
0.724944	-1.111436
0.754149	-1.120837
0.78323	-1.130607
0.812185	-1.140745
0.84101	-1.151253
0.869698	-1.162124
0.898246	-1.17336
0.926649	-1.184958
0.954902	-1.196915
0.983	-1.209229
1.010939	-1.221901
1.038716	-1.234926
1.066325	-1.248304
1.093761	-1.262031
1.121021	-1.276107
1.1481	-1.290526
1.174999	-1.305299
1.201703	-1.320404
1.228212	-1.335846
1.254523	-1.351624
1.280631	-1.367735
1.306532	-1.384176
1.332222	-1.400946
1.357697	-1.418041
1.382953	-1.435458
1.407985	-1.453194
1.43279	-1.471248
1.457363	-1.489615
1.481701	-1.508293
1.505799	-1.527278
1.529654	-1.546569
1.553262	-1.566161
1.576619	-1.586052
1.599721	-1.606239
1.622565	-1.626716
1.645147	-1.647483
1.667462	-1.668535
1.689509	-1.689869
1.711282	-1.711482
1.73278	-1.73337
1.753996	-1.755528
1.77493	-1.777955
1.795592	-1.800655
1.815948	-1.823607
1.836013	-1.846815
1.855779	-1.870277
1.875247	-1.893989
1.894411	-1.917944
1.913269	-1.942144
1.931819	-1.966579
1.950056	-1.991249
1.967978	-2.016149
1.985581	-2.041274
2.002865	-2.066621
2.019825	-2.092186
2.036458	-2.117964
2.052763	-2.143952
2.068736	-2.170145
2.084374	-2.196539
2.099675	-2.223129
2.114638	-2.249912
2.129259	-2.276883
2.143536	-2.304037
2.157467	-2.331371
2.171049	-2.35888
2.18428	-2.386558
2.197158	-2.414404
2.209682	-2.44241
2.221869	-2.470577
2.233676	-2.498893
2.245123	-2.527357
2.256207	-2.555962
2.266926	-2.584708
2.277281	-2.613587
2.287266	-2.642596
2.296882	-2.671729
2.306127	-2.700982
2.315	-2.73035
2.323498	-2.759828
2.331621	-2.789412
2.339367	-2.819098
2.346736	-2.848879
2.353725	-2.878752
2.360335	-2.908711
2.366562	-2.938752
2.372408	-2.968869
2.37787	-2.999058
2.382948	-3.029314
2.387641	-3.059633
2.391948	-3.090009
2.39587	-3.120436
2.399404	-3.150911
2.40255	-3.181429
2.405309	-3.211984
2.407697	-3.242568
2.409678	-3.273184
2.411269	-3.303821
2.412471	-3.334477
2.413283	-3.365146
2.413705	-3.395823
2.413738	-3.426502
2.41338	-3.45718
2.412633	-3.487851
2.411495	-3.518509
2.409969	-3.549151
2.408053	-3.579771
2.405748	-3.610363
2.403054	-3.640925
2.399972	-3.671449
2.396503	-3.701932
2.392646	-3.732368
2.388403	-3.762754
2.383774	-3.793082
2.37876	-3.82335
2.373362	-3.853551
2.367579	-3.883681
2.361416	-3.913735
2.35487	-3.943708
2.347944	-3.973597
2.340639	-4.003394
2.332968	-4.033087
2.324907	-4.062689
2.316471	-4.092186
2.30766	-4.121574
2.298478	-4.150847
2.288923	-4.180001
2.278999	-4.209031
2.268707	-4.237934
2.258047	-4.266703
2.247024	-4.295334
2.235637	-4.323823
2.22389	-4.352164
2.211783	-4.380354
2.199318	-4.408388
2.186499	-4.436261
2.173326	-4.463969
2.159803	-4.491508
2.14593	-4.518872
2.131711	-4.546057
2.117147	-4.57306
2.102241	-4.599876
2.086996	-4.626499
2.071414	-4.652928
2.055496	-4.679155
2.039247	-4.705178
2.022669	-4.730993
2.005769	-4.756586
1.988539	-4.781971
1.970988	-4.807135
1.95312	-4.832074
1.934935	-4.856784
1.916437	-4.881261
1.89763	-4.9055
1.878518	-4.929498
1.859101	-4.953252
1.839384	-4.976757
1.81937	-5.00001
1.799061	-5.023005
1.778462	-5.045742
1.757577	-5.068215
1.736407	-5.09042
1.714956	-5.112354
1.693229	-5.134015
1.671228	-5.155396
1.648957	-5.176497
1.626419	-5.197312
1.603619	-5.217841
1.580561	-5.238076
1.557245	-5.258018
1.533679	-5.277662
1.509865	-5.297004
1.485808	-5.316042
1.46151	-5.33477
1.436977	-5.353191
1.412211	-5.371299
1.387217	-5.389089
1.361999	-5.406562
1.33656	-5.423712
1.310906	-5.440537
1.28504	-5.457034
1.258966	-5.473203
1.237961	-5.485897


==> figures_tex/circleCurvedNCStep9.txt <==
x		z
0	-1
0.030678	-1.00029
0.061345	-1.00116
0.09199	-1.002609
0.122602	-1.004639
0.153169	-1.007246
0.183683	-1.01043
0.21413	-1.014192
0.244502	-1.018528
0.274785	-1.023438
0.304971	-1.028919
0.335047	-1.03497
0.365004	-1.04159
0.39483	-1.048773
0.424516	-1.05652
0.454049	-1.064826
0.48342	-1.07369
0.512618	-1.083107
0.541633	-1.093075
0.570454	-1.10359
0.59907	-1.114647
0.627473	-1.126243
0.655652	-1.138375
0.683596	-1.151037
0.711296	-1.164225
0.738742	-1.177936
0.765923	-1.192161
0.79283	-1.206898
0.819455	-1.222143
0.845785	-1.237887
0.871815	-1.254126
0.897531	-1.270855
0.922927	-1.288067
0.947992	-1.305753
0.972719	-1.323913
0.997098	-1.342537
1.021121	-1.361618
1.044778	-1.38115
1.068063	-1.401126
1.090965	-1.421538
1.113483	-1.44239
1.135597	-1.463654
1.157305	-1.485332
1.1786	-1.507417
1.199473	-1.529901
1.219917	-1.552775
1.239924	-1.576031
1.259488	-1.599663
1.278603	-1.623659
1.29726	-1.648013
1.315453	-1.672715
1.333176	-1.697756
1.350422	-1.723129
1.367185	-1.748822
1.38346	-1.774828
1.39924	-1.801137
1.414519	-1.827741
1.429293	-1.854628
1.443556	-1.881789
1.457303	-1.909216
1.470528	-1.936897
1.483228	-1.964824
1.495397	-1.992985
1.507032	-2.021373
1.518127	-2.049974
1.528681	-2.07878
1.538701	-2.10779
1.548158	-2.136975
1.557061	-2.166333
1.565407	-2.195855
1.573195	-2.22553
1.580419	-2.255345
1.587077	-2.285293
1.593169	-2.31536
1.598691	-2.345538
1.603642	-2.375815
1.608018	-2.40618
1.61182	-2.436622
1.615046	-2.467131
1.617695	-2.497695
1.619765	-2.528304
1.621256	-2.558947
1.622167	-2.589612
1.622498	-2.620289
1.622249	-2.650967
1.62142	-2.681635
1.620012	-2.712281
1.618024	-2.742897
1.615457	-2.773468
1.612313	-2.803986
1.608592	-2.834438
1.604297	-2.864816
1.599448	-2.895109
1.594007	-2.925302
1.587995	-2.955387
1.581417	-2.985352
1.574273	-3.015187
1.566567	-3.044883
1.558299	-3.074428
1.549476	-3.103811
1.540097	-3.133022
1.530169	-3.162049
1.519692	-3.190885
1.508673	-3.219517
1.497114	-3.247936
1.485021	-3.276131
1.472396	-3.304093
1.459245	-3.331811
1.445572	-3.359275
1.431382	-3.386476
1.41668	-3.413404
1.401473	-3.440048
1.385763	-3.466402
1.369558	-3.492453
1.352864	-3.518192
1.335687	-3.543612
1.318031	-3.568703
1.299905	-3.593455
1.281332	-3.617855
1.262282	-3.641904
1.242781	-3.665588
1.222836	-3.6889
1.202453	-3.711831
1.181641	-3.734372
1.160407	-3.756515
1.138756	-3.778253
1.1167	-3.799578
1.094243	-3.820482
1.071397	-3.840958
1.048165	-3.860998
1.024561	-3.880595
1.000589	-3.899742
0.97626	-3.918433
0.951582	-3.93666
0.926563	-3.954418
0.901214	-3.9717
0.875542	-3.988499
0.849558	-4.004809
0.823269	-4.020626
0.796686	-4.035942
0.769819	-4.050754
0.742676	-4.065054
0.715267	-4.07884
0.687603	-4.092104
0.659707	-4.104833
0.63156	-4.117042
0.603188	-4.128716
0.5746	-4.139852
0.545808	-4.150445
0.51682	-4.160492
0.487648	-4.169989
0.4583	-4.178934
0.428789	-4.187321
0.399125	-4.195149
0.369318	-4.202415
0.339379	-4.209116
0.309319	-4.21525
0.279148	-4.220813
0.248878	-4.225806
0.218518	-4.230225
0.188081	-4.23407
0.157575	-4.237339
0.127015	-4.24003
0.0964079999999999	-4.242142
0.0657669999999999	-4.243676
0.035103	-4.24463
0.00442600000000004	-4.245004
-0.026254	-4.244798
-0.0569230000000001	-4.244012
-0.087571	-4.242646
-0.118184	-4.240693
-0.148759	-4.238168
-0.179282	-4.235067
-0.209739	-4.23139
-0.240123	-4.227137
-0.270421	-4.222311
-0.300621	-4.216911
-0.330714	-4.210943
-0.360689	-4.204406
-0.390534	-4.197304
-0.42024	-4.189639
-0.449797	-4.181412
-0.479192	-4.172629
-0.508415	-4.163293
-0.537457	-4.153404
-0.566307	-4.142969
-0.594954	-4.13199
-0.623389	-4.120471
-0.6516	-4.108416
-0.679579	-4.09583
-0.707315	-4.082718
-0.734797	-4.069083
-0.762018	-4.054931
-0.788966	-4.040267
-0.815632	-4.025096
-0.842005	-4.009424
-0.868078	-3.993253
-0.89384	-3.976595
-0.919283	-3.959453
-0.944397	-3.941831
-0.969174	-3.92374
-0.993605	-3.905183
-1.017679	-3.886166
-1.04139	-3.866698
-1.064729	-3.846786
-1.083126	-3.83054


==> figures_tex/circleCurvedStep1.txt <==
x		z
0	-1
0.030671	-0.999534
0.061314	-0.998137
0.091899	-0.99581
0.122401	-0.992556
0.152788	-0.988377
0.183036	-0.983275
0.213114	-0.977259
0.242996	-0.970332
0.272654	-0.9625
0.30206	-0.953772
0.331187	-0.944154
0.36001	-0.933657
0.3885	-0.922289
0.416632	-0.910061
0.444379	-0.896984
0.471716	-0.883071
0.498619	-0.868334
0.525061	-0.852786
0.551019	-0.836444
0.576468	-0.81932
0.601386	-0.801431
0.625749	-0.782794
0.649535	-0.763425
0.672723	-0.743343
0.695289	-0.722567
0.717214	-0.701114
0.738477	-0.679005
0.75906	-0.656262
0.778941	-0.632903
0.798105	-0.608952
0.816532	-0.584429
0.834206	-0.559358
0.851109	-0.53376
0.867228	-0.507663
0.882547	-0.481087
0.897053	-0.454059
0.91073	-0.426602
0.923568	-0.398744
0.935554	-0.370507
0.946682	-0.34193
0.956932	-0.313019
0.966299	-0.283809
0.974775	-0.254329
0.982351	-0.224604
0.989021	-0.194663
0.994778	-0.164534
0.999618	-0.134244
1.003536	-0.103821
1.006528	-0.073292
1.008592	-0.042687
1.009726	-0.012033
1.009928	0.018641
1.009198	0.049307
1.007538	0.079936
1.004948	0.110502
1.001431	0.140974
0.99699	0.171326
0.991629	0.201529
0.985354	0.231554
0.978169	0.261376
0.970083	0.290966
0.961101	0.320296
0.951234	0.34934
0.940488	0.378072
0.928875	0.406464
0.916419	0.43448
0.903104	0.462115
0.888957	0.489332
0.873988	0.516107
0.858215	0.542415
0.841648	0.568233
0.824306	0.593534
0.806203	0.618298
0.787357	0.6425
0.767784	0.666119
0.747503	0.689133
0.726532	0.711521
0.704892	0.73326
0.682601	0.754334
0.65968	0.77472
0.636151	0.7944
0.612035	0.813358
0.587355	0.831574
0.562132	0.849032
0.536391	0.865716
0.510156	0.881612
0.483449	0.896702
0.456297	0.910975
0.428724	0.924416
0.400755	0.937014
0.372417	0.948757
0.343755	0.959631
0.314756	0.969632
0.285466	0.978747
0.255914	0.986971
0.226125	0.994292
0.196128	1.000705
0.16595	1.006203
0.135619	1.010783
0.105163	1.01444
0.074609	1.017171
0.043987	1.018972
0.013324	1.019842
-0.017351	1.01978
-0.04801	1.018788
-0.078625	1.016865
-0.109166	1.014013
-0.139608	1.010234
-0.169921	1.005533
-0.200077	0.999914
-0.230048	0.993382
-0.259808	0.985941
-0.289327	0.977601
-0.31858	0.968369
-0.347538	0.958253
-0.376177	0.947261
-0.404468	0.935405
-0.432367	0.9227
-0.459886	0.909148
-0.486982	0.894767
-0.513627	0.87957
-0.539799	0.863571
-0.565474	0.846784
-0.590626	0.829225
-0.615234	0.810911
-0.639274	0.791857
-0.662725	0.772083
-0.685563	0.751605
-0.707771	0.730444
-0.729324	0.708618
-0.750205	0.686147
-0.770395	0.663052
-0.789872	0.639356
-0.808623	0.615078
-0.826626	0.590242
-0.843867	0.564871
-0.86033	0.538988
-0.875999	0.512617
-0.890861	0.485783
-0.9049	0.458509
-0.918104	0.430823
-0.930462	0.402746
-0.941961	0.374308
-0.952579	0.345544
-0.962331	0.316461
-0.971195	0.287095
-0.979165	0.257473
-0.986229	0.227623
-0.992385	0.197572
-0.997624	0.167349
-1.001944	0.136979
-1.00534	0.106493
-1.007808	0.075918
-1.009347	0.045282
-1.009954	0.014613
-1.009629	-0.01606
-1.008374	-0.046709
-1.006188	-0.077305
-1.003074	-0.107821
-0.999034	-0.138229
-0.994074	-0.1685
-0.988196	-0.198606
-0.981406	-0.22852
-0.973712	-0.258214
-0.965119	-0.28766
-0.955635	-0.316832
-0.945272	-0.345702
-0.934034	-0.374244
-0.921936	-0.402433
-0.908982	-0.430232
-0.895195	-0.457632
-0.880583	-0.484603
-0.865157	-0.511117
-0.848934	-0.53715
-0.831928	-0.562679
-0.814155	-0.587679
-0.795629	-0.612128
-0.776371	-0.636004
-0.756396	-0.659283
-0.735723	-0.681945
-0.714372	-0.703968
-0.692362	-0.725334
-0.669713	-0.746021
-0.646446	-0.76601
-0.622583	-0.785284
-0.598146	-0.803824
-0.573157	-0.821613
-0.547639	-0.838636
-0.521616	-0.854875
-0.495112	-0.870317
-0.468151	-0.884946
-0.440759	-0.898751
-0.412959	-0.911717
-0.384779	-0.923833
-0.356244	-0.935087
-0.32738	-0.945467
-0.298213	-0.954968
-0.268773	-0.96358
-0.239084	-0.971292
-0.209175	-0.978101
-0.179073	-0.983998
-0.148805	-0.988977
-0.118401	-0.993035
-0.087887	-0.996169
0 -1


==> figures_tex/circleCurvedStep10.txt <==
x		z
0	-1
0.029933	-1.000367
0.059848	-1.001469
0.089726	-1.003304
0.119551	-1.005874
0.149303	-1.009173
0.178966	-1.013201
0.208521	-1.017957
0.23795	-1.023436
0.267236	-1.029636
0.296361	-1.036553
0.325308	-1.044182
0.354058	-1.05252
0.382596	-1.06156
0.410903	-1.071298
0.438962	-1.081728
0.466757	-1.092843
0.494271	-1.104638
0.521487	-1.117104
0.548388	-1.130234
0.574959	-1.14402
0.601184	-1.158454
0.627047	-1.173527
0.652533	-1.189231
0.677626	-1.205555
0.70231	-1.222491
0.726571	-1.240026
0.750393	-1.258152
0.773766	-1.276858
0.79667	-1.296131
0.819096	-1.31596
0.841028	-1.336334
0.862453	-1.35724
0.883358	-1.378663
0.903732	-1.400595
0.923561	-1.42302
0.942834	-1.445925
0.961538	-1.469296
0.979664	-1.493119
0.9972	-1.517379
1.014141	-1.542073
1.030465	-1.567165
1.046169	-1.59265
1.061242	-1.618513
1.075677	-1.644737
1.089462	-1.671308
1.102592	-1.69821
1.115057	-1.725426
1.126851	-1.75294
1.137966	-1.780734
1.148396	-1.808793
1.158134	-1.837099
1.167174	-1.865636
1.175511	-1.894386
1.18314	-1.923332
1.190057	-1.952457
1.196256	-1.981743
1.201735	-2.011172
1.20649	-2.040726
1.210518	-2.070389
1.213817	-2.10014
1.216385	-2.129965
1.218219	-2.159843
1.219321	-2.189758
1.219687	-2.21969
1.219319	-2.249623
1.218231	-2.279546
1.216395	-2.309424
1.213827	-2.339249
1.210526	-2.369001
1.206498	-2.398664
1.201742	-2.428218
1.196261	-2.457648
1.190061	-2.486932
1.183144	-2.516058
1.175514	-2.545004
1.167175	-2.573754
1.158134	-2.602291
1.148395	-2.630598
1.137965	-2.658656
1.126849	-2.686451
1.115054	-2.713965
1.102587	-2.74118
1.089457	-2.768082
1.075669	-2.794653
1.061235	-2.820879
1.046161	-2.846741
1.030456	-2.872227
1.014131	-2.897319
0.997195	-2.922003
0.979658	-2.946264
0.961532	-2.970087
0.942845	-2.993462
0.923572	-3.016367
0.903741	-3.038793
0.883367	-3.060724
0.86246	-3.082149
0.841034	-3.103055
0.819101	-3.123429
0.796675	-3.143259
0.773769	-3.162532
0.750397	-3.181236
0.726572	-3.199362
0.702311	-3.216898
0.677625	-3.233834
0.652533	-3.250158
0.627046	-3.265861
0.601183	-3.280935
0.574957	-3.29537
0.548385	-3.309156
0.521482	-3.322286
0.494266	-3.334752
0.466751	-3.346547
0.438955	-3.357662
0.410895	-3.368092
0.382588	-3.37783
0.35405	-3.386871
0.325299	-3.395209
0.29637	-3.402834
0.267245	-3.409751
0.237957	-3.41595
0.208528	-3.42143
0.178972	-3.426186
0.149309	-3.430215
0.119556	-3.433514
0.08973	-3.436082
0.059851	-3.437919
0.029935	-3.439021
2.00000000005751e-06	-3.439389
-0.029932	-3.439021
-0.059847	-3.437919
-0.089727	-3.436084
-0.119552	-3.433516
-0.149305	-3.430217
-0.178969	-3.426188
-0.208524	-3.421433
-0.237954	-3.415954
-0.26724	-3.409755
-0.296366	-3.402839
-0.325313	-3.395209
-0.354063	-3.386872
-0.382601	-3.377832
-0.410908	-3.368095
-0.438968	-3.357665
-0.46675	-3.346541
-0.494265	-3.334747
-0.521481	-3.322281
-0.548384	-3.309152
-0.574956	-3.295366
-0.601181	-3.280932
-0.627045	-3.265858
-0.652531	-3.250156
-0.677624	-3.233832
-0.702308	-3.216897
-0.72657	-3.199361
-0.750393	-3.181236
-0.773765	-3.162531
-0.796671	-3.143258
-0.819096	-3.123428
-0.841029	-3.103055
-0.862454	-3.08215
-0.883361	-3.060725
-0.903735	-3.038793
-0.923564	-3.016368
-0.942838	-2.993463
-0.961543	-2.970092
-0.979669	-2.946269
-0.997206	-2.922008
-1.014141	-2.897324
-1.030465	-2.872232
-1.046164	-2.846739
-1.061238	-2.820875
-1.075672	-2.79465
-1.089458	-2.76808
-1.102589	-2.741178
-1.115055	-2.713963
-1.12685	-2.686449
-1.137965	-2.658654
-1.148395	-2.630596
-1.158133	-2.602289
-1.167174	-2.573753
-1.175512	-2.545001
-1.183142	-2.516055
-1.190058	-2.486931
-1.196257	-2.457645
-1.201737	-2.428216
-1.206492	-2.398662
-1.210521	-2.368999
-1.21382	-2.339246
-1.21639	-2.309421
-1.218225	-2.279543
-1.219326	-2.249628
-1.219694	-2.219696
-1.219327	-2.189763
-1.218225	-2.159848
-1.216389	-2.12997
-1.213821	-2.100142
-1.210521	-2.07039
-1.206492	-2.040727
-1.201737	-2.011172
-1.196257	-1.981743
-1.190058	-1.952458
-1.183141	-1.923332
-1.175512	-1.894386
-1.167174	-1.865636
-1.159998	-1.842788


==> figures_tex/circleCurvedStep11.txt <==
x		z
0	-1
0.029849	-1.000457
0.059669	-1.001831
0.089433	-1.004118
0.119113	-1.007318
0.148681	-1.011427
0.178109	-1.016439
0.207369	-1.022353
0.236434	-1.029161
0.265277	-1.036858
0.29387	-1.045436
0.322186	-1.054887
0.3502	-1.065202
0.377883	-1.076372
0.405212	-1.088385
0.432158	-1.101231
0.458698	-1.114898
0.484806	-1.129372
0.510458	-1.14464
0.535629	-1.160689
0.560296	-1.177501
0.584436	-1.195062
0.608026	-1.213356
0.631044	-1.232364
0.653468	-1.25207
0.675277	-1.272455
0.69645	-1.293498
0.716967	-1.315181
0.736811	-1.337484
0.755959	-1.360385
0.774398	-1.383862
0.792107	-1.407894
0.80907	-1.432457
0.825272	-1.457528
0.840697	-1.483086
0.85533	-1.509104
0.86916	-1.535559
0.88217	-1.562425
0.894351	-1.589679
0.90569	-1.617293
0.916183	-1.645251
0.925807	-1.67351
0.93456	-1.702048
0.942434	-1.730843
0.949421	-1.759866
0.955513	-1.789089
0.960706	-1.818485
0.964995	-1.848027
0.968377	-1.877687
0.970846	-1.907436
0.972402	-1.937247
0.973044	-1.967091
0.972768	-1.996942
0.971577	-2.02677
0.969472	-2.056547
0.966455	-2.086246
0.962528	-2.115838
0.957694	-2.145296
0.95196	-2.174591
0.94533	-2.203698
0.937809	-2.232587
0.929407	-2.261232
0.920128	-2.289605
0.909985	-2.317681
0.898985	-2.345432
0.887139	-2.372833
0.874472	-2.399867
0.860968	-2.426489
0.846654	-2.452686
0.831542	-2.47843
0.815649	-2.5037
0.798987	-2.528469
0.781574	-2.552717
0.763425	-2.576417
0.744557	-2.599551
0.724989	-2.622095
0.704738	-2.644028
0.683824	-2.66533
0.662266	-2.68598
0.640085	-2.705959
0.617302	-2.725248
0.593938	-2.74383
0.570014	-2.761686
0.545554	-2.7788
0.520581	-2.795155
0.495118	-2.810738
0.469189	-2.82553
0.442818	-2.839522
0.41603	-2.852698
0.388851	-2.865045
0.361305	-2.876554
0.33342	-2.887212
0.305241	-2.897013
0.276754	-2.905941
0.248007	-2.913991
0.219028	-2.921155
0.189841	-2.927427
0.160476	-2.932801
0.13096	-2.937272
0.101321	-2.940835
0.071586	-2.943488
0.041784	-2.945226
0.011942	-2.94605
-0.01791	-2.945959
-0.047746	-2.944952
-0.077536	-2.94303
-0.107255	-2.940195
-0.136871	-2.93645
-0.166359	-2.931799
-0.19569	-2.926245
-0.224839	-2.919794
-0.253773	-2.912451
-0.282471	-2.904225
-0.310902	-2.895123
-0.33904	-2.885152
-0.366859	-2.874323
-0.394333	-2.862646
-0.421436	-2.850132
-0.448124	-2.836788
-0.474408	-2.822635
-0.500247	-2.807683
-0.525613	-2.791945
-0.550486	-2.775437
-0.574841	-2.758173
-0.598653	-2.74017
-0.621904	-2.721445
-0.644568	-2.702017
-0.666627	-2.681902
-0.688056	-2.66112
-0.70884	-2.63969
-0.728955	-2.617633
-0.748385	-2.59497
-0.767111	-2.571721
-0.785113	-2.547908
-0.802378	-2.523555
-0.818887	-2.498684
-0.834626	-2.473317
-0.849579	-2.447481
-0.863732	-2.421197
-0.877073	-2.394492
-0.889587	-2.36739
-0.901265	-2.339917
-0.912094	-2.3121
-0.922065	-2.283962
-0.931155	-2.255523
-0.939382	-2.226827
-0.946725	-2.197892
-0.953177	-2.168746
-0.958732	-2.139415
-0.963384	-2.109928
-0.967129	-2.080312
-0.969965	-2.050596
-0.971888	-2.020806
-0.972895	-1.990972
-0.972987	-1.96112
-0.972163	-1.93128
-0.970424	-1.901479
-0.967772	-1.871745
-0.964209	-1.842107
-0.959739	-1.812592
-0.954365	-1.783229
-0.948093	-1.754043
-0.940929	-1.725064
-0.932879	-1.696318
-0.923951	-1.667833
-0.914153	-1.639635
-0.903495	-1.611751
-0.891988	-1.584207
-0.879639	-1.557028
-0.866463	-1.530242
-0.852468	-1.503863
-0.837674	-1.477935
-0.822092	-1.452472
-0.805736	-1.427501
-0.788623	-1.403041
-0.770767	-1.37912
-0.752186	-1.355756
-0.732896	-1.332974
-0.712917	-1.310794
-0.692267	-1.289237
-0.670965	-1.268325
-0.649032	-1.248074
-0.626488	-1.228507
-0.603353	-1.20964
-0.579652	-1.191492
-0.555405	-1.174079
-0.530635	-1.157419
-0.505365	-1.141525
-0.47962	-1.126414
-0.453424	-1.1121
-0.426801	-1.098598
-0.399775	-1.085916
-0.372375	-1.074071
-0.344623	-1.063072
-0.316547	-1.052929
-0.288173	-1.043652
-0.259528	-1.035247
-0.230638	-1.027728
-0.201532	-1.021098
-0.172236	-1.015363
-0.142777	-1.010531
-0.113185	-1.006605
-0.083486	-1.003587
-0.053708	-1.001483
-0.02388	-1.000293
0	-1


==> figures_tex/circleCurvedStep12.txt <==
x		z
0	-1
0.076622	-1.002982
0.152779	-1.011917
0.22801	-1.02675
0.301859	-1.047392
0.373879	-1.073717
0.443631	-1.105566
0.510694	-1.142747
0.574661	-1.185032
0.635143	-1.232166
0.691776	-1.283863
0.744213	-1.339811
0.792139	-1.399667
0.835262	-1.463073
0.873319	-1.529637
0.906082	-1.598964
0.933358	-1.670639
0.95497	-1.744209
0.970791	-1.819239
0.980726	-1.89527
0.984715	-1.971845
0.982733	-2.048499
0.974793	-2.124766
0.960942	-2.200183
0.941267	-2.274295
0.915883	-2.346652
0.88496	-2.416822
0.848658	-2.484365
0.807211	-2.548878
0.76087	-2.60997
0.709916	-2.667272
0.654657	-2.720435
0.595429	-2.769138
0.532591	-2.813086
0.466524	-2.852011
0.397629	-2.885677
0.326322	-2.913882
0.253057	-2.936456
0.17824	-2.953256
0.102341	-2.964184
0.025821	-2.969173
-0.050854	-2.968195
-0.127221	-2.961253
-0.202816	-2.948391
-0.277181	-2.929686
-0.349865	-2.905252
-0.420428	-2.875236
-0.488422	-2.839817
-0.553474	-2.799218
-0.615169	-2.753681
-0.673135	-2.703481
-0.727018	-2.648925
-0.776494	-2.59034
-0.82126	-2.528084
-0.861047	-2.462534
-0.895612	-2.394088
-0.924747	-2.323159
-0.948274	-2.250179
-0.96604	-2.17558
-0.97796	-2.099832
-0.98395	-2.023388
-0.983975	-1.946709
-0.978032	-1.87026
-0.966159	-1.794507
-0.948428	-1.719907
-0.924946	-1.646912
-0.895855	-1.575965
-0.861331	-1.507497
-0.821581	-1.441915
-0.776853	-1.379633
-0.727416	-1.32102
-0.673567	-1.26643
-0.615635	-1.216196
-0.553968	-1.170622
-0.488943	-1.129984
-0.420953	-1.094529
-0.35041	-1.064471
-0.277742	-1.039994
-0.203389	-1.021241
-0.127804	-1.008333
-0.051443	-1.001347
0.02523	-1.000322


==> figures_tex/circleCurvedStep2.txt <==
x		z
0	-1
0.030594	-0.999624
0.06117	-0.998498
0.091708	-0.996622
0.122192	-0.993998
0.152601	-0.990625
0.182919	-0.986507
0.213126	-0.981646
0.243206	-0.976046
0.273138	-0.969709
0.302907	-0.96264
0.332492	-0.954842
0.361878	-0.946321
0.391046	-0.93708
0.419978	-0.927127
0.448657	-0.916466
0.477066	-0.905105
0.505187	-0.893051
0.533004	-0.88031
0.5605	-0.86689
0.587658	-0.852799
0.614462	-0.838046
0.640897	-0.82264
0.666945	-0.806589
0.692592	-0.789904
0.717822	-0.772596
0.742618	-0.754672
0.766967	-0.736145
0.790855	-0.717028
0.814266	-0.697328
0.837187	-0.677061
0.859603	-0.656238
0.881502	-0.63487
0.902869	-0.612969
0.923692	-0.590552
0.943959	-0.567631
0.963658	-0.54422
0.982776	-0.520331
1.001302	-0.495982
1.019225	-0.471184
1.03654	-0.445964
1.053225	-0.420317
1.069275	-0.394268
1.084682	-0.367834
1.099435	-0.341029
1.113525	-0.31387
1.126944	-0.286374
1.139685	-0.258556
1.15174	-0.230435
1.1631	-0.202025
1.17376	-0.173346
1.183714	-0.144414
1.192953	-0.115246
1.201474	-0.08586
1.209272	-0.056274
1.216341	-0.026505
1.222677	0.00342800000000001
1.228277	0.033508
1.233137	0.063716
1.237254	0.094034
1.240626	0.124444
1.243251	0.154928
1.245126	0.185467
1.246252	0.216042
1.246626	0.246637
1.24625	0.277231
1.245138	0.307798
1.243261	0.338337
1.240636	0.368821
1.237262	0.399231
1.233145	0.429548
1.228284	0.459757
1.222682	0.489836
1.216346	0.51977
1.209275	0.549538
1.201477	0.579124
1.192954	0.60851
1.183713	0.637678
1.17376	0.66661
1.163099	0.695289
1.151737	0.723699
1.139682	0.75182
1.12694	0.779637
1.113519	0.807133
1.099427	0.834292
1.084674	0.861096
1.069267	0.887532
1.053216	0.913579
1.03653	0.939226
1.01922	0.964456
1.001296	0.989253
0.982769	1.013602
0.963669	1.037487
0.94397	1.060898
0.923701	1.083818
0.902877	1.106236
0.881508	1.128135
0.85961	1.149502
0.837192	1.170326
0.814271	1.190593
0.790859	1.210292
0.766971	1.229411
0.74262	1.247937
0.717822	1.265861
0.692592	1.283169
0.666945	1.299854
0.640896	1.315905
0.614461	1.331311
0.587656	1.346064
0.560497	1.360154
0.532999	1.373574
0.505182	1.386316
0.47706	1.39837
0.44865	1.40973
0.419971	1.420391
0.391039	1.430344
0.36187	1.439584
0.332484	1.448105
0.302916	1.455908
0.273147	1.462977
0.243213	1.469314
0.213133	1.474914
0.182925	1.479774
0.152606	1.483891
0.122196	1.487264
0.0917119999999999	1.489889
0.061172	1.491764
0.0305960000000001	1.49289
2.00000000005751e-06	1.493265
-0.030593	1.49289
-0.061169	1.491764
-0.091708	1.489887
-0.122193	1.487262
-0.152602	1.483889
-0.182921	1.479772
-0.213129	1.47491
-0.243209	1.46931
-0.273143	1.462973
-0.302911	1.455903
-0.332498	1.448105
-0.361883	1.439582
-0.391051	1.430342
-0.419984	1.420388
-0.448663	1.409727
-0.477059	1.398375
-0.505181	1.38632
-0.532999	1.373579
-0.560496	1.360159
-0.587655	1.346068
-0.61446	1.331314
-0.640894	1.315908
-0.666943	1.299856
-0.69259	1.283171
-0.717819	1.265862
-0.742617	1.247938
-0.766967	1.229411
-0.790855	1.210292
-0.814267	1.190594
-0.837187	1.170326
-0.859604	1.149502
-0.881503	1.128134
-0.902872	1.106235
-0.923695	1.083818
-0.943963	1.060897
-0.963662	1.037485
-0.98278	1.013597
-1.001307	0.989247
-1.019231	0.96445
-1.03654	0.939221
-1.053224	0.913574
-1.06927	0.887534
-1.084677	0.8611
-1.09943	0.834295
-1.11352	0.807136
-1.126941	0.77964
-1.139683	0.751822
-1.151738	0.723701
-1.163098	0.695292
-1.173759	0.666612
-1.183713	0.63768
-1.192953	0.608511
-1.201475	0.579127
-1.209273	0.54954
-1.216342	0.519771
-1.222679	0.489838
-1.22828	0.459759
-1.23314	0.429551
-1.237257	0.399233
-1.24063	0.368823
-1.243255	0.33834
-1.245132	0.307801
-1.246257	0.277226
-1.246633	0.246631
-1.246258	0.216038
-1.245132	0.185462
-1.243255	0.154923
-1.24063	0.124443
-1.237257	0.094033
-1.23314	0.0637139999999999
-1.228279	0.0335070000000001
-1.222679	0.00342699999999996
-1.216343	-0.026506
-1.209273	-0.0562739999999999
-1.201475	-0.085859
-1.192953	-0.115246
-1.185618	-0.138598


==> figures_tex/circleCurvedStep3.txt <==
x		z
0	-1
0.030513	-0.999719
0.061015	-0.998877
0.091496	-0.997473
0.121947	-0.995509
0.152356	-0.992984
0.182714	-0.989899
0.213009	-0.986257
0.243233	-0.982058
0.273374	-0.977303
0.303423	-0.971994
0.333368	-0.966133
0.363201	-0.959722
0.392911	-0.952762
0.422488	-0.945257
0.451921	-0.937209
0.481201	-0.92862
0.510319	-0.919494
0.539263	-0.909834
0.568024	-0.899643
0.596593	-0.888923
0.62496	-0.877679
0.653115	-0.865916
0.681049	-0.853636
0.708752	-0.840844
0.736216	-0.827545
0.763429	-0.813741
0.790383	-0.79944
0.817071	-0.784645
0.84348	-0.769361
0.869605	-0.753594
0.895435	-0.737348
0.920961	-0.720629
0.946174	-0.703441
0.971067	-0.685795
0.995632	-0.667692
1.019859	-0.649141
1.04374	-0.630147
1.067268	-0.610717
1.090434	-0.590856
1.113237	-0.570582
1.135657	-0.549884
1.157692	-0.528774
1.179335	-0.507264
1.200578	-0.485358
1.221413	-0.463066
1.241835	-0.440393
1.261836	-0.417349
1.28141	-0.393941
1.30055	-0.370175
1.319249	-0.346062
1.337501	-0.321608
1.3553	-0.296823
1.372639	-0.271714
1.389513	-0.246291
1.405917	-0.220561
1.421844	-0.194533
1.437289	-0.168217
1.452247	-0.14162
1.466714	-0.114754
1.480682	-0.087625
1.49415	-0.060244
1.507111	-0.03262
1.519561	-0.00476199999999999
1.531496	0.023322
1.542913	0.05162
1.553821	0.080113
1.564188	0.108812
1.574026	0.137697
1.58333	0.166758
1.592098	0.195985
1.600326	0.22537
1.608012	0.254899
1.615153	0.284567
1.621747	0.314359
1.627791	0.344269
1.633283	0.374285
1.638222	0.404396
1.642606	0.434594
1.646434	0.464867
1.649704	0.495205
1.652414	0.525598
1.654565	0.556037
1.656155	0.586509
1.657183	0.617006
1.657651	0.647516
1.657556	0.678031
1.6569	0.708537
1.655683	0.739027
1.653904	0.769489
1.651565	0.799914
1.648667	0.830289
1.64523	0.860604
1.641215	0.890852
1.636644	0.921022
1.63152	0.951104
1.625841	0.981085
1.619613	1.010957
1.612834	1.040708
1.605511	1.07033
1.597643	1.099812
1.589233	1.129146
1.580285	1.158318
1.570801	1.187321
1.560785	1.216144
1.550241	1.244779
1.539171	1.273214
1.52758	1.301441
1.515471	1.329449
1.502849	1.35723
1.489716	1.384774
1.476081	1.412072
1.461943	1.439114
1.447312	1.465891
1.43219	1.492395
1.416582	1.518615
1.400494	1.544544
1.383933	1.570172
1.36692	1.595495
1.349426	1.620496
1.331474	1.645172
1.313072	1.669512
1.294224	1.69351
1.274938	1.717156
1.25522	1.740444
1.235077	1.763366
1.214515	1.785911
1.193541	1.808075
1.172164	1.829849
1.150388	1.851226
1.128224	1.872199
1.105677	1.892759
1.082755	1.912902
1.059467	1.932619
1.035819	1.951904
1.011821	1.97075
0.98748	1.989152
0.962804	2.007102
0.937802	2.024595
0.912482	2.041625
0.886854	2.058186
0.860924	2.074273
0.834704	2.089879
0.8082	2.105
0.781435	2.119641
0.754392	2.133776
0.727094	2.147412
0.699549	2.160542
0.671767	2.173164
0.643758	2.185272
0.615531	2.196862
0.587095	2.20793
0.55846	2.218474
0.529636	2.228489
0.500633	2.237971
0.47146	2.246918
0.442127	2.255326
0.412644	2.263193
0.383022	2.270517
0.35327	2.277293
0.323398	2.283521
0.293416	2.289197
0.263336	2.294322
0.233166	2.298891
0.202917	2.302904
0.1726	2.306361
0.142224	2.309258
0.111798	2.311596
0.081337	2.313374
0.050847	2.31459
0.0203450000000001	2.315253
-0.010169	2.315347
-0.04068	2.314879
-0.071176	2.313848
-0.101649	2.312258
-0.132088	2.310105
-0.162481	2.307395
-0.192819	2.304124
-0.223092	2.300295
-0.253289	2.29591
-0.283401	2.290969
-0.313417	2.285477
-0.343326	2.279432
-0.373118	2.272837
-0.402785	2.265695
-0.432315	2.258009
-0.461698	2.249779
-0.490925	2.241012
-0.519986	2.231707
-0.548871	2.221869
-0.57757	2.211501
-0.606072	2.200607
-0.63437	2.189189
-0.662452	2.177253
-0.690311	2.164802
-0.717934	2.15184
-0.745315	2.138375
-0.772443	2.124405
-0.799309	2.109938
-0.825905	2.09498
-0.852221	2.079534
-0.878249	2.063606
-0.903978	2.047202
-0.929401	2.030328
-0.95451	2.012987
-0.974364	1.998784


==> figures_tex/circleCurvedStep4.txt <==
x		z
0	-1
0.030431	-0.999813
0.060857	-0.999253
0.091274	-0.998319
0.121678	-0.997013
0.152063	-0.995334
0.182425	-0.99328
0.212759	-0.990856
0.243062	-0.988059
0.273328	-0.98489
0.303553	-0.981351
0.333732	-0.97744
0.363861	-0.97316
0.393936	-0.96851
0.423951	-0.963492
0.453901	-0.958105
0.483784	-0.952351
0.513594	-0.946231
0.543326	-0.939746
0.572977	-0.932897
0.602541	-0.925684
0.632014	-0.918108
0.661392	-0.910172
0.690671	-0.901875
0.719847	-0.893221
0.748913	-0.884209
0.777867	-0.87484
0.806702	-0.865117
0.835418	-0.855042
0.864006	-0.844613
0.892466	-0.833836
0.92079	-0.82271
0.948976	-0.811237
0.977018	-0.799416
1.004914	-0.787256
1.032658	-0.774752
1.060247	-0.76191
1.087676	-0.748729
1.114941	-0.735214
1.142039	-0.721364
1.16897	-0.707193
1.19572	-0.692684
1.222289	-0.677846
1.248675	-0.662684
1.274872	-0.647199
1.300877	-0.631394
1.326686	-0.615271
1.352296	-0.598833
1.377702	-0.582081
1.4029	-0.565019
1.427887	-0.547649
1.45266	-0.529973
1.477213	-0.511995
1.501543	-0.493717
1.525648	-0.475142
1.549523	-0.456272
1.573164	-0.437111
1.596568	-0.417661
1.619733	-0.397925
1.642653	-0.377908
1.665325	-0.357609
1.687747	-0.337035
1.709914	-0.316186
1.731825	-0.295067
1.753474	-0.273681
1.774859	-0.25203
1.795991	-0.230129
1.816839	-0.20796
1.837413	-0.185537
1.85771	-0.162864
1.877728	-0.139943
1.897463	-0.116777
1.916911	-0.0933729999999999
1.936072	-0.06973
1.954941	-0.045855
1.973515	-0.021749
1.991791	0.00258200000000008
2.009769	0.0271359999999999
2.027443	0.0519080000000001
2.044812	0.0768960000000001
2.061873	0.102095
2.078624	0.127501
2.095061	0.153111
2.111183	0.178921
2.126987	0.204927
2.142471	0.231124
2.157632	0.25751
2.172468	0.284079
2.186978	0.310829
2.201157	0.337755
2.215005	0.364853
2.228519	0.392118
2.241718	0.419545
2.254559	0.447133
2.267061	0.474878
2.279222	0.502775
2.291038	0.530818
2.302511	0.559004
2.313636	0.587328
2.324414	0.615787
2.334841	0.644377
2.344916	0.673092
2.354638	0.701929
2.364005	0.730883
2.373017	0.759948
2.381671	0.789123
2.389966	0.818402
2.397903	0.84778
2.405477	0.877253
2.412689	0.906817
2.419537	0.936468
2.426023	0.966201
2.432141	0.99601
2.437894	1.025892
2.44328	1.055844
2.448299	1.085858
2.452947	1.115932
2.457227	1.146061
2.461156	1.176244
2.464695	1.206469
2.467862	1.236735
2.470659	1.267037
2.473083	1.297372
2.475134	1.327734
2.476814	1.358119
2.478119	1.388523
2.479052	1.418939
2.479611	1.449365
2.479798	1.479796
2.47961	1.510227
2.47905	1.540653
2.478115	1.571069
2.476808	1.601473
2.475128	1.631858
2.473075	1.66222
2.470649	1.692554
2.467852	1.722856
2.464683	1.753122
2.461143	1.783346
2.457232	1.813525
2.452951	1.843654
2.448301	1.873728
2.443282	1.903741
2.437895	1.933692
2.432154	1.963584
2.426033	1.993393
2.419548	2.023126
2.412697	2.052776
2.405484	2.08234
2.397908	2.111813
2.389971	2.141192
2.381674	2.170469
2.373019	2.199644
2.364006	2.22871
2.354637	2.257663
2.344914	2.286499
2.334838	2.315213
2.32441	2.343803
2.313632	2.372262
2.302505	2.400586
2.291032	2.428771
2.279214	2.456814
2.267053	2.484709
2.25455	2.512454
2.241708	2.540042
2.228528	2.567471
2.215013	2.594736
2.201163	2.621834
2.186983	2.64876
2.172473	2.675509
2.157641	2.702087
2.142479	2.728472
2.126994	2.754669
2.11119	2.780674
2.095066	2.806484
2.078627	2.832092
2.061876	2.857499
2.044814	2.882697
2.027444	2.907684
2.009769	2.932456
1.991792	2.957009
1.973513	2.981341
1.954938	3.005445
1.93607	3.02932
1.916909	3.052961
1.897459	3.076366
1.877724	3.09953
1.857706	3.122451
1.837408	3.145124
1.816833	3.167547
1.795984	3.189714
1.774867	3.211626
1.75348	3.233275
1.73183	3.254661
1.709919	3.275779
1.687752	3.296627
1.665329	3.317205
1.642657	3.337502
1.619736	3.35752
1.596571	3.377256
1.573166	3.396705
1.549524	3.415865
1.525649	3.434735
1.501544	3.45331
1.477213	3.471587
1.457588	3.485993


==> figures_tex/circleCurvedStep5.txt <==
x		z
0	-1
0.030349	-0.999906
0.060697	-0.999627
0.091042	-0.999162
0.121384	-0.998511
0.151721	-0.997673
0.182053	-0.996648
0.212377	-0.995438
0.242694	-0.994042
0.273002	-0.99246
0.3033	-0.990692
0.333585	-0.988738
0.363859	-0.986598
0.394119	-0.984273
0.424364	-0.981762
0.454593	-0.979065
0.484805	-0.976183
0.514998	-0.973116
0.545173	-0.969863
0.575326	-0.966426
0.605458	-0.962803
0.635567	-0.958995
0.665652	-0.955003
0.695712	-0.950826
0.725747	-0.946466
0.755754	-0.941921
0.785732	-0.937191
0.81568	-0.932278
0.845598	-0.927182
0.875484	-0.921901
0.905337	-0.916438
0.935156	-0.910791
0.96494	-0.904962
0.994686	-0.898947
1.024396	-0.892753
1.054067	-0.886375
1.083699	-0.879817
1.113289	-0.873075
1.142838	-0.866154
1.172344	-0.85905
1.201812	-0.851775
1.231229	-0.844311
1.260599	-0.836665
1.289922	-0.82884
1.319196	-0.820835
1.34842	-0.81265
1.377594	-0.804287
1.406715	-0.795745
1.435784	-0.787024
1.464799	-0.778124
1.493759	-0.769047
1.522662	-0.759792
1.551508	-0.750361
1.580295	-0.740752
1.609024	-0.730967
1.637691	-0.721005
1.666297	-0.710869
1.694839	-0.700557
1.723319	-0.690069
1.751733	-0.679408
1.78008	-0.668571
1.808362	-0.657562
1.836575	-0.646379
1.864719	-0.635024
1.892792	-0.623495
1.920795	-0.611795
1.948739	-0.599932
1.976596	-0.587889
2.004379	-0.575675
2.032085	-0.563291
2.059717	-0.550737
2.087269	-0.538013
2.114743	-0.525122
2.142138	-0.512061
2.169452	-0.498834
2.196684	-0.485438
2.223833	-0.471875
2.250899	-0.458147
2.277881	-0.444253
2.304776	-0.430193
2.331584	-0.415968
2.358305	-0.40158
2.384937	-0.387027
2.411479	-0.372312
2.43793	-0.357434
2.46429	-0.342394
2.490556	-0.327192
2.516729	-0.31183
2.542808	-0.296307
2.56879	-0.280625
2.594675	-0.264783
2.620464	-0.248784
2.646173	-0.232629
2.671763	-0.216314
2.697251	-0.199842
2.722639	-0.183213
2.747924	-0.166429
2.773107	-0.149491
2.798183	-0.132399
2.823156	-0.115152
2.848021	-0.097753
2.87278	-0.0802010000000001
2.897429	-0.0624990000000001
2.921971	-0.0446449999999999
2.946401	-0.0266419999999999
2.970722	-0.00848800000000005
2.99493	0.00981500000000002
3.019026	0.028265
3.043008	0.046863
3.066876	0.065608
3.090627	0.084499
3.114263	0.103536
3.137781	0.122716
3.161181	0.142041
3.184462	0.16151
3.207624	0.18112
3.230664	0.200872
3.253583	0.220766
3.276398	0.240804
3.299072	0.260977
3.32162	0.281289
3.344044	0.301739
3.366342	0.322326
3.388513	0.343049
3.410557	0.363909
3.432471	0.384903
3.454257	0.40603
3.475913	0.427292
3.497439	0.448685
3.518831	0.470211
3.540093	0.491868
3.56122	0.513654
3.582213	0.535569
3.603073	0.557613
3.623795	0.579785
3.644382	0.602083
3.664832	0.624507
3.685143	0.647056
3.705316	0.66973
3.725349	0.692527
3.745243	0.715446
3.764995	0.738487
3.784605	0.761648
3.804073	0.784929
3.823411	0.808339
3.842591	0.831858
3.861627	0.855494
3.880517	0.879246
3.899262	0.903114
3.91786	0.927097
3.93631	0.951193
3.954612	0.975401
3.972765	0.999722
3.990769	1.024153
4.008622	1.048695
4.026324	1.073345
4.043875	1.098104
4.061274	1.12297
4.07852	1.147943
4.095612	1.17302
4.11255	1.198202
4.129333	1.223487
4.145961	1.248876
4.162433	1.274365
4.178748	1.299955
4.194906	1.325645
4.210905	1.351434
4.226746	1.37732
4.242428	1.403303
4.257951	1.429382
4.273318	1.455563
4.288519	1.481831
4.303559	1.508191
4.318437	1.534642
4.333151	1.561185
4.347703	1.587817
4.362091	1.614539
4.376316	1.641347
4.390375	1.668242
4.404269	1.695224
4.417997	1.72229
4.431559	1.749441
4.444954	1.776673
4.458182	1.803987
4.471242	1.831382
4.484133	1.858857
4.496856	1.886409
4.50941	1.914041
4.521794	1.941748
4.534006	1.969531
4.546049	1.997388
4.557922	2.025319
4.569621	2.053322
4.581149	2.081396
4.592504	2.10954
4.603687	2.137754
4.614696	2.166039
4.625533	2.194387
4.636194	2.222801
4.646681	2.251282
4.656993	2.279824
4.667128	2.30843
4.67709	2.337098
4.686875	2.365827
4.696483	2.394614
4.704042	2.417686


==> figures_tex/circleCurvedStep6.txt <==
x		z
0	-1
0.030267	-1
0.060533	-1
0.090799	-1
0.121066	-1
0.151332	-1
0.181598	-1
0.211864	-1
0.242131	-1
0.272397	-1
0.302664	-1
0.33293	-1
0.363196	-1
0.393463	-1
0.42373	-1
0.453995	-1
0.484262	-1
0.514529	-1
0.544795	-1
0.575061	-1
0.605327	-1
0.635593	-1
0.66586	-1
0.696126	-1
0.726393	-1
0.75666	-1.000001
0.786926	-1
0.817191	-0.999999
0.847458	-1
0.877724	-1
0.907991	-1
0.938257	-1
0.968523	-1
0.998789	-0.999998
1.029055	-0.999998
1.059321	-0.999997
1.089587	-0.999997
1.119853	-0.999996
1.150119	-0.999996
1.180385	-0.999995
1.210658	-1.000004
1.240924	-1.000005
1.27119	-1.000004
1.301457	-1.000004
1.331723	-1.000003
1.361989	-1.000003
1.392255	-1.000002
1.422521	-1.000002
1.452787	-1.000002
1.483053	-1.000001
1.513319	-1.000001
1.543586	-1.000001
1.573851	-1.000001
1.604117	-1
1.634383	-1
1.66465	-0.999999
1.694915	-0.999999
1.725181	-0.999999
1.755447	-0.999998
1.785713	-0.999998
1.815978	-0.999997
1.846245	-0.999997
1.87651	-0.999997
1.906776	-0.999997
1.937041	-0.999996
1.967307	-0.999996
1.997587	-1.000005
2.027853	-1.000004
2.058119	-1.000004
2.088385	-1.000004
2.118651	-1.000004
2.148917	-1.000002
2.179182	-1.000003
2.209449	-1.000002
2.239714	-1.000002
2.26998	-1.000002
2.300245	-1.000001
2.330511	-1.000001
2.360777	-1.000001
2.391043	-1
2.421309	-1
2.451575	-1
2.48184	-1
2.512106	-1
2.542371	-0.999999
2.572637	-1
2.602903	-0.999999
2.633168	-0.999999
2.663434	-0.999999
2.693699	-0.999999
2.723965	-0.999999
2.754231	-0.999999
2.784516	-1.000002
2.814782	-1.000002
2.845047	-1.000002
2.875313	-1.000001
2.905578	-1.000001
2.935845	-1.000001
2.966109	-1.000001
2.996376	-1.000001
3.026641	-1.000001
3.056907	-1
3.087172	-1
3.117438	-1
3.147703	-1.000001
3.177969	-1.000001
3.208234	-1.000001
3.238501	-1.000001
3.268766	-1.000001
3.299032	-1.000002
3.329297	-1.000002
3.359563	-1.000001
3.389828	-1.000002
3.420094	-1.000002
3.45036	-1.000002
3.480626	-1.000002
3.510891	-1.000002
3.541157	-1.000003
3.571442	-0.999998
3.601707	-0.999999
3.631972	-0.999998
3.662239	-0.999999
3.692504	-0.999999
3.72277	-0.999999
3.753036	-0.999999
3.783301	-0.999999
3.813567	-1
3.843832	-1
3.874099	-1
3.904364	-1
3.93463	-1
3.964895	-1.000001
3.995161	-1.000001
4.025427	-1.000001
4.055692	-1.000001
4.085958	-1.000002
4.116224	-1.000002
4.14649	-1.000003
4.176756	-1.000003
4.207022	-1.000003
4.237288	-1.000004
4.267554	-1.000004
4.29782	-1.000005
4.328086	-1.000006
4.358365	-0.999996
4.388631	-0.999997
4.418897	-0.999997
4.449162	-0.999997
4.479428	-0.999997
4.509694	-0.999998
4.53996	-0.999998
4.570226	-0.999999
4.600491	-0.999999
4.630758	-0.999999
4.661023	-1
4.69129	-1
4.721556	-1.000001
4.751821	-1.000001
4.782088	-1.000001
4.812354	-1.000001
4.84262	-1.000002
4.872886	-1.000002
4.903152	-1.000003
4.933419	-1.000003
4.963685	-1.000004
4.993951	-1.000004
5.024217	-1.000004
5.054483	-1.000004
5.084749	-1.000004
5.115016	-1.000005
5.145287	-0.999996
5.175553	-0.999996
5.205819	-0.999997
5.236086	-0.999998
5.266351	-0.999997
5.296617	-0.999998
5.326883	-0.999998
5.35715	-0.999998
5.387416	-0.999999
5.417682	-0.999999
5.447949	-1
5.478215	-0.999999
5.508481	-1
5.538748	-1
5.569014	-1.000001
5.59928	-1.000001
5.629547	-1.000001
5.659813	-1.000001
5.69008	-1.000001
5.720345	-1.000001
5.750611	-1.000002
5.780879	-1.000001
5.811144	-1.000002
5.841411	-1.000002
5.871677	-1.000002
5.901944	-1.000002
5.93221	-0.999999
5.962477	-0.999999
5.992743	-1
6.02301	-0.999999
6.053276	-0.999999
6.083542	-1
6.113809	-0.999999
6.144075	-0.999999
6.174342	-1
6.198554	-1


==> figures_tex/circleCurvedStep7.txt <==
x		z
0	-1
0.030184	-1.000092
0.060366	-1.00037
0.090546	-1.000833
0.120723	-1.001482
0.150895	-1.002315
0.181062	-1.003333
0.211221	-1.004537
0.241373	-1.005925
0.271515	-1.007499
0.301648	-1.009257
0.331769	-1.0112
0.361877	-1.013329
0.391972	-1.015642
0.422053	-1.018139
0.452117	-1.020821
0.482164	-1.023687
0.512194	-1.026738
0.542203	-1.029973
0.572192	-1.033392
0.60216	-1.036995
0.632105	-1.040781
0.662026	-1.044751
0.691923	-1.048905
0.721794	-1.053243
0.751638	-1.057764
0.781452	-1.062467
0.811237	-1.067352
0.840993	-1.072422
0.870715	-1.077673
0.900407	-1.083107
0.930063	-1.088723
0.959684	-1.094521
0.989269	-1.100498
1.018817	-1.106659
1.048326	-1.113
1.077797	-1.119523
1.107226	-1.126225
1.136614	-1.13311
1.165959	-1.140173
1.195267	-1.147426
1.224523	-1.15485
1.253733	-1.162452
1.282897	-1.170235
1.312011	-1.178195
1.341076	-1.186334
1.370091	-1.194652
1.399054	-1.203147
1.427964	-1.211821
1.456821	-1.22067
1.485623	-1.229697
1.514369	-1.238901
1.543058	-1.248281
1.571688	-1.257836
1.60026	-1.267567
1.628771	-1.277473
1.657221	-1.287554
1.685608	-1.29781
1.713933	-1.308239
1.742192	-1.318842
1.770385	-1.329618
1.798513	-1.340567
1.826572	-1.351689
1.854563	-1.362982
1.882483	-1.374447
1.910333	-1.386083
1.938125	-1.397899
1.96583	-1.409875
1.993462	-1.422022
2.021018	-1.434338
2.048498	-1.446823
2.075901	-1.459475
2.103225	-1.472297
2.130471	-1.485285
2.157636	-1.498441
2.18472	-1.511763
2.211721	-1.52525
2.23864	-1.538904
2.265474	-1.552722
2.292223	-1.566705
2.318886	-1.580851
2.345461	-1.595161
2.371947	-1.609634
2.398345	-1.624269
2.424652	-1.639065
2.450868	-1.654024
2.476992	-1.669141
2.503022	-1.684421
2.528958	-1.699858
2.554799	-1.715455
2.580544	-1.73121
2.606191	-1.747123
2.631761	-1.763196
2.657211	-1.779422
2.682561	-1.795805
2.707811	-1.812341
2.732958	-1.829033
2.758003	-1.845879
2.782943	-1.862879
2.80778	-1.880031
2.83251	-1.897335
2.857133	-1.91479
2.881649	-1.932396
2.906056	-1.950153
2.930354	-1.968059
2.954542	-1.986114
2.978618	-2.004316
3.002583	-2.022667
3.026434	-2.041164
3.050172	-2.059807
3.073794	-2.078596
3.097301	-2.097528
3.120691	-2.116605
3.143964	-2.135825
3.167118	-2.155187
3.190154	-2.174691
3.213069	-2.194337
3.235863	-2.214122
3.258554	-2.234042
3.281103	-2.254106
3.303529	-2.274307
3.325831	-2.294646
3.348007	-2.315122
3.370057	-2.335733
3.391981	-2.356478
3.413777	-2.377358
3.435444	-2.398372
3.456981	-2.419518
3.47839	-2.440796
3.499666	-2.462204
3.520812	-2.483743
3.541824	-2.505412
3.562703	-2.527208
3.583449	-2.549133
3.604058	-2.571184
3.624533	-2.593362
3.644872	-2.615664
3.665072	-2.638091
3.685135	-2.660642
3.705059	-2.683315
3.724844	-2.70611
3.744489	-2.729026
3.763993	-2.752063
3.783354	-2.775219
3.802587	-2.798483
3.821663	-2.821874
3.840595	-2.845382
3.859382	-2.869005
3.878025	-2.892744
3.896521	-2.916596
3.914871	-2.940561
3.933073	-2.96464
3.951127	-2.988828
3.969033	-3.013127
3.986789	-3.037536
4.004395	-3.062053
4.021851	-3.086678
4.039154	-3.111409
4.056306	-3.136246
4.073305	-3.161188
4.090151	-3.186234
4.106842	-3.211382
4.12338	-3.236632
4.139762	-3.261984
4.155988	-3.287436
4.172058	-3.312986
4.187971	-3.338635
4.203725	-3.36438
4.219322	-3.390222
4.234761	-3.416159
4.250043	-3.442182
4.265162	-3.468306
4.280119	-3.494523
4.294917	-3.520832
4.309551	-3.54723
4.324023	-3.573719
4.338333	-3.600294
4.35248	-3.626958
4.366463	-3.653708
4.380281	-3.680543
4.393935	-3.707463
4.407423	-3.734464
4.420744	-3.76155
4.433901	-3.788716
4.44689	-3.815962
4.459711	-3.843287
4.472364	-3.870691
4.484849	-3.898172
4.497166	-3.925728
4.509312	-3.95336
4.521289	-3.981066
4.533097	-4.008844
4.544733	-4.036695
4.556198	-4.064616
4.567491	-4.092608
4.578614	-4.120668
4.589563	-4.148793
4.60034	-4.176987
4.610943	-4.205248
4.621373	-4.233571
4.631629	-4.26196
4.641709	-4.290411
4.651616	-4.318922
4.661348	-4.347494
4.670904	-4.376126
4.678422	-4.399072


==> figures_tex/circleCurvedStep8.txt <==
x		z
0	-1
0.030101	-1.000184
0.060196	-1.000739
0.090283	-1.001662
0.120356	-1.002955
0.150411	-1.004616
0.180443	-1.006646
0.210448	-1.009045
0.240422	-1.011811
0.270359	-1.014945
0.300256	-1.018447
0.330107	-1.022314
0.359909	-1.026549
0.389656	-1.031148
0.419345	-1.036112
0.44897	-1.04144
0.478529	-1.047131
0.508015	-1.053184
0.537424	-1.059599
0.566752	-1.066375
0.595995	-1.073509
0.625148	-1.081002
0.654208	-1.088852
0.683168	-1.097058
0.712027	-1.105619
0.740778	-1.114534
0.769416	-1.1238
0.797939	-1.133417
0.826343	-1.143384
0.85462	-1.153698
0.882771	-1.164359
0.910787	-1.175365
0.938667	-1.186713
0.966405	-1.1984
0.993997	-1.210429
1.02144	-1.222795
1.048729	-1.235497
1.07586	-1.248533
1.102829	-1.261902
1.129632	-1.275599
1.156271	-1.289635
1.18273	-1.303987
1.209011	-1.318662
1.23511	-1.333659
1.261023	-1.348974
1.286745	-1.364607
1.312274	-1.380554
1.337605	-1.396814
1.362735	-1.413383
1.38766	-1.430259
1.412375	-1.44744
1.436879	-1.464922
1.461165	-1.482704
1.485231	-1.500783
1.509074	-1.519156
1.53269	-1.537819
1.556074	-1.556772
1.579224	-1.57601
1.602137	-1.59553
1.624808	-1.615331
1.647234	-1.635407
1.669412	-1.655758
1.691339	-1.676379
1.713011	-1.697269
1.734425	-1.718421
1.755578	-1.739836
1.776481	-1.761517
1.797102	-1.783444
1.817453	-1.805623
1.837529	-1.828049
1.85733	-1.850721
1.87685	-1.873633
1.896087	-1.896784
1.91504	-1.920168
1.933704	-1.943784
1.952076	-1.967627
1.970154	-1.991693
1.987936	-2.01598
2.005418	-2.040483
2.022599	-2.065198
2.039475	-2.090123
2.056043	-2.115253
2.072302	-2.140584
2.088249	-2.166113
2.103881	-2.191836
2.119197	-2.217749
2.134193	-2.243847
2.148868	-2.270129
2.16322	-2.296587
2.177245	-2.32322
2.190942	-2.350024
2.20431	-2.376993
2.217366	-2.404128
2.230068	-2.431417
2.242433	-2.45886
2.254462	-2.486452
2.26615	-2.51419
2.277499	-2.54207
2.288502	-2.570087
2.299163	-2.598237
2.309477	-2.626516
2.319442	-2.654918
2.329058	-2.683441
2.338324	-2.71208
2.347238	-2.740832
2.355798	-2.769689
2.364003	-2.79865
2.371853	-2.827709
2.379345	-2.856863
2.386479	-2.886106
2.393253	-2.915435
2.399668	-2.944844
2.40572	-2.974331
2.41141	-3.003889
2.416738	-3.033514
2.421702	-3.063203
2.4263	-3.092951
2.430534	-3.122752
2.434419	-3.1526
2.43792	-3.182497
2.441053	-3.212433
2.443819	-3.242407
2.446217	-3.272413
2.448246	-3.302445
2.449907	-3.3325
2.451199	-3.362573
2.452121	-3.392661
2.452674	-3.422757
2.452859	-3.452858
2.452673	-3.482958
2.452119	-3.513054
2.451195	-3.543141
2.449901	-3.573214
2.44824	-3.603269
2.446209	-3.633302
2.44381	-3.663308
2.441043	-3.693282
2.437908	-3.723219
2.434407	-3.753116
2.430538	-3.782968
2.426304	-3.81277
2.421704	-3.842517
2.41674	-3.872207
2.411411	-3.901833
2.405733	-3.931382
2.399679	-3.960868
2.393263	-3.990278
2.386487	-4.019607
2.379352	-4.04885
2.371859	-4.078004
2.364008	-4.107063
2.355802	-4.136025
2.34724	-4.164883
2.338326	-4.193634
2.329058	-4.222273
2.319441	-4.250797
2.309474	-4.279201
2.299159	-4.307479
2.288498	-4.335629
2.277492	-4.363646
2.266144	-4.391527
2.254454	-4.419266
2.242425	-4.446859
2.230058	-4.474302
2.217355	-4.501592
2.204319	-4.528724
2.19095	-4.555694
2.177251	-4.582497
2.163225	-4.60913
2.148873	-4.63559
2.134202	-4.661862
2.119204	-4.687961
2.103888	-4.713874
2.088255	-4.739598
2.072307	-4.765127
2.056046	-4.79046
2.039477	-4.815589
2.022601	-4.840515
2.005419	-4.865231
1.987936	-4.889735
1.970154	-4.914023
1.952074	-4.938089
1.933701	-4.961932
1.915037	-4.985549
1.896085	-5.008934
1.876846	-5.032085
1.857325	-5.054998
1.837525	-5.077669
1.817448	-5.100096
1.797096	-5.122275
1.776474	-5.144203
1.755586	-5.165875
1.734432	-5.187291
1.713017	-5.208444
1.691344	-5.229333
1.669417	-5.249955
1.647238	-5.270303
1.624812	-5.290381
1.60214	-5.310182
1.579227	-5.329702
1.556077	-5.348941
1.532691	-5.367894
1.509076	-5.386558
1.485232	-5.404931
1.461166	-5.423011
1.441753	-5.43726


==> figures_tex/circleCurvedStep9.txt <==
x		z
0	-1
0.030017	-1.000276
0.060024	-1.001105
0.09001	-1.002486
0.119966	-1.004419
0.14988	-1.006903
0.179745	-1.009936
0.209548	-1.013519
0.23928	-1.01765
0.268931	-1.022328
0.298492	-1.027551
0.327951	-1.033316
0.357299	-1.039624
0.386526	-1.04647
0.415622	-1.053853
0.444577	-1.06177
0.473381	-1.070219
0.502025	-1.079197
0.530499	-1.088701
0.558793	-1.098727
0.586898	-1.109272
0.614804	-1.120332
0.642501	-1.131905
0.669981	-1.143985
0.697235	-1.156569
0.724252	-1.169653
0.751023	-1.183231
0.777539	-1.1973
0.803793	-1.211856
0.829773	-1.226891
0.855474	-1.242402
0.880883	-1.258384
0.905994	-1.274831
0.930798	-1.291734
0.955287	-1.309094
0.979452	-1.326901
1.003285	-1.345151
1.026778	-1.363835
1.049924	-1.382949
1.072714	-1.402485
1.095146	-1.422448
1.117202	-1.442811
1.138878	-1.463575
1.160169	-1.484736
1.181067	-1.506284
1.201564	-1.528214
1.221654	-1.550517
1.24133	-1.573187
1.260586	-1.596215
1.279415	-1.619593
1.29781	-1.643313
1.315766	-1.667368
1.333275	-1.691751
1.350332	-1.71645
1.366933	-1.74146
1.38307	-1.766771
1.398738	-1.792375
1.413932	-1.818263
1.428647	-1.844426
1.442878	-1.870856
1.45662	-1.897543
1.469869	-1.924479
1.482619	-1.951653
1.494867	-1.979059
1.506608	-2.006684
1.517839	-2.034521
1.52857	-2.06257
1.538769	-2.090801
1.548447	-2.119216
1.5576	-2.147804
1.566226	-2.176556
1.57432	-2.205461
1.58188	-2.234512
1.588906	-2.263695
1.595392	-2.293004
1.601338	-2.322427
1.606741	-2.351954
1.611599	-2.381576
1.615913	-2.411282
1.619678	-2.441062
1.622894	-2.470907
1.625561	-2.500807
1.627676	-2.53075
1.629241	-2.560727
1.630252	-2.590727
1.630712	-2.620742
1.63062	-2.650759
1.629974	-2.680771
1.628777	-2.710764
1.627027	-2.740731
1.624726	-2.770661
1.621875	-2.800544
1.618494	-2.830371
1.614544	-2.860129
1.610047	-2.889808
1.605006	-2.919399
1.59942	-2.948893
1.593293	-2.978279
1.586625	-3.007547
1.57942	-3.036688
1.57168	-3.065691
1.563407	-3.094546
1.554604	-3.123245
1.545274	-3.151776
1.535421	-3.180132
1.525049	-3.208301
1.514158	-3.236274
1.502756	-3.264042
1.490843	-3.291596
1.478426	-3.318926
1.465507	-3.346023
1.452093	-3.372876
1.438186	-3.39948
1.423791	-3.425822
1.408915	-3.451895
1.393562	-3.477689
1.377735	-3.503197
1.361442	-3.528409
1.344707	-3.553313
1.327497	-3.577909
1.309836	-3.602182
1.291733	-3.626128
1.273192	-3.649736
1.254219	-3.672999
1.234822	-3.695908
1.215006	-3.718457
1.194778	-3.740637
1.174145	-3.762441
1.153115	-3.783862
1.131694	-3.804892
1.10989	-3.825524
1.087709	-3.845751
1.065159	-3.865567
1.04225	-3.884964
1.018986	-3.903936
0.995378	-3.922477
0.971433	-3.94058
0.947158	-3.95824
0.922562	-3.975449
0.897654	-3.992203
0.872442	-4.008496
0.846934	-4.024321
0.821139	-4.039676
0.795066	-4.054552
0.768736	-4.068936
0.742133	-4.082843
0.715278	-4.096257
0.68818	-4.109175
0.660851	-4.121592
0.633297	-4.133504
0.605528	-4.144906
0.577554	-4.155796
0.549384	-4.166169
0.521029	-4.176021
0.492497	-4.185351
0.463798	-4.194153
0.434942	-4.202425
0.405938	-4.210165
0.376798	-4.217369
0.347529	-4.224037
0.318143	-4.230164
0.288648	-4.23575
0.259057	-4.240791
0.229377	-4.245287
0.19962	-4.249236
0.169795	-4.252637
0.139912	-4.255488
0.109982	-4.257788
0.0800149999999999	-4.259537
0.050021	-4.260734
0.0200140000000001	-4.26137
-0.010004	-4.261462
-0.040019	-4.261002
-0.0700189999999999	-4.25999
-0.099997	-4.258425
-0.129941	-4.25631
-0.15984	-4.253642
-0.189685	-4.250426
-0.219467	-4.24666
-0.249173	-4.242347
-0.278795	-4.237488
-0.308323	-4.232084
-0.337747	-4.226138
-0.367055	-4.219651
-0.396239	-4.212626
-0.42529	-4.205064
-0.454195	-4.19697
-0.482947	-4.188344
-0.511536	-4.179191
-0.539951	-4.169513
-0.568184	-4.159314
-0.596222	-4.148596
-0.624061	-4.137365
-0.651687	-4.125623
-0.679092	-4.113374
-0.706267	-4.100623
-0.733203	-4.087371
-0.75989	-4.073629
-0.78632	-4.059398
-0.812484	-4.044682
-0.838372	-4.029487
-0.863977	-4.013819
-0.889287	-3.997681
-0.914298	-3.981081
-0.938998	-3.964024
-0.95853	-3.950052


==> figures_tex/circleStraightStep1.txt <==
x   z
0	-1
0.031395	-0.999507
0.062759	-0.998028
0.094061	-0.995566
0.125271	-0.992122
0.156357	-0.9877
0.187289	-0.982304
0.218036	-0.975939
0.248568	-0.968613
0.278855	-0.960332
0.308867	-0.951103
0.338575	-0.940938
0.367949	-0.929844
0.39696	-0.917834
0.42558	-0.904918
0.45378	-0.891111
0.481533	-0.876425
0.508811	-0.860875
0.535587	-0.844477
0.561836	-0.827245
0.58753	-0.809199
0.612645	-0.790354
0.637156	-0.77073
0.66104	-0.750346
0.684271	-0.729223
0.706828	-0.707381
0.728687	-0.684841
0.749829	-0.661626
0.770231	-0.637759
0.789874	-0.613263
0.808738	-0.588162
0.826804	-0.562482
0.844055	-0.536244
0.860474	-0.509481
0.876045	-0.482215
0.890753	-0.454474
0.904582	-0.426284
0.917519	-0.397675
0.929552	-0.368673
0.940669	-0.339308
0.950858	-0.309608
0.960109	-0.279603
0.968414	-0.249323
0.975765	-0.218797
0.982153	-0.188055
0.987573	-0.157127
0.992019	-0.126045
0.995488	-0.094838
0.997975	-0.063538
0.999478	-0.032176
0.999995	-0.000781
0.999527	0.030614
0.998074	0.061979
0.995636	0.093283
0.992217	0.124495
0.987819	0.155584
0.982448	0.18652
0.976108	0.217272
0.968806	0.24781
0.960549	0.278103
0.951345	0.308123
0.941202	0.337838
0.930132	0.36722
0.918145	0.396241
0.905253	0.424871
0.891468	0.453081
0.876804	0.480846
0.861276	0.508136
0.844899	0.534925
0.827673	0.561195
0.809647	0.586903
0.790822	0.612033
0.771218	0.636559
0.750853	0.660458
0.729749	0.683706
0.707924	0.70628
0.685402	0.728157
0.662204	0.749316
0.638353	0.769737
0.613873	0.789399
0.588787	0.808282
0.563121	0.826369
0.5369	0.843641
0.51015	0.860081
0.482897	0.875674
0.455167	0.890403
0.426989	0.904254
0.39839	0.917214
0.369398	0.929269
0.340042	0.940408
0.31035	0.95062
0.280353	0.959895
0.250079	0.968224
0.219559	0.975598
0.188822	0.98201
0.157899	0.987455
0.126821	0.991925
0.095617	0.995418
0.064319	0.997929
0.032958	0.999457
0.001564	0.999999
-0.029831	0.999555
-0.061197	0.998126
-0.092503	0.995713
-0.123717	0.992318
-0.15481	0.987945
-0.18575	0.982598
-0.216506	0.976282
-0.24705	0.969003
-0.277349	0.96077
-0.307376	0.951589
-0.337099	0.94147
-0.36649	0.930422
-0.395519	0.918458
-0.424159	0.905588
-0.452399	0.891821
-0.480175	0.877178
-0.507477	0.861671
-0.534278	0.845315
-0.560553	0.828125
-0.586276	0.810118
-0.61142	0.791313
-0.635961	0.771728
-0.659876	0.751382
-0.68314	0.730295
-0.705731	0.708488
-0.727625	0.685983
-0.748803	0.662801
-0.769242	0.638966
-0.788923	0.614501
-0.807826	0.589431
-0.825933	0.563779
-0.843225	0.537571
-0.859686	0.510833
-0.8753	0.483592
-0.89005	0.455874
-0.903923	0.427706
-0.916905	0.399117
-0.928983	0.370134
-0.940145	0.340787
-0.950381	0.311103
-0.959679	0.281113
-0.968031	0.250846
-0.975429	0.220331
-0.981865	0.189599
-0.987334	0.15868
-0.991828	0.127605
-0.995345	0.096404
-0.997881	0.065108
-0.999433	0.033747
-1	0.002354
-0.99958	-0.029042
-0.998176	-0.060409
-0.995787	-0.091717
-0.992416	-0.122934
-0.988067	-0.154031
-0.982744	-0.184975
-0.976452	-0.215737
-0.969198	-0.246286
-0.960988	-0.276592
-0.95183	-0.306626
-0.941741	-0.336367
-0.930716	-0.365767
-0.918774	-0.394806
-0.905926	-0.423455
-0.892185	-0.451688
-0.877565	-0.479475
-0.862079	-0.506789
-0.845743	-0.533604
-0.828573	-0.559893
-0.810587	-0.585629
-0.791802	-0.610789
-0.772235	-0.635346
-0.751908	-0.659277
-0.730839	-0.682557
-0.70905	-0.705165
-0.686562	-0.727078
-0.663396	-0.748274
-0.639577	-0.768732
-0.615128	-0.788432
-0.590071	-0.807355
-0.564434	-0.825482
-0.538239	-0.842796
-0.511514	-0.859278
-0.484285	-0.874913
-0.456578	-0.889686
-0.428422	-0.903581
-0.399842	-0.916586
-0.370869	-0.928687
-0.34153	-0.939872
-0.311854	-0.950131
-0.281871	-0.959453
-0.25161	-0.96783
-0.221101	-0.975252
-0.190374	-0.981712
-0.159459	-0.987205
-0.128387	-0.991724
-0.097189	-0.995266
-0.065894	-0.997827
-0.034535	-0.999404
-0.003142	-0.999995


==> figures_tex/circleStraightStep2.txt <==
x   z
0	-1
0.031397	-0.99963
0.062777	-0.998521
0.094122	-0.996673
0.125415	-0.994088
0.156639	-0.990767
0.187775	-0.986711
0.218807	-0.981922
0.249718	-0.976405
0.280491	-0.970162
0.311107	-0.963194
0.341552	-0.95551
0.371807	-0.947109
0.401856	-0.937999
0.431682	-0.928182
0.461268	-0.917667
0.490599	-0.906458
0.519657	-0.894562
0.548427	-0.881985
0.576894	-0.868733
0.60504	-0.854815
0.63285	-0.840238
0.66031	-0.82501
0.687404	-0.809139
0.714116	-0.792635
0.740433	-0.775507
0.766338	-0.757764
0.791819	-0.739415
0.81686	-0.720472
0.841449	-0.700944
0.865571	-0.680843
0.889212	-0.660179
0.91236	-0.638961
0.935002	-0.617208
0.957126	-0.594927
0.97872	-0.572131
0.999771	-0.548833
1.020266	-0.525046
1.040197	-0.500782
1.059551	-0.476057
1.078316	-0.450881
1.096484	-0.425272
1.114043	-0.399242
1.130986	-0.372806
1.1473	-0.345977
1.162979	-0.318772
1.178012	-0.291206
1.192393	-0.263292
1.206112	-0.235048
1.219162	-0.20649
1.231535	-0.177631
1.243226	-0.14849
1.254228	-0.119081
1.264534	-0.089421
1.274138	-0.059526
1.283036	-0.029414
1.291222	0.000898999999999983
1.298693	0.031397
1.305443	0.062063
1.311469	0.092878
1.316769	0.123828
1.321336	0.154892
1.325172	0.186056
1.328273	0.217303
1.330638	0.248613
1.332264	0.279969
1.333151	0.311357
1.3333	0.342756
1.332709	0.37415
1.331362	0.405529
1.329294	0.43686
1.326487	0.468133
1.322946	0.499332
1.31867	0.530439
1.313664	0.561437
1.307928	0.592308
1.301468	0.623035
1.294286	0.653601
1.286385	0.683991
1.277772	0.714186
1.268449	0.744168
1.258423	0.773924
1.2477	0.803436
1.236285	0.832686
1.224184	0.86166
1.211403	0.890341
1.197952	0.918712
1.183835	0.94676
1.169063	0.974466
1.153642	1.001817
1.13758	1.028798
1.120888	1.055393
1.103575	1.081588
1.08565	1.107367
1.067122	1.132717
1.048002	1.157625
1.028302	1.182075
1.008031	1.206054
0.987201	1.229549
0.965824	1.252548
0.943911	1.275036
0.921475	1.297002
0.898527	1.318434
0.875081	1.33932
0.85115	1.359647
0.826746	1.379406
0.801885	1.398584
0.776579	1.417172
0.750841	1.435158
0.724688	1.452534
0.698132	1.469288
0.67119	1.485413
0.643875	1.500898
0.616203	1.515737
0.588189	1.52992
0.559831	1.543435
0.53118	1.556282
0.502235	1.568451
0.473012	1.579936
0.443526	1.590729
0.413794	1.600825
0.383833	1.610218
0.35366	1.618903
0.323289	1.626875
0.29274	1.634129
0.262027	1.640662
0.231171	1.64647
0.200185	1.65155
0.169088	1.655898
0.137898	1.659514
0.106631	1.662394
0.075305	1.664537
0.043938	1.665941
0.0125460000000001	1.666607
-0.0188539999999999	1.666533
-0.050242	1.66572
-0.081603	1.664167
-0.112918	1.661877
-0.144171	1.65885
-0.175344	1.655088
-0.20642	1.650593
-0.237381	1.645367
-0.268211	1.639414
-0.298892	1.632736
-0.329407	1.625338
-0.35974	1.617223
-0.389872	1.608396
-0.419789	1.598863
-0.449473	1.588627
-0.478908	1.577694
-0.508078	1.566073
-0.536965	1.553767
-0.565555	1.540785
-0.593831	1.527132
-0.621777	1.512818
-0.649379	1.497849
-0.676621	1.482235
-0.703487	1.465984
-0.729964	1.449104
-0.756036	1.431606
-0.781688	1.413499
-0.806914	1.394783
-0.831684	1.375487
-0.855994	1.355614
-0.879829	1.335175
-0.903177	1.314179
-0.926024	1.29264
-0.948356	1.270569
-0.970163	1.247977
-0.991432	1.224878
-1.012151	1.201286
-1.032309	1.177211
-1.051894	1.152668
-1.070896	1.127671
-1.089304	1.102235
-1.107108	1.076371
-1.124298	1.050095
-1.140864	1.023421
-1.156798	0.996366
-1.172091	0.968942
-1.186732	0.941166
-1.200717	0.913052
-1.214035	0.884617
-1.22668	0.855876
-1.238645	0.826846
-1.249922	0.797541
-1.260507	0.76798
-1.270392	0.738177
-1.279574	0.70815
-1.288045	0.677915
-1.295802	0.647489
-1.30284	0.616889
-1.309156	0.58613
-1.314746	0.555232
-1.319607	0.524212
-1.323735	0.493085
-1.32713	0.46187
-1.32979	0.430583
-1.33171	0.399242
-1.332893	0.367864
-1.333337	0.336468


==> figures_tex/circleStraightStep3.txt <==
x   z
0	-1
0.031399	-0.999753
0.06279	-0.999013
0.094165	-0.997782
0.125518	-0.996057
0.15684	-0.99384
0.188123	-0.991132
0.219359	-0.987932
0.250542	-0.984244
0.281662	-0.980066
0.312713	-0.975399
0.343688	-0.970247
0.374577	-0.964608
0.405374	-0.958485
0.436072	-0.951879
0.466661	-0.944792
0.497136	-0.937226
0.527488	-0.929182
0.55771	-0.920664
0.587795	-0.91167
0.617735	-0.902207
0.647522	-0.892274
0.67715	-0.881875
0.706611	-0.871012
0.735898	-0.859688
0.765004	-0.847906
0.79392	-0.835667
0.822641	-0.822977
0.85116	-0.809837
0.879468	-0.796251
0.90756	-0.782222
0.935428	-0.767754
0.963064	-0.752848
0.990464	-0.737513
1.01762	-0.721749
1.044526	-0.70556
1.071173	-0.688951
1.097557	-0.671927
1.12367	-0.654489
1.149507	-0.636644
1.17506	-0.618396
1.200322	-0.599748
1.22529	-0.580707
1.249956	-0.561276
1.274313	-0.54146
1.298356	-0.521264
1.322079	-0.500693
1.345477	-0.479752
1.368542	-0.458446
1.391271	-0.436782
1.413656	-0.414762
1.435693	-0.392395
1.457377	-0.369683
1.4787	-0.346635
1.49966	-0.323254
1.520249	-0.299547
1.540464	-0.27552
1.5603	-0.251178
1.579751	-0.226528
1.598812	-0.201576
1.61748	-0.176327
1.635748	-0.150789
1.653614	-0.124967
1.671072	-0.098867
1.688118	-0.072497
1.704748	-0.045863
1.720957	-0.01897
1.736743	0.00817400000000001
1.7521	0.035562
1.76701	0.063196
1.7815	0.091052
1.795551	0.119133
1.809159	0.14743
1.822321	0.175939
1.835035	0.20465
1.847295	0.233558
1.859101	0.262653
1.870448	0.291931
1.881334	0.321383
1.891757	0.351003
1.901712	0.380782
1.911199	0.410715
1.920216	0.440792
1.928759	0.471007
1.936827	0.501354
1.944417	0.531822
1.951528	0.562406
1.958158	0.593098
1.964305	0.62389
1.969968	0.654775
1.975145	0.685745
1.979836	0.716792
1.984039	0.74791
1.987752	0.77909
1.990976	0.810323
1.993709	0.841605
1.995951	0.872924
1.9977	0.904276
1.998957	0.93565
1.999721	0.967041
1.999993	0.99844
1.999771	1.029839
1.999057	1.061231
1.997849	1.092608
1.99615	1.123961
1.993958	1.155285
1.991274	1.18657
1.988101	1.217809
1.984436	1.248994
1.980284	1.280119
1.975642	1.311174
1.970514	1.342153
1.964899	1.373046
1.958802	1.403848
1.95222	1.434551
1.945139	1.465142
1.937597	1.495622
1.929577	1.525981
1.921083	1.55621
1.912114	1.586302
1.902674	1.616249
1.892765	1.646044
1.88239	1.67568
1.871551	1.70515
1.86025	1.734445
1.84849	1.76356
1.836276	1.792487
1.823608	1.821218
1.810491	1.849746
1.796928	1.878066
1.782921	1.90617
1.768475	1.934049
1.753594	1.961698
1.73828	1.98911
1.722537	2.016279
1.706371	2.043197
1.689783	2.069858
1.672779	2.096255
1.655363	2.122382
1.637538	2.148233
1.61931	2.173799
1.600683	2.199078
1.581661	2.224061
1.562249	2.248741
1.542452	2.273114
1.522275	2.297173
1.501723	2.320912
1.480801	2.344326
1.459513	2.367409
1.437865	2.390154
1.415863	2.412557
1.393513	2.434611
1.370818	2.456313
1.347786	2.477654
1.324423	2.498632
1.300732	2.51924
1.27672	2.539474
1.252394	2.559328
1.227759	2.578798
1.202821	2.59788
1.177588	2.616566
1.152057	2.634845
1.126249	2.652731
1.100163	2.670209
1.073806	2.687276
1.047185	2.703927
1.020305	2.720157
0.993174	2.735964
0.965798	2.751343
0.938184	2.76629
0.910339	2.780802
0.882268	2.794874
0.853982	2.808505
0.825484	2.821689
0.796783	2.834425
0.767885	2.846709
0.738798	2.858536
0.70953	2.869906
0.680086	2.880816
0.650473	2.891261
0.620702	2.901241
0.590777	2.910751
0.560707	2.91979
0.530498	2.928357
0.500158	2.936448
0.469696	2.944062
0.439116	2.951197
0.40843	2.95785
0.377642	2.964021
0.346762	2.969709
0.315796	2.97491
0.284752	2.979625
0.253638	2.983851
0.222461	2.987588
0.191229	2.990837
0.159951	2.993593
0.128633	2.995859
0.097282	2.997633
0.065909	2.998913
0.034519	2.999702
0.00312	2.999998


==> figures_tex/circleStraightStep4.txt <==
x   z
0	-1
0.0314	-0.999877
0.062798	-0.999506
0.094192	-0.99889
0.12558	-0.998028
0.156961	-0.996919
0.188332	-0.995563
0.219691	-0.993961
0.251037	-0.992113
0.282367	-0.99002
0.313679	-0.98768
0.344973	-0.985095
0.376246	-0.982264
0.407495	-0.979188
0.438719	-0.975865
0.469915	-0.972299
0.501084	-0.968487
0.532221	-0.964431
0.563325	-0.960132
0.594395	-0.955587
0.625427	-0.9508
0.656421	-0.945768
0.687375	-0.940493
0.718288	-0.934975
0.749155	-0.929216
0.779976	-0.923214
0.810748	-0.91697
0.841472	-0.910485
0.872143	-0.903759
0.902761	-0.896792
0.933323	-0.889585
0.963827	-0.882139
0.994271	-0.87445
1.024654	-0.866526
1.054975	-0.858363
1.085231	-0.849963
1.115419	-0.841324
1.145539	-0.832451
1.175589	-0.82334
1.205566	-0.813994
1.235469	-0.804412
1.265295	-0.794597
1.295043	-0.784548
1.324713	-0.774265
1.3543	-0.76375
1.383804	-0.753002
1.413222	-0.742024
1.442554	-0.730815
1.471796	-0.719376
1.500948	-0.707709
1.530007	-0.695812
1.558972	-0.683687
1.587842	-0.671336
1.616613	-0.658758
1.645285	-0.645955
1.673854	-0.632928
1.702322	-0.619676
1.730684	-0.606201
1.75894	-0.592504
1.787087	-0.578587
1.815124	-0.564447
1.843049	-0.550089
1.870861	-0.535512
1.898557	-0.520716
1.926137	-0.505704
1.953597	-0.490477
1.980937	-0.475033
2.008156	-0.459376
2.035251	-0.443505
2.062204	-0.427414
2.089046	-0.411121
2.115759	-0.394616
2.142342	-0.377904
2.168792	-0.360982
2.19511	-0.343853
2.221291	-0.326518
2.247337	-0.308979
2.273243	-0.291236
2.299009	-0.273289
2.324634	-0.255141
2.350115	-0.236793
2.375452	-0.218245
2.400642	-0.199498
2.425685	-0.180555
2.450578	-0.161415
2.47532	-0.14208
2.499909	-0.122552
2.524345	-0.102832
2.548625	-0.08292
2.572747	-0.0628190000000001
2.596711	-0.0425289999999999
2.620516	-0.0220509999999999
2.644158	-0.001386
2.667638	0.019463
2.690953	0.0404960000000001
2.714103	0.061712
2.737086	0.0831069999999999
2.759899	0.104684
2.782542	0.126438
2.805015	0.14837
2.827314	0.170477
2.849439	0.192759
2.871388	0.215214
2.893161	0.23784
2.914755	0.260637
2.936169	0.283602
2.957403	0.306735
2.978455	0.330034
2.999322	0.353497
3.020005	0.377124
3.040502	0.400912
3.060811	0.42486
3.080932	0.448966
3.100864	0.473231
3.120603	0.49765
3.140132	0.52222
3.159486	0.546946
3.178645	0.571824
3.19761	0.596852
3.216376	0.622027
3.234944	0.647349
3.253313	0.672816
3.271482	0.698426
3.289449	0.724179
3.307213	0.750071
3.324773	0.776102
3.342129	0.80227
3.359278	0.828574
3.376221	0.855011
3.392955	0.881581
3.409481	0.908282
3.425796	0.935111
3.4419	0.962067
3.457792	0.989149
3.473471	1.016355
3.488936	1.043683
3.504186	1.071131
3.51922	1.098699
3.534037	1.126383
3.548637	1.154184
3.563016	1.182098
3.577178	1.210124
3.591119	1.238261
3.604838	1.266505
3.618335	1.294857
3.631608	1.323313
3.644659	1.351874
3.657485	1.380535
3.670085	1.409297
3.682459	1.438156
3.694606	1.467112
3.706526	1.496162
3.718216	1.525305
3.729678	1.554539
3.74091	1.583862
3.751912	1.613271
3.762682	1.642767
3.773221	1.672346
3.783526	1.702007
3.793599	1.731748
3.803438	1.761567
3.813036	1.791452
3.822406	1.821422
3.83154	1.851465
3.840438	1.881579
3.849099	1.91176
3.857523	1.94201
3.86571	1.972325
3.873658	2.002702
3.881368	2.033141
3.888838	2.063641
3.896069	2.094196
3.90306	2.124809
3.90981	2.155475
3.916319	2.186194
3.922587	2.216962
3.928612	2.247779
3.934397	2.278642
3.939938	2.309549
3.945236	2.3405
3.950293	2.37149
3.955104	2.40252
3.959673	2.433585
3.963997	2.464687
3.968077	2.495821
3.971913	2.526985
3.975503	2.55818
3.97885	2.589401
3.98195	2.620648
3.984805	2.651919
3.987415	2.68321
3.989779	2.714521
3.991897	2.745849
3.993769	2.777193
3.995395	2.808552
3.996775	2.839921
3.997908	2.871302
3.998795	2.902689
3.999436	2.934082
3.99983	2.965479
3.999977	2.996879


==> figures_tex/circleStraightStep5.txt <==
x   z
0	-1
0.0314	-0.999926
0.062799	-0.999704
0.094197	-0.999334
0.125594	-0.998816
0.156987	-0.998151
0.188377	-0.997337
0.219762	-0.996375
0.251142	-0.995266
0.282517	-0.99401
0.313886	-0.992604
0.345248	-0.991053
0.376602	-0.989352
0.407948	-0.987505
0.439285	-0.985509
0.470611	-0.983366
0.501928	-0.981075
0.533234	-0.978637
0.564527	-0.976053
0.595808	-0.973319
0.627076	-0.97044
0.658329	-0.967412
0.689569	-0.964237
0.720794	-0.960915
0.752001	-0.957447
0.783193	-0.953832
0.814366	-0.950069
0.845522	-0.94616
0.876659	-0.942104
0.907777	-0.937902
0.938875	-0.933552
0.969951	-0.929057
1.001005	-0.924413
1.032038	-0.919625
1.063048	-0.914691
1.094035	-0.909611
1.124997	-0.904385
1.155934	-0.899014
1.186846	-0.893496
1.217732	-0.887833
1.24859	-0.882025
1.27942	-0.876071
1.310223	-0.869973
1.340997	-0.86373
1.37174	-0.857341
1.402453	-0.850807
1.433135	-0.84413
1.463786	-0.837307
1.494404	-0.830341
1.524988	-0.823231
1.555538	-0.815976
1.586055	-0.808577
1.616537	-0.801035
1.646982	-0.79335
1.67739	-0.785521
1.707761	-0.777549
1.738095	-0.769434
1.76839	-0.761176
1.798647	-0.752775
1.828863	-0.744233
1.859039	-0.735547
1.889172	-0.72672
1.919265	-0.717752
1.949315	-0.708641
1.979322	-0.699388
2.009284	-0.689996
2.039202	-0.680461
2.069075	-0.670786
2.098902	-0.660971
2.128666	-0.651006
2.1584	-0.640911
2.188084	-0.630674
2.217721	-0.620299
2.247308	-0.609783
2.276847	-0.599129
2.306333	-0.588335
2.335769	-0.577403
2.365153	-0.566333
2.394485	-0.555123
2.423764	-0.543776
2.452988	-0.532292
2.482158	-0.520669
2.511273	-0.508909
2.540333	-0.497013
2.569337	-0.484979
2.598283	-0.472809
2.627172	-0.460503
2.656002	-0.448061
2.684773	-0.435484
2.713485	-0.422771
2.742136	-0.409923
2.770728	-0.39694
2.799257	-0.383822
2.827724	-0.37057
2.856129	-0.357185
2.88447	-0.343665
2.912748	-0.330012
2.94096	-0.316226
2.969107	-0.302308
2.997189	-0.288257
3.025204	-0.274074
3.053152	-0.259759
3.081032	-0.245313
3.108843	-0.230735
3.136587	-0.216027
3.164259	-0.201188
3.191862	-0.186219
3.219395	-0.17112
3.246855	-0.155892
3.274244	-0.140534
3.30156	-0.125047
3.328803	-0.109432
3.355972	-0.0936899999999999
3.383067	-0.0778180000000001
3.410086	-0.0618200000000001
3.437011	-0.045699
3.463878	-0.029448
3.490669	-0.013069
3.517383	0.00343599999999999
3.544018	0.020066
3.570574	0.03682
3.597052	0.0537000000000001
3.62345	0.070705
3.649767	0.087834
3.676004	0.105087
3.702158	0.122462
3.728231	0.139962
3.754221	0.157583
3.780128	0.175327
3.80595	0.193193
3.831689	0.21118
3.857342	0.229289
3.88291	0.247517
3.908391	0.265866
3.933786	0.284335
3.959094	0.302923
3.984314	0.32163
4.009445	0.340456
4.034487	0.3594
4.05944	0.378462
4.084302	0.397641
4.109075	0.416937
4.133756	0.43635
4.158345	0.455878
4.182842	0.475522
4.207246	0.495281
4.231558	0.515155
4.255774	0.535143
4.279897	0.555246
4.303924	0.57546
4.327856	0.595789
4.351693	0.61623
4.375432	0.636783
4.399074	0.657448
4.422619	0.678224
4.446066	0.699109
4.469414	0.720106
4.492663	0.741212
4.515812	0.762427
4.538861	0.783752
4.561809	0.805184
4.58465	0.826715
4.607396	0.848363
4.630039	0.870118
4.65258	0.89198
4.675017	0.913946
4.69735	0.936019
4.71958	0.958197
4.741705	0.980478
4.763725	1.002864
4.785638	1.025354
4.807445	1.047946
4.829147	1.07064
4.850741	1.093437
4.872227	1.116336
4.893605	1.139335
4.914875	1.162434
4.936036	1.185633
4.957087	1.208932
4.978027	1.23233
4.998859	1.255827
5.019578	1.279421
5.040187	1.303111
5.060683	1.326899
5.081067	1.350784
5.101339	1.374763
5.121497	1.398839
5.141542	1.423009
5.161473	1.447273
5.181289	1.471631
5.20099	1.496081
5.220576	1.520625
5.240046	1.545259
5.259399	1.569986
5.278636	1.594804
5.297757	1.619711
5.316759	1.644709
5.335643	1.669796
5.35441	1.694971
5.373057	1.720234
5.391585	1.745586


==> figures_tex/circleStraightStep6.txt <==
x   z
0	-1
0.0314	-1
0.0628	-0.999999
0.0942	-1
0.125601	-0.999999
0.157001	-0.999999
0.188402	-0.999999
0.219802	-0.999998
0.251202	-0.999999
0.282602	-0.999999
0.314002	-0.999998
0.345402	-0.999999
0.376803	-0.999998
0.408203	-0.999998
0.439603	-0.999997
0.471003	-0.999997
0.502404	-0.999997
0.533804	-0.999997
0.565204	-0.999997
0.596605	-0.999997
0.628004	-0.999997
0.659404	-0.999997
0.690804	-0.999996
0.722205	-0.999996
0.753605	-0.999996
0.785006	-0.999996
0.816405	-0.999996
0.847806	-0.999996
0.879206	-0.999996
0.910607	-0.999995
0.942007	-0.999995
0.973406	-0.999995
1.004806	-0.999992
1.036206	-0.999993
1.067606	-0.999992
1.099007	-0.999993
1.130407	-0.999992
1.161807	-0.999993
1.193207	-0.999992
1.224608	-0.999992
1.256008	-0.999992
1.287408	-0.999992
1.318808	-0.999992
1.350209	-0.999993
1.381609	-0.999993
1.41301	-0.999992
1.44441	-0.999993
1.475811	-0.999992
1.507211	-0.999992
1.538612	-0.999993
1.570011	-0.999993
1.601412	-0.999993
1.632813	-0.999993
1.664213	-0.999993
1.695614	-0.999993
1.727014	-0.999993
1.758415	-0.999993
1.789815	-0.999993
1.821216	-0.999993
1.852617	-0.999993
1.884018	-0.999993
1.915417	-0.999993
1.946818	-0.999994
1.978219	-0.999993
2.00962	-0.999993
2.04102	-0.999994
2.072421	-0.999993
2.103821	-0.999993
2.135222	-0.999993
2.166607	-0.999985
2.198008	-0.999985
2.229408	-0.999985
2.260809	-0.999985
2.292209	-0.999985
2.32361	-0.999985
2.35501	-0.999985
2.386411	-0.999985
2.417811	-0.999986
2.449212	-0.999985
2.480613	-0.999985
2.512013	-0.999986
2.543413	-0.999985
2.574814	-0.999985
2.606215	-0.999986
2.637616	-0.999985
2.669016	-0.999985
2.700417	-0.999985
2.731817	-0.999985
2.763218	-0.999985
2.794619	-0.999986
2.826019	-0.999986
2.85742	-0.999985
2.88882	-0.999985
2.920221	-0.999985
2.951621	-0.999985
2.983022	-0.999984
3.014423	-0.999985
3.045824	-0.999984
3.077224	-0.999984
3.108625	-0.999983
3.140026	-0.999983
3.171427	-0.999983
3.202827	-0.999983
3.234227	-0.999983
3.265629	-0.999982
3.297029	-0.999982
3.328429	-0.999982
3.35983	-0.999981
3.39123	-0.999982
3.422632	-0.999981
3.454032	-0.99998
3.485432	-0.99998
3.516833	-0.99998
3.548234	-0.99998
3.579634	-0.999979
3.611016	-0.999983
3.642416	-0.999984
3.673817	-0.999983
3.705218	-0.999982
3.736619	-0.999982
3.768019	-0.999983
3.79942	-0.999982
3.830821	-0.999982
3.862222	-0.999982
3.893622	-0.999982
3.925022	-0.999982
3.956424	-0.999981
3.987824	-0.999981
4.019225	-0.999981
4.050625	-0.999981
4.082026	-0.99998
4.113426	-0.999979
4.144827	-0.999979
4.176228	-0.999979
4.207628	-0.999979
4.239029	-0.999978
4.27043	-0.999978
4.30183	-0.999978
4.333231	-0.999978
4.364631	-0.999977
4.396031	-0.999977
4.427432	-0.999976
4.458833	-0.999975
4.490233	-0.999975
4.521634	-0.999975
4.553033	-0.999975
4.584435	-0.999974
4.615835	-0.999973
4.647235	-0.999973
4.678635	-0.999973
4.710035	-0.999972
4.741436	-0.999972
4.772836	-0.999971
4.804237	-0.999971
4.835637	-0.999971
4.867038	-0.999971
4.898438	-0.99997
4.929838	-0.99997
4.961238	-0.99997
4.992638	-0.999969
5.024039	-0.999969
5.055432	-0.999978
5.086833	-0.999978
5.118233	-0.999978
5.149634	-0.999976
5.181034	-0.999976
5.212434	-0.999976
5.243835	-0.999975
5.275235	-0.999975
5.306636	-0.999975
5.338036	-0.999974
5.369436	-0.999974
5.400837	-0.999974
5.432237	-0.999974
5.463638	-0.999972
5.495038	-0.999972
5.526438	-0.999972
5.557839	-0.999972
5.589239	-0.999971
5.620639	-0.999971
5.65204	-0.99997
5.683439	-0.99997
5.71484	-0.999971
5.74624	-0.99997
5.77764	-0.99997
5.809041	-0.99997
5.84044	-0.999969
5.871841	-0.999969
5.903241	-0.999969
5.934641	-0.999968
5.966042	-0.999968
5.997442	-0.999968
6.028842	-0.999968
6.060242	-0.999968
6.091642	-0.999967
6.123043	-0.999967
6.154443	-0.999967
6.185843	-0.999967
6.217244	-0.999967
6.248643	-0.999968
6.280043	-0.999967


==> figures_tex/logSpiral_results/logSpiralCurvedStep1.txt <==
x           z
19.75819	0
19.796318	1.122894
20.220388	2.163998
20.96362	3.008115
21.934521	3.576716
23.031632	3.828151
24.155081	3.754015
25.214958	3.373249
26.136529	2.725453
26.862946	1.864179
27.355943	0.850834
27.595093	-0.250598
27.576038	-1.377707
27.308156	-2.472847
26.81191	-3.485548
26.116316	-4.373161
25.256217	-5.102686
24.270047	-5.650128
23.197776	-6.000391
22.079176	-6.14665
20.952416	-6.089512
19.852969	-5.836049
18.812791	-5.398759
17.859706	-4.794565
17.017342	-4.043626
16.304564	-3.168662
15.735776	-2.193871
15.320983	-1.144205
15.066029	-0.044681
14.972897	1.080209
15.04007	2.206989
15.262923	3.31359
15.634175	4.37966
16.144098	5.386814
16.781209	6.31877
17.532475	7.161454
18.383722	7.903045
19.319978	8.533965
20.325788	9.046836
21.385496	9.4364
22.483499	9.699421
23.604584	9.834462
24.733663	9.842112
25.856624	9.724307
26.960011	9.484519
28.031243	9.127508
29.058711	8.659167
30.03183	8.086363
30.941095	7.416783
31.778099	6.658789
32.535626	5.821098
33.207329	4.913351
33.788199	3.944947
34.274213	2.925616
34.662377	1.865145
34.950689	0.773279
35.138085	-0.340364
35.224391	-1.466372
35.210264	-2.595605
35.097132	-3.719452
34.887123	-4.829094
34.583033	-5.916733
34.188233	-6.974837
33.70662	-7.996364
33.142551	-8.974789
32.500789	-9.904116
31.786442	-10.778893
31.004907	-11.594212
30.161757	-12.345881
29.26293	-13.029758
28.314328	-13.642739
27.322001	-14.182086
26.292049	-14.645575
25.230582	-15.031485
24.143685	-15.338581
23.037383	-15.566093
21.91761	-15.7137
20.790095	-15.781603
19.660682	-15.770095
18.534791	-15.680165
17.41774	-15.513048
16.314644	-15.27031
15.230399	-14.953822
14.169666	-14.565735
13.136866	-14.108461
12.136166	-13.584643
11.171406	-12.997178
10.246371	-12.349016
9.364363	-11.643412
8.528661	-10.883627
7.741584	-10.0734
7.006066	-9.216103
6.324836	-8.315225
5.699012	-7.374871
5.130845	-6.398604
4.621845	-5.390227
4.173495	-4.353498
3.786309	-3.292373
3.461341	-2.210572
3.19919	-1.111859
3.000008	0


==> figures_tex/logSpiral_results/logSpiralCurvedStep10.txt <==
x           z
19.75819	0
19.626691	1.121561
19.553167	2.248515
19.517795	3.377379
19.5025	4.506733
19.490839	5.636138
19.467767	6.765373
19.419541	7.8938
19.33356	9.019954
19.19832	10.141228
19.003422	11.253665
18.739669	12.351773
18.399175	13.428506
17.975547	14.475267
17.464069	15.481798
16.86207	16.437074
16.168983	17.328394
15.386667	18.142442
14.519593	18.86545
13.574989	19.483633
12.562927	19.98367
11.496338	20.353227
10.390918	20.581524
9.264874	20.659851
8.138896	20.582304
7.035307	20.346027
5.977818	19.951876
4.990812	19.404737
4.098602	18.713788
3.324616	17.892629
2.690532	16.959249
2.215394	15.935819
1.914791	14.848305
1.799839	13.725912
1.876746	12.600313
2.14604	11.504742
2.602194	10.472935
3.233411	9.537963
4.021652	8.730996
4.942904	8.080049
5.967719	7.608762
7.06213	7.33517
8.188235	7.271087
9.306153	7.42079
10.375011	7.780837
11.354628	8.339747
12.207164	9.078097
12.898743	9.968965
13.40102	10.978714
13.692573	12.068128
13.760154	13.193658
13.599237	14.309817
13.21502	15.37002
12.622197	16.329266
11.844715	17.146002
10.915016	17.78407
9.872841	18.214508
8.763649	18.417074
7.636705	18.381431
6.542909	18.10771
5.53245	17.607574
4.652461	16.902791
3.944661	16.025258
3.443239	15.015523
3.173011	13.921027
3.147994	12.793961
3.37047	11.688804
3.830611	10.659676
4.506649	9.757465
5.36596	9.027847
6.366145	8.507887
7.457233	8.224633
8.584043	8.193374
9.688945	8.416618
10.71482	8.883729
11.608065	9.571258
12.321478	10.443944
12.816797	11.456302
13.067229	12.555283
13.058564	13.682384
12.790487	14.777156
12.276722	15.780347
11.544489	16.637166
10.633205	17.300362
9.592481	17.732941
8.479505	17.910371
7.35588	17.82208
6.284499	17.472408
5.325594	16.880291
4.533745	16.078647
3.953762	15.112189
3.619572	14.035817
3.5513	12.911093
3.752584	11.802249
4.212858	10.773617
4.905954	9.885089
5.79217	9.188831
6.819512	8.725875
7.928132	8.524007
9.052774	8.595672
10.126628	8.937127


==> figures_tex/logSpiral_results/logSpiralCurvedStep11.txt <==
x           z
19.75819	0
19.584538	1.115906
19.384428	2.22735
19.138389	3.329488
18.829392	4.415591
18.442982	5.476523
17.967496	6.500548
17.394531	7.473282
16.71938	8.377963
15.941546	9.195901
15.065226	9.907178
14.099715	10.49147
13.059628	10.929165
11.964925	11.202552
10.840639	11.296927
9.716453	11.202655
8.625645	10.915277
7.603958	10.437381
6.688051	9.779251
5.913698	8.95937
5.313794	8.00451
4.916287	6.949305
4.742134	5.835318
4.80338	4.709503
5.101897	3.622384
5.6279	2.625334
6.359769	1.768014
7.264211	1.095367
8.297265	0.644682
9.406062	0.442864
10.531341	0.504123
11.610594	0.828282
12.581721	1.399892
13.386713	2.188306
13.975824	3.148739
14.311008	4.224384
14.36903	5.349498
14.143709	6.453297
13.647126	7.464458
12.909602	8.315925
11.978387	8.9497
10.915167	9.321151
9.79182	9.403032
8.686344	9.187547
7.676987	8.687951
6.836644	7.938208
6.227308	6.991165
5.895083	5.9152
5.866232	4.789526
6.144583	3.69847
6.710686	2.724941
7.522379	1.944636
8.517979	1.418872
9.620352	1.190057
10.742781	1.277657
11.795741	1.676086
12.694101	2.354585
13.364217	3.259184
13.750253	4.316667
13.819205	5.440067
13.564118	6.536467
13.005218	7.513565
12.188668	8.28833
11.183111	8.794087
10.074142	8.986559
8.957177	8.848105
7.929277	8.389705
7.080641	7.650477
6.486457	6.694488
6.200214	5.606099
6.248242	4.481747
6.627166	3.4221
7.303729	2.522846
8.217398	1.865908
9.285533	1.511774
10.41068	1.493643
11.489387	1.814007
12.421643	2.443934
13.120585	3.325773
13.520294	4.377601
13.582587	5.501067
13.300855	6.590392
12.701054	7.54233
11.839579	8.266041
10.798198	8.691923
9.676456	8.778529
8.582178	8.516814
7.621377	7.931514
6.887507	7.078801
6.452681	6.041382
6.359464	4.92015
6.617966	3.825241
7.203733	2.864746
8.058515	2.1335
9.098409	1.704638
10.220173	1.621339
11.312098	1.892526
12.264227	2.491431
12.9809	3.358423
13.389538	4.40647
13.44819	5.529783


==> figures_tex/logSpiral_results/logSpiralCurvedStep2.txt <==
x           z
19.75819	0
19.785758	1.123809
20.180456	2.177012
20.88348	3.055596
21.815253	3.687198
22.887617	4.030739
24.013183	4.073166
25.112062	3.824554
26.11603	3.312733
26.970746	2.57797
27.636429	1.668196
28.087438	0.634847
28.311079	-0.470399
28.305987	-1.598177
28.08025	-2.703469
27.649654	-3.746085
27.035673	-4.692517
26.263875	-5.515474
25.3624	-6.19406
24.360654	-6.713511
23.288218	-7.06477
22.173966	-7.243946
21.04536	-7.251708
19.927864	-7.092698
18.844836	-6.774719
17.816861	-6.308408
16.861907	-5.70645
15.995201	-4.983114
15.229263	-4.153761
14.57398	-3.234424
14.036741	-2.24143
13.622598	-1.191086
13.334495	-0.0994079999999995
13.173262	1.018118
13.138108	2.146697
13.22664	3.272373
13.435106	4.382139
13.758588	5.464014
14.191188	6.507087
14.726201	7.501547
15.356275	8.438693
16.073675	9.310825
16.86996	10.111591
17.736796	10.835419
18.665607	11.477823
19.647779	12.035261
20.674763	12.505091
21.738129	12.885508
22.829645	13.175484
23.941323	13.374711
25.065546	13.483362
26.194785	13.502728
27.322113	13.434121
28.440905	13.279505
29.544927	13.041269
30.628358	12.722176
31.685789	12.325309
32.712229	11.85403
33.703102	11.311931
34.654246	10.702598
35.561891	10.030362
36.42268	9.299077
37.233633	8.512877
37.992138	7.675955
38.69594	6.792526
39.343127	5.866811
39.932111	4.903009
40.461615	3.905286
40.930592	2.87758
41.338452	1.824258
41.68469	0.749098
41.9691	-0.344052
42.1917	-1.451448
42.352721	-2.569464
42.452588	-3.694598
42.491904	-4.823476
42.471437	-5.952859
42.392019	-7.079743
42.254877	-8.200957
42.061102	-9.313787
41.81198	-10.415552
41.5089	-11.503716
41.153334	-12.575884
40.746831	-13.629797
40.291008	-14.663342
39.787537	-15.674537
39.238069	-16.661579
38.644505	-17.622663
38.008562	-18.556252
37.33223	-19.460794
36.616819	-20.335217
35.864548	-21.178095
35.077692	-21.98815
34.257189	-22.764766
33.405362	-23.506843
32.524042	-24.213593
31.615271	-24.884266
30.680344	-25.518402
29.721322	-26.115412
28.740008	-26.674861
27.737965	-27.19644


==> figures_tex/logSpiral_results/logSpiralCurvedStep3.txt <==
x           z
19.75819	0
19.775184	1.124591
20.140153	2.189032
20.801351	3.100142
21.689887	3.79204
22.729752	4.225287
23.845336	4.383916
24.966766	4.27129
26.033162	3.905754
26.994386	3.316406
27.811599	2.539348
28.457014	1.614435
28.913048	0.582742
29.171187	-0.515447
29.230637	-1.642299
29.097113	-2.762707
28.781351	-3.846062
28.297987	-4.86583
27.664454	-5.799846
26.900018	-6.630244
26.024971	-7.343246
25.059958	-7.928884
24.025421	-8.380648
22.94111	-8.695155
21.826017	-8.871596
20.697714	-8.911636
19.572476	-8.818846
18.465104	-8.598419
17.388868	-8.25686
16.355501	-7.801694
15.375216	-7.241209
14.45676	-6.58424
13.607528	-5.839971
12.833441	-5.017745
12.139327	-4.126942
11.528831	-3.176853
11.004555	-2.176573
10.568157	-1.134924
10.220449	-0.0603919999999984
9.961483	1.038924
9.790646	2.155353
9.706855	3.281579
9.708179	4.411024
9.792597	5.537323
9.957614	6.654677
10.200428	7.757754
10.517997	8.84169
10.907079	9.902071
11.364289	10.93492
11.886131	11.936679
12.469117	12.904015
13.109482	13.834498
13.803694	14.725538
14.548157	15.575054
15.339306	16.381281
16.173636	17.142749
17.047705	17.85826
17.95816	18.526871
18.90174	19.147872
19.875285	19.720569
20.875738	20.245059
21.900173	20.721022
22.945775	21.1485
24.00985	21.527679
25.089827	21.858878
26.183258	22.142535
27.28782	22.379189
28.401311	22.569477
29.521589	22.71395
30.646811	22.813727
31.775074	22.869489
32.904648	22.882134
34.033909	22.852608
35.161344	22.781892
36.28554	22.670997
37.405188	22.520958
38.519071	22.332826
39.62598	22.107566
40.725051	21.84646
41.815249	21.550474
42.895704	21.220684
43.965623	20.858161
45.024286	20.46397
46.071042	20.039168
47.105307	19.584794
48.126559	19.10188
49.134268	18.591396
50.128167	18.054427
51.107829	17.491902
52.073124	16.904868
53.023275	16.293989
53.958443	15.660388
54.878884	15.005118
55.783556	14.32867
56.672841	13.632091
57.546678	12.916203
58.405258	12.181858
59.248075	11.429684
60.075437	10.660515
60.887445	9.875079
61.68401	9.074048




==> figures_tex/logSpiral_results/logSpiralCurvedStep4.txt <==
x           z
19.75819	0
19.764597	1.12524
20.099508	2.20005
20.717359	3.141667
21.558733	3.890883
22.558577	4.410785
23.652178	4.683997
24.779356	4.709143
25.886949	4.497285
26.930141	4.068535
27.872865	3.449107
28.687625	2.668774
29.354866	1.758913
29.862134	0.750943
30.203097	-0.325013
30.376694	-1.440188
30.386021	-2.568845
30.23754	-3.687811
29.940279	-4.776816
29.505132	-5.818495
28.944267	-6.798299
28.270627	-7.704347
27.497515	-8.527223
26.638194	-9.259804
25.7059	-9.896848
24.713211	-10.435048
23.672187	-10.872594
22.594191	-11.209017
21.489816	-11.444992
20.36884	-11.582144
19.240211	-11.622881
18.11205	-11.570249
16.991711	-11.427801
15.885613	-11.199453
14.799556	-10.889411
13.738588	-10.502071
12.707081	-10.041937
11.708785	-9.513565
10.746875	-8.921505
9.823991	-8.270256
8.942289	-7.56423
8.103599	-6.807813
7.309006	-6.004985
6.559583	-5.159823
5.855966	-4.276147
5.198503	-3.357601
4.587296	-2.407638
4.022217	-1.429521
3.50295	-0.426325
3.029005	0.599069999999999
2.599826	1.643792
2.214492	2.705677
1.872224	3.782221
1.57206900000001	4.871264
1.313003	5.970812
1.093943	7.079029
0.913755999999999	8.194231
0.771276999999998	9.314878
0.665315	10.439568
0.594658000000003	11.566833
0.558078000000002	12.69592
0.554360000000003	13.825596
0.582281999999999	14.954936
0.640630000000002	16.083115
0.728198999999996	17.209405
0.843799999999998	18.333165
0.986261000000002	19.453838
1.15443	20.570944
1.347113	21.683912
1.563323	22.792728
1.801922	23.896946
2.06185	24.996338
2.342078	26.090731
2.641601	27.180003
2.95944	28.264072
3.294645	29.342898
3.646291	30.416476
4.013392	31.484738
4.395249	32.547952
4.790928	33.606101
5.199606	34.659296
5.620485	35.707675
6.052789	36.751393
6.495765	37.790627
6.948683	38.825565
7.410832	39.856413
7.881453	40.883345
8.360018	41.906681
8.845801	42.926609
9.338341	43.943464
9.836506	44.957227
10.340062	45.968362
10.848857	46.977294
11.361408	47.983908
11.877639	48.988673
12.397003	49.991854
12.91919	50.993774
13.44318	51.994553
13.968739	52.994538
14.49542	53.993996
15.022564	54.993154




==> figures_tex/logSpiral_results/logSpiralCurvedStep5.txt <==
x           z
19.75819	0
19.754	1.125757
20.058549	2.210053
20.631628	3.180087
21.422126	3.983389
22.374712	4.586261
23.434558	4.971199
24.550582	5.133831
25.677304	5.079972
26.775804	4.822892
27.813985	4.380978
28.766402	3.775742
29.613763	3.030314
30.342288	2.168237
30.942964	1.212395
31.410952	0.185127
31.744719	-0.893330000000001
31.945485	-2.004329
32.016633	-3.131142
31.963198	-4.258993
31.791432	-5.37502
31.508443	-6.468202
31.121877	-7.529236
30.639611	-8.550451
30.069819	-9.52549
29.420393	-10.449443
28.699106	-11.318498
27.913446	-12.129865
27.070556	-12.881644
26.177173	-13.572701
25.239611	-14.202559
24.263743	-14.771301
23.255044	-15.279487
22.218395	-15.728048
21.158379	-16.118242
20.07912	-16.451586
18.984338	-16.729795
17.87737	-16.95474
16.761197	-17.128409
15.638462	-17.252873
14.511494	-17.330251
13.382444	-17.362786
12.252854	-17.352459
11.124359	-17.3015
9.998257	-17.212029
8.875636	-17.086138
7.757402	-16.925873
6.644282	-16.73323
5.536857	-16.510153
4.435565	-16.258524
3.340798	-15.980345
2.252595	-15.677029
1.171145	-15.350446
0.096461000000005	-15.002235
-0.971518000000003	-14.633972
-2.032926	-14.247172
-3.087955	-13.843296
-4.136851	-13.423748
-5.179904	-12.989876
-6.217442	-12.543176
-7.24983599999999	-12.084501
-8.277467	-11.615251
-9.300747	-11.136587
-10.320103	-10.649626
-11.33598	-10.155449
-12.348829	-9.655099
-13.359111	-9.149588
-14.367289	-8.639893
-15.373887	-8.12713
-16.379247	-7.611891
-17.383883	-7.095242
-18.388245	-6.578064
-19.392773	-6.061213
-20.397898	-5.545527
-21.404039	-5.031827
-22.4116	-4.520919
-23.420968	-4.013596
-24.432604	-3.510739
-25.446688	-3.012904
-26.463641	-2.520959
-27.483777	-2.035651
-28.507389	-1.557721
-29.534748	-1.087901
-30.566101	-0.626913999999999
-31.60167	-0.175482000000001
-32.641654	0.265684
-33.686294	0.695834
-34.735592	1.114357
-35.789742	1.520508
-36.84866	1.913684
-37.912923	2.292934
-38.982194	2.657777
-40.056042	3.007708
-41.135353	3.341674
-42.219585	3.659216
-43.308649	3.959674
-44.402202	4.242452
-45.500592	4.506766
-46.603353	4.752057
-47.710217	4.977708
-48.8211	5.183064




==> figures_tex/logSpiral_results/logSpiralCurvedStep6.txt <==
x           z
19.75819	0
19.743394	1.12614
20.017304	2.219033
20.54429	3.215326
21.280417	4.06924
22.178847	4.750792
23.193523	5.243387
24.28165	5.541148
25.405035	5.646453
26.530751	5.567716
27.631263	5.317527
28.684256	4.911079
29.672205	4.365009
30.581876	3.696467
31.403736	2.922254
32.131538	2.059083
32.761621	1.122113
33.292524	0.125524
33.724547	-0.917802
34.05937	-1.99631
34.299732	-3.099762
34.449169	-4.219201
34.511774	-5.346867
34.491955	-6.47617
34.394551	-7.601412
34.224288	-8.717984
33.985975	-9.822059
33.684355	-10.910567
33.324053	-11.981105
32.909526	-13.031856
32.445041	-14.061515
31.934661	-15.069228
31.382276	-16.054533
30.791399	-17.017284
30.165461	-17.957628
29.507626	-18.875952
28.820843	-19.772844
28.10786	-20.649059
27.371225	-21.505494
26.613308	-22.343159
25.836305	-23.163156
25.042366	-23.966751
24.233152	-24.754997
23.410533	-25.529247
22.576143	-26.290797
21.731501	-27.040964
20.878033	-27.781073
20.017067	-28.512448
19.149859	-29.236408
18.27759	-29.954262
17.401458	-30.667476
16.522369	-31.376972
15.641426	-32.084165
14.759615	-32.790273
13.877885	-33.496479
12.997163	-34.203938
12.11835	-34.913764
11.242337	-35.62704
10.370001	-36.344806
9.502212	-37.068258
8.639829	-37.797956
7.78373	-38.535011
6.934783	-39.280292
6.093866	-40.034618
5.261862	-40.798762
4.439665	-41.573446
3.628181	-42.359342
2.828325	-43.157068
2.040966	-43.967354
1.267167	-44.790377
0.507829999999998	-45.626758
-0.236073000000001	-46.476896
-0.963557000000002	-47.341125
-1.673622	-48.219721
-2.365256	-49.112897
-3.037435	-50.020803
-3.689127	-50.943527
-4.319374	-51.881188
-4.926955	-52.833529
-5.5109	-53.800542
-6.070152	-54.782042
-6.603651	-55.777775
-7.110341	-56.787415
-7.589171	-57.810561
-8.039095	-58.846745
-8.459079	-59.895421
-8.848171	-60.956015
-9.205226	-62.027745
-9.529336	-63.109894
-9.819366	-64.201534
-10.074909	-65.302022
-10.294687	-66.410169
-10.477414	-67.524751
-10.623172	-68.645022
-10.730705	-69.769578
-10.79928	-70.897158
-10.827995	-72.026373
-10.816734	-73.155969
-10.76465	-74.284407
-10.671201	-75.410161
-10.53612	-76.531687




==> figures_tex/logSpiral_results/logSpiralCurvedStep7.txt <==
x           z
19.75819	0
19.732781	1.12639
19.975803	2.226982
20.45548	3.247314
21.133981	4.148139
21.971745	4.903506
22.930318	5.498525
23.974214	5.927022
25.071853	6.189471
26.195979	6.291176
27.323686	6.240794
28.436226	6.049071
29.518634	5.727967
30.559317	5.289928
31.54958	4.747191
32.483331	4.112158
33.356502	3.396013
34.166779	2.609344
34.913271	1.761846
35.596218	0.862303
36.216757	-0.0814139999999997
36.776724	-1.062322
37.278477	-2.074273
37.724695	-3.111947
38.118541	-4.17061
38.463136	-5.246335
38.76179	-6.335725
39.017858	-7.435919
39.234704	-8.544524
39.41566	-9.65956
39.564006	-10.779408
39.682952	-11.902767
39.775674	-13.028611
39.845106	-14.15613
39.894223	-15.284721
39.925859	-16.41394
39.94275	-17.543478
39.947533	-18.673132
39.942755	-19.802786
39.93087	-20.932387
39.914248	-22.061928
39.895289	-23.191521
39.875972	-24.321026
39.858546	-25.450561
39.845077	-26.580146
39.83756	-27.709784
39.837933	-28.839444
39.848069	-29.969056
39.869783	-31.098502
39.904833	-32.227609
39.954999	-33.356324
40.021766	-34.484
40.106806	-35.610443
40.211656	-36.735213
40.337794	-37.857791
40.486639	-38.977582
40.65955	-40.093908
40.857823	-41.206008
41.082689	-42.313036
41.33531	-43.414257
41.616768	-44.50826
41.928085	-45.594141
42.270195	-46.670717
42.643949	-47.736718
43.050106	-48.790798
43.489336	-49.831531
43.962208	-50.857416
44.469187	-51.866878
45.010572	-52.858444
45.586725	-53.830078
46.197719	-54.780187
46.843561	-55.706962
47.524128	-56.608545
48.239167	-57.483039
48.988293	-58.328515
49.770978	-59.143022
50.586553	-59.924593
51.434119	-60.671353
52.312884	-61.381122
53.221652	-62.052046
54.159157	-62.682186
55.123985	-63.269636
56.114567	-63.812532
57.12918	-64.309061
58.165954	-64.757478
59.222865	-65.156111
60.297679	-65.503418
61.388225	-65.797823
62.491978	-66.037997
63.60653	-66.222595
64.728649	-66.350766
65.855877	-66.421321
66.985698	-66.433271
68.11415	-66.386334
69.238572	-66.279818
70.355732	-66.113423
71.46255	-65.886982
72.555162	-65.600733
73.630433	-65.254891
74.684968	-64.849969
75.715133	-64.386736




==> figures_tex/logSpiral_results/logSpiralCurvedStep8.txt <==
x           z
19.75819	0
19.711542	1.126491
19.892146	2.239755
20.273993	3.301286
20.828504	4.284002
21.527202	5.170288
22.343283	5.950085
23.252586	6.619089
24.233959	7.177287
25.269342	7.627728
26.343642	7.975572
27.44452	8.227289
28.562073	8.390148
29.688531	8.47179
30.817923	8.479749
31.945929	8.421994
33.069442	8.305658
34.186438	8.137731
35.295765	7.924813
36.396961	7.673108
37.49011	7.388425
38.575726	7.076193
39.654635	6.74149
40.727828	6.389027
41.796656	6.023359
42.862345	5.648628
43.926233	5.26881
44.989648	4.887676
46.053878	4.508824
47.120128	4.135705
48.189497	3.771643
49.262961	3.419848
50.341393	3.083427
51.425347	2.765419
52.515335	2.468775
53.611627	2.196375
54.714282	1.95103
55.823138	1.735482
56.937808	1.552399
58.057665	1.404366
59.181843	1.293888
60.309343	1.223275
61.438572	1.194999
62.568034	1.211149
63.695869	1.273765
64.819972	1.384725
65.938	1.54574
67.047372	1.75833
68.145288	2.023801
69.228731	2.343234
70.294563	2.717283
71.339225	3.146856
72.359238	3.632053
73.350895	4.172839
74.31037	4.768855
75.233741	5.419399
76.117016	6.123414
76.95617	6.879472
77.747171	7.685767
78.486015	8.539908
79.168753	9.439704
79.791558	10.381971
80.350731	11.363331
80.842754	12.380014
81.264325	13.427866
81.612405	14.502363
81.884249	15.598623
82.077451	16.711433
82.189922	17.835098
82.220163	18.964139
82.16695	20.092325
82.029597	21.213373
81.807926	22.320828
81.502299	23.408104
81.113637	24.468529
80.643443	25.495397
80.093813	26.482022
79.467358	27.42169
78.767557	28.308133
77.998241	29.134955
77.16392	29.896123
76.269694	30.585913
75.32123	31.198979
74.324731	31.730406
73.286916	32.175769
72.214968	32.531193
71.116431	32.793358
69.99943	32.959729
68.872196	33.028325
67.743463	32.998041
66.621462	32.868182
65.515431	32.639324
64.434709	32.312829
63.387259	31.890341
62.382314	31.374935
61.428426	30.770315
60.534085	30.081075
59.706682	29.312423
58.953943	28.47057
58.282821	27.562403
57.699444	26.595468




==> figures_tex/logSpiral_results/logSpiralCurvedStep9.txt <==
x           z
19.75819	0
19.67968	1.125642
19.765472	2.251019
19.994239	3.356452
20.345105	4.429576
20.79869	5.463626
21.337532	6.456047
21.946291	7.407285
22.611637	8.319923
23.322077	9.197984
24.067717	10.046428
24.840028	10.870714
25.631586	11.676571
26.435846	12.469775
27.246909	13.255812
28.05948	14.040514
28.868542	14.828837
29.669325	15.625565
30.45719	16.435062
31.227545	17.261225
31.975782	18.107454
32.697244	18.976605
33.387187	19.87096
34.040714	20.792154
34.653046	21.741312
35.21912	22.71874
35.733905	23.724105
36.192375	24.756348
36.589559	25.813667
36.920601	26.893503
37.180832	27.992539
37.365853	29.106689
37.471667	30.231112
37.494563	31.360252
37.431504	32.487848
37.280033	33.606986
37.038409	34.710164
36.705699	35.789357
36.281861	36.836107
35.767823	37.841621
35.165548	38.796885
34.478209	39.692694
33.709772	40.520152
32.865707	41.270288
31.952546	41.934559
30.977978	42.504914
29.950827	42.973965
28.880986	43.33515
27.779351	43.582887
26.657712	43.712734
25.528712	43.721353
24.405383	43.607346
23.301458	43.370323
22.230865	43.011687
21.207597	42.534539
20.245496	41.943718
19.358024	41.24582
18.558023	40.449182
17.857479	39.563837
17.267277	38.601233
16.796966	37.574906
16.45456	36.499142
16.246311	35.389586
16.176537	34.262826
16.247459	33.136148
16.459092	32.027264
16.809145	30.954017
17.292982	29.934077
17.903555	28.984447
18.631685	28.121802
19.465799	27.361165
20.392294	26.716256
21.39567	26.199026
22.45875	25.819377
23.562961	25.584908
24.68864	25.500706
25.815378	25.569169
26.922309	25.789789
27.988851	26.159487
28.994598	26.671975
29.920074	27.318229
30.747066	28.086483
31.459014	28.962402
32.041395	29.929312
32.482066	30.968479
32.77157	32.059451
32.903326	33.180405
32.874107	34.308743
32.68376	35.421283
32.33573	36.495016
31.836132	37.507107
31.195249	38.436221
30.426554	39.2625
29.545085	39.967519
28.569885	40.535859
27.521762	40.954695
26.423575	41.214404
25.298811	41.308583
24.172574	41.234663
23.070024	40.993743
22.015822	40.590651




==> figures_tex/parabolicArch1.txt <==
x	z
0	0
0.1	-0.0002
0.2	-0.0008
0.3	-0.0018
0.4	-0.0032
0.5	-0.005
0.6	-0.0072
0.7	-0.0098
0.8	-0.0128
0.9	-0.0162
1	-0.02
1.1	-0.0242
1.2	-0.0288
1.3	-0.0338
1.4	-0.0392
1.5	-0.045
1.6	-0.0512
1.7	-0.0578
1.8	-0.0648
1.9	-0.0722
2	-0.08
2.1	-0.0882
2.2	-0.0968
2.3	-0.1058
2.4	-0.1152
2.5	-0.125
2.6	-0.1352
2.7	-0.1458
2.8	-0.1568
2.9	-0.1682
3	-0.18
3.1	-0.1922
3.2	-0.2048
3.3	-0.2178
3.4	-0.2312
3.5	-0.245
3.6	-0.2592
3.7	-0.2738
3.8	-0.2888
3.9	-0.3042
4	-0.32
4.1	-0.3362
4.2	-0.3528
4.3	-0.3698
4.4	-0.3872
4.5	-0.405
4.6	-0.4232
4.7	-0.4418
4.8	-0.4608
4.9	-0.4802
5	-0.5


==> figures_tex/parabolicArch2.txt <==
x		z
0	-0.198161
0.099854	-0.197912
0.199706	-0.197194
0.299558	-0.196055
0.39941	-0.194545
0.499263	-0.192714
0.599119	-0.190614
0.698979	-0.188299
0.798847	-0.185823
0.898725	-0.183242
0.998616	-0.180609
1.098523	-0.177983
1.198449	-0.175417
1.298398	-0.172967
1.398371	-0.170689
1.498371	-0.168637
1.5984	-0.166865
1.698461	-0.165423
1.798553	-0.164365
1.898678	-0.163738
1.998834	-0.163591
2.099022	-0.163969
2.19924	-0.164916
2.299484	-0.166471
2.399754	-0.168675
2.500044	-0.171562
2.600351	-0.175165
2.70067	-0.179513
2.800995	-0.184632
2.901321	-0.190547
3.001642	-0.197275
3.101952	-0.204833
3.202244	-0.213233
3.302512	-0.222484
3.40275	-0.232589
3.502953	-0.24355
3.603114	-0.255364
3.703229	-0.268025
3.803295	-0.28152
3.903307	-0.295837
4.003263	-0.310958
4.103161	-0.32686
4.203002	-0.343519
4.302786	-0.360907
4.402515	-0.378992
4.502192	-0.397739
4.601822	-0.417111
4.70141	-0.437067
4.800963	-0.457565
4.90049	-0.478558
5	-0.5


==> figures_tex/parabolicArch3.txt <==
x		z
0	-0.82133
0.099615	-0.821255
0.199232	-0.820989
0.29885	-0.820471
0.398471	-0.819646
0.498094	-0.818458
0.597719	-0.816859
0.697345	-0.814804
0.79697	-0.812253
0.896593	-0.809171
0.996211	-0.805532
1.095821	-0.801314
1.195423	-0.796501
1.295012	-0.791085
1.394587	-0.785066
1.494146	-0.778448
1.593688	-0.771244
1.693213	-0.763473
1.792722	-0.755161
1.892215	-0.74634
1.991695	-0.737047
2.091167	-0.727325
2.190634	-0.717223
2.290102	-0.706792
2.389578	-0.696089
2.489069	-0.685173
2.588584	-0.674106
2.68813	-0.662951
2.787717	-0.651773
2.887353	-0.640637
2.987047	-0.629607
3.086807	-0.618747
3.186642	-0.608119
3.286558	-0.597782
3.386561	-0.587791
3.486658	-0.578199
3.586852	-0.569053
3.687146	-0.560396
3.787543	-0.552264
3.888043	-0.544689
3.988647	-0.537694
4.089354	-0.531297
4.190162	-0.525509
4.29107	-0.520332
4.392075	-0.515764
4.493174	-0.511792
4.594365	-0.508398
4.695645	-0.505557
4.797012	-0.503238
4.898464	-0.5014
5	-0.5


==> figures_tex/parabolicArch4.txt <==
x		z
0	-0.296121
0.099498	-0.296349
0.198995	-0.297067
0.29849	-0.298326
0.397981	-0.300166
0.497465	-0.30262
0.596939	-0.30571
0.6964	-0.309452
0.795846	-0.313848
0.895274	-0.318892
0.994682	-0.32457
1.094069	-0.330855
1.193436	-0.337715
1.292785	-0.345105
1.392117	-0.352975
1.491437	-0.361268
1.590751	-0.369918
1.690064	-0.378857
1.789385	-0.38801
1.888722	-0.3973
1.988084	-0.406648
2.087479	-0.415973
2.186918	-0.425195
2.286407	-0.434235
2.385956	-0.443018
2.485572	-0.451469
2.58526	-0.459523
2.685025	-0.467117
2.78487	-0.474195
2.884798	-0.48071
2.984809	-0.486624
3.084902	-0.491905
3.185076	-0.496533
3.28533	-0.500499
3.385659	-0.503799
3.486061	-0.506446
3.586533	-0.508457
3.687072	-0.509862
3.787675	-0.5107
3.888341	-0.511019
3.989069	-0.510873
4.089859	-0.510326
4.190711	-0.509447
4.291626	-0.508311
4.392606	-0.506997
4.493654	-0.505586
4.594773	-0.504162
4.695965	-0.502809
4.797232	-0.501611
4.898576	-0.500648
5	-0.5


==> figures_tex/parabolicArch5.txt <==
x		z
0	-0.848931
0.099761	-0.84907
0.199523	-0.849455
0.299287	-0.850034
0.399055	-0.850757
0.498828	-0.851569
0.598609	-0.852418
0.6984	-0.85325
0.798202	-0.854011
0.898017	-0.854647
0.997848	-0.855106
1.097695	-0.855337
1.19756	-0.855289
1.297443	-0.854915
1.397344	-0.85417
1.497263	-0.85301
1.5972	-0.851395
1.697152	-0.849287
1.797119	-0.846655
1.897098	-0.843467
1.997087	-0.839697
2.097083	-0.835325
2.197083	-0.830332
2.297084	-0.824705
2.397084	-0.818435
2.497078	-0.81152
2.597066	-0.803958
2.697044	-0.795756
2.797012	-0.786924
2.896967	-0.777474
2.996911	-0.767428
3.096843	-0.756806
3.196764	-0.745638
3.296677	-0.733953
3.396586	-0.721787
3.496493	-0.709178
3.596405	-0.696167
3.696327	-0.6828
3.796266	-0.669123
3.89623	-0.655185
3.996227	-0.641037
4.096264	-0.626734
4.196353	-0.612328
4.296501	-0.597875
4.396719	-0.58343
4.497016	-0.569049
4.597402	-0.554787
4.697885	-0.540699
4.798473	-0.526837
4.899176	-0.513254
5	-0.5


==> figures_tex/parabolicArch6.txt <==
x	z
0	-1.090129
0.100107	-1.089557
0.200203	-1.087887
0.30028	-1.085183
0.400331	-1.081508
0.50035	-1.076919
0.600335	-1.071473
0.700282	-1.065222
0.80019	-1.058215
0.900058	-1.050499
0.999888	-1.04212
1.09968	-1.033118
1.199434	-1.023535
1.299155	-1.013409
1.398844	-1.002775
1.498503	-0.991668
1.598136	-0.980121
1.697747	-0.968166
1.797339	-0.955831
1.896916	-0.943147
1.996482	-0.930139
2.096041	-0.916834
2.195597	-0.903258
2.295154	-0.889435
2.394717	-0.875388
2.49429	-0.861141
2.593877	-0.846714
2.693484	-0.83213
2.793113	-0.817409
2.892771	-0.802573
2.99246	-0.787641
3.092187	-0.772633
3.191955	-0.757568
3.291768	-0.742468
3.391632	-0.72735
3.491551	-0.712235
3.59153	-0.697142
3.691572	-0.682091
3.791683	-0.667101
3.891867	-0.652194
3.992129	-0.63739
4.092472	-0.622709
4.192903	-0.608174
4.293425	-0.593808
4.394042	-0.579632
4.494759	-0.565672
4.595581	-0.551951
4.696512	-0.538496
4.797556	-0.525334
4.898717	-0.512492
5	-0.5


==> ls.txt <==
x		z
                 1                         0
          1.01099298755323         0.127718115730973
          1.00579490379593          0.25824423877505
         0.983869127079722         0.389541344402227
          0.94493330164135         0.519481478589206
         0.888973746062368         0.645877232794548
         0.816256000221921          0.76651540495696
         0.727331189072739         0.879192377565452
         0.623037937953594         0.981750697409657
         0.504499637059975            1.072116302071
         0.373116921345816          1.14833580626753
         0.230555305615171          1.20861323763438
         0.078727991861955          1.25134559711731
       -0.0802260540954878          1.27515661446709
        -0.243968578171228          1.27892807479674
        -0.409992805582922          1.26182810810285
        -0.575658159734882          1.22333586019723
        -0.738228513690279          1.16326200061529
        -0.894913481372739           1.0817645705618
         -1.04291218675136         0.979359731438333
         -1.17945888696152         0.856927041411413
         -1.30186977087341         0.715708963086794
         -1.40759020923776         0.557304388746673
         -1.49424169730728         0.383656059710311
         -1.55966770672226         0.197031851972689
         -1.60197765128236     -5.15235309060588e-16
         -1.61958817166345        -0.204601567064912
         -1.61126095765476        -0.413701499090054
          -1.5761363533684        -0.624036527982851
         -1.51376203118189        -0.832197718955022
         -1.42411607376867         -1.03468089240896
         -1.30762387008064          -1.2279405481047
         -1.16516830997515         -1.40844654003765
        -0.998092852502701         -1.57274267638114
        -0.808197143650139         -1.71750635549322
        -0.597724969311274         -1.83960829780789
        -0.369344446980078         -1.93617139573429
        -0.126120483493191          -2.0046276806125
         0.128520345711541         -2.04277239826116
          0.39083220984544         -2.04881419342194
         0.656799311730393         -2.02142042894067
         0.922191506673609         -1.95975670804824
          1.18262558047122          -1.8635197275717
          1.43363139699042         -1.73296266598906
          1.67072201542569          -1.5689124023301
          1.88946677751872         -1.37277796912059
          2.08556627781929         -1.14654976368751
          2.25492805736274        -0.892789175733745
          2.39374180470047        -0.614608433434967
          2.49855280959586        -0.315640623451021
          2.56633239520814      1.65079090053324e-15
           2.5945440552861         0.327767137855337
          2.58120404454673         0.662740555844275
          2.52493521346984         0.999692571412364
          2.42501294331318           1.3331621472141
          2.28140212300938          1.65753566584804
          2.09478421615253          1.96713331516713
          1.86657359256262          2.25629988016628
          1.59892244361398          2.51949861878058
          1.29471376195776          2.75140679743555
         0.957542042450091          2.94701138020182
         0.591681549687324           3.1017033050185
         0.202042195925018          3.21136874348321
        -0.205886721564971          3.27247572867083
        -0.626104465573691          3.28215454949204
         -1.05217781876972          3.23827035100854
         -1.47733018389353          3.13948644824396
         -1.89453974974971          2.98531695629366
         -2.29664545815536          2.77616746142116
         -2.67645933021738          2.51336260535253
         -3.02688355042548          2.19915962670397
         -3.34103056733463          1.83674709751046
         -3.61234435314466          1.43022830683226
         -3.83472087407045         0.984588974652473
         -4.00262576152131         0.505649224605366
         -4.11120714288535      1.51043300044988e-15
         -4.15640159183582        -0.525075629669037
         -4.13503119276349         -1.06169555906097
         -4.04488978291453          -1.6014851575556
         -3.88481653925816         -2.13569596537259
         -3.65475521464916         -2.65533509289197
         -3.35579749853538         -3.15130360799072
         -2.99020917975914         -3.61454198261744
         -2.56143802080337         -4.03618047972326
         -2.07410251146404         -4.40769219907811
          -1.5339609521683         -4.72104636915809
        -0.947860619275205         -4.96885937554826
         -0.32366708248789         -5.14454095708681
         0.329825926642881         -5.24243298169462
          1.00300536121714         -5.25793823634095
          1.68556535084412         -5.18763673112596
          2.36664993816229         -5.02938712659065
          3.03501033856511         -4.78241104597671
          3.67917469688401         -4.44735822941397
          4.28762803157438         -4.02635072334356
          4.84899980081582         -3.52300457358221
          5.35225630112129         -2.94242780126949
          5.78689492247376         -2.29119378377668
          6.14313713916681         -1.57728953309227
          6.41211701640416        -0.810038757206049
          6.58606196269473      8.47295633150652e-15


==> ls2.txt <==
x		z
27.737965	-27.19644


==> ls3.txt <==
x		z
61.68401	9.074048


==> ls4.txt <==
x		z
15.022564	54.993154


==> ls5.txt <==
x		z
-48.8211	5.183064


==> ls6.txt <==
x		z
-10.53612	-76.531687


==> ls7.txt <==
x		z
75.715133	-64.386736


==> ls8.txt <==
x		z
57.699444	26.595468


==> ls9.txt <==
x		z
22.015822	40.590651


==> ls_old.txt <==
x		z
6.58606	0
6.595621	-0.374416
6.728183	-0.724928
6.963883	-1.016491
7.275808	-1.224769
7.634129	-1.33604
8.00931	-1.346086
8.374377	-1.258542
8.706356	-1.083055
8.987023	-0.833475
9.20314	-0.526211
9.346291	-0.17883
9.41248	0.191071
9.401571	0.566742
9.316642	0.932916
9.163353	1.27616
8.949288	1.585221
8.683387	1.851053
8.375425	2.066816
8.035566	2.227786
7.673983	2.331202
7.300561	2.376067
6.924661	2.362942
6.554933	2.293722
6.199201	2.171412
5.864376	1.999915
5.556416	1.783829
5.280315	1.528266
5.04011	1.23868
4.838941	0.920723
4.679048	0.580119
4.561889	0.222547
4.488167	-0.146445
4.457856	-0.521534
4.470473	-0.897631
4.524878	-1.269993
4.619431	-1.634262
4.752338	-1.986351
4.921256	-2.322658
5.123557	-2.640023
5.356694	-2.935486
5.617687	-3.206666
5.903543	-3.451508
6.211105	-3.66844
6.537494	-3.855911
6.87954	-4.013024
7.23412	-4.139238
7.59845	-4.233875
7.969556	-4.296945
8.344585	-4.328739
8.721027	-4.329267
9.096274	-4.299238
9.467935	-4.239382
9.833729	-4.150776
10.191646	-4.034069
10.539704	-3.890595
10.876104	-3.721806
11.199253	-3.528641
11.507656	-3.312707
11.799989	-3.075466
12.0751	-2.818624
12.331919	-2.543318
12.56957	-2.251302
12.787337	-1.944328
12.984506	-1.623573
13.160604	-1.290785
13.315302	-0.94767
13.448191	-0.595384
13.559145	-0.235586
13.648082	0.130275999999999
13.715089	0.500648
13.760086	0.874473
13.78332	1.250278
13.78512	1.626666
13.765601	2.002689
13.725216	2.377045
13.664481	2.748515
13.58366	3.116271
13.483359	3.479197
13.364126	3.83635
13.226639	4.18676
13.071313	4.529763
12.898883	4.864492
12.710102	5.190161
12.505458	5.50623
12.285738	5.812007
12.051647	6.106925
11.803977	6.390423
11.543284	6.662113
11.270372	6.921525
10.986033	7.16825
10.690848	7.402006
10.385609	7.622468
10.07108	7.829363
9.74786	8.022506
9.416703	8.201696
9.0783	8.366787
8.733359	8.517661
8.382479	8.654247
8.026349	8.776485
7.665624	8.884353


==> ring10.txt <==
   xx	     yy 
   0 0
0.01 8.7121
0.02 17.36
0.03 25.945
0.04 34.467
0.05 42.927
0.06 51.327
0.07 59.667
0.08 67.947
0.09 76.17
0.1 84.335
0.11 92.443
0.12 100.5
0.13 108.49
0.14 116.43
0.15 124.32
0.16 132.16
0.17 139.94
0.18 147.67
0.19 155.35
0.2 162.98
0.21 170.56
0.22 178.1
0.23 185.58
0.24 193.01
0.25 200.4
0.26 207.74
0.27 215.04
0.28 222.29
0.29 229.49
0.3 236.65
0.31 243.77
0.32 250.84
0.33 257.87
0.34 264.86
0.35 271.81
0.36 278.71
0.37 285.58
0.38 292.4
0.39 299.19
0.4 305.94
0.41 312.64
0.42 319.31
0.43 325.94
0.44 332.54
0.45 339.1
0.46 345.62
0.47 352.1
0.48 358.55
0.49 364.96
0.5 371.34
0.51 377.69
0.52 384
0.53 390.28
0.54 396.52
0.55 402.73
0.56 408.91
0.57 415.06
0.58 421.17
0.59 427.26
0.6 433.31
0.61 439.33
0.62 445.32
0.63 451.29
0.64 457.22
0.65 463.12
0.66 469
0.67 474.84
0.68 480.66
0.69 486.45
0.7 492.21
0.71 497.95
0.72 503.65
0.73 509.33
0.74 514.99
0.75 520.61
0.76 526.22
0.77 531.79
0.78 537.34
0.79 542.87
0.8 548.37
0.81 553.85
0.82 559.3
0.83 564.72
0.84 570.13
0.85 575.51
0.86 580.87
0.87 586.2
0.88 591.51
0.89 596.8
0.9 602.07
0.91 607.31
0.92 612.53
0.93 617.74
0.94 622.91
0.95 628.07
0.96 633.21
0.97 638.33
0.98 643.42
0.99 648.5
1 653.55
1.01 658.59
1.02 663.6
1.03 668.6
1.04 673.58
1.05 678.54
1.06 683.47
1.07 688.39
1.08 693.3
1.09 698.18
1.1 703.04
1.11 707.89
1.12 712.72
1.13 717.53
1.14 722.32
1.15 727.1
1.16 731.86
1.17 736.6
1.18 741.33
1.19 746.04
1.2 750.73
1.21 755.4
1.22 760.06
1.23 764.71
1.24 769.33
1.25 773.95
1.26 778.54
1.27 783.12
1.28 787.69
1.29 792.24
1.3 796.78
1.31 801.3
1.32 805.8
1.33 810.29
1.34 814.77
1.35 819.23
1.36 823.68
1.37 828.12
1.38 832.54
1.39 836.94
1.4 841.34
1.41 845.72
1.42 850.08
1.43 854.44
1.44 858.78
1.45 863.1
1.46 867.42
1.47 871.72
1.48 876.01
1.49 880.28
1.5 884.55
1.51 888.8
1.52 893.04
1.53 897.26
1.54 901.48
1.55 905.68
1.56 909.87
1.57 914.05
1.58 918.22
1.59 922.37
1.6 926.52
1.61 930.65
1.62 934.78
1.63 938.89
1.64 942.99
1.65 947.08
1.66 951.16
1.67 955.22
1.68 959.28
1.69 963.33
1.7 967.36
1.71 971.39
1.72 975.41
1.73 979.41
1.74 983.41
1.75 987.39
1.76 991.37
1.77 995.34
1.78 999.29
1.79 1003.2
1.8 1007.2
1.81 1011.1
1.82 1015
1.83 1018.9
1.84 1022.8
1.85 1026.7
1.86 1030.6
1.87 1034.5
1.88 1038.3
1.89 1042.2
1.9 1046
1.91 1049.9
1.92 1053.7
1.93 1057.5
1.94 1061.3
1.95 1065.1
1.96 1068.9
1.97 1072.7
1.98 1076.5
1.99 1080.3
2 1084


==> ring2.txt <==
   xx	     yy 
0 0
0.01 3.2655
0.02 6.5073
0.03 9.7257
0.04 12.921
0.05 16.094
0.06 19.244
0.07 22.372
0.08 25.478
0.09 28.563
0.1 31.627
0.11 34.669
0.12 37.691
0.13 40.693
0.14 43.675
0.15 46.637
0.16 49.579
0.17 52.502
0.18 55.407
0.19 58.292
0.2 61.159
0.21 64.008
0.22 66.839
0.23 69.652
0.24 72.447
0.25 75.225
0.26 77.986
0.27 80.731
0.28 83.458
0.29 86.169
0.3 88.864
0.31 91.543
0.32 94.207
0.33 96.854
0.34 99.486
0.35 102.1
0.36 104.71
0.37 107.29
0.38 109.87
0.39 112.42
0.4 114.97
0.41 117.5
0.42 120.01
0.43 122.51
0.44 125
0.45 127.48
0.46 129.94
0.47 132.39
0.48 134.82
0.49 137.25
0.5 139.66
0.51 142.06
0.52 144.44
0.53 146.82
0.54 149.18
0.55 151.53
0.56 153.86
0.57 156.19
0.58 158.51
0.59 160.81
0.6 163.1
0.61 165.38
0.62 167.65
0.63 169.91
0.64 172.16
0.65 174.4
0.66 176.63
0.67 178.85
0.68 181.05
0.69 183.25
0.7 185.44
0.71 187.62
0.72 189.78
0.73 191.94
0.74 194.09
0.75 196.23
0.76 198.36
0.77 200.48
0.78 202.59
0.79 204.7
0.8 206.79
0.81 208.88
0.82 210.95
0.83 213.02
0.84 215.08
0.85 217.13
0.86 219.18
0.87 221.21
0.88 223.24
0.89 225.26
0.9 227.27
0.91 229.27
0.92 231.27
0.93 233.26
0.94 235.24
0.95 237.21
0.96 239.18
0.97 241.14
0.98 243.09
0.99 245.04
1 246.97
1.01 248.9
1.02 250.83
1.03 252.75
1.04 254.66
1.05 256.56
1.06 258.46
1.07 260.35
1.08 262.24
1.09 264.11
1.1 265.99
1.11 267.85
1.12 269.71
1.13 271.57
1.14 273.42
1.15 275.26
1.16 277.1
1.17 278.93
1.18 280.75
1.19 282.57
1.2 284.39
1.21 286.2
1.22 288
1.23 289.8
1.24 291.59
1.25 293.38
1.26 295.16
1.27 296.94
1.28 298.72
1.29 300.48
1.3 302.25
1.31 304.01
1.32 305.76
1.33 307.51
1.34 309.26
1.35 311
1.36 312.73
1.37 314.46
1.38 316.19
1.39 317.92
1.4 319.63
1.41 321.35
1.42 323.06
1.43 324.77
1.44 326.47
1.45 328.17
1.46 329.87
1.47 331.56
1.48 333.25
1.49 334.93
1.5 336.61
1.51 338.29
1.52 339.96
1.53 341.63
1.54 343.3
1.55 344.96
1.56 346.62
1.57 348.28
1.58 349.94
1.59 351.59
1.6 353.24
1.61 354.88
1.62 356.52
1.63 358.16
1.64 359.8
1.65 361.44
1.66 363.07
1.67 364.7
1.68 366.32
1.69 367.95
1.7 369.57
1.71 371.19
1.72 372.8
1.73 374.42
1.74 376.03
1.75 377.64
1.76 379.25
1.77 380.85
1.78 382.46
1.79 384.06
1.8 385.66
1.81 387.26
1.82 388.86
1.83 390.45
1.84 392.04
1.85 393.63
1.86 395.22
1.87 396.81
1.88 398.4
1.89 399.99
1.9 401.57
1.91 403.15
1.92 404.74
1.93 406.32
1.94 407.9
1.95 409.48
1.96 411.05
1.97 412.63
1.98 414.21
1.99 415.78
2 417.36


==> ring20.txt <==
   xx	     yy 
   0 0
0.01 9.2205
0.02 18.369
0.03 27.448
0.04 36.457
0.05 45.397
0.06 54.27
0.07 63.077
0.08 71.818
0.09 80.494
0.1 89.107
0.11 97.657
0.12 106.14
0.13 114.57
0.14 122.94
0.15 131.25
0.16 139.49
0.17 147.69
0.18 155.82
0.19 163.9
0.2 171.92
0.21 179.89
0.22 187.8
0.23 195.66
0.24 203.47
0.25 211.23
0.26 218.94
0.27 226.59
0.28 234.2
0.29 241.75
0.3 249.26
0.31 256.72
0.32 264.14
0.33 271.5
0.34 278.82
0.35 286.1
0.36 293.33
0.37 300.52
0.38 307.66
0.39 314.76
0.4 321.81
0.41 328.83
0.42 335.8
0.43 342.74
0.44 349.63
0.45 356.48
0.46 363.29
0.47 370.07
0.48 376.8
0.49 383.5
0.5 390.16
0.51 396.78
0.52 403.37
0.53 409.92
0.54 416.43
0.55 422.91
0.56 429.35
0.57 435.76
0.58 442.14
0.59 448.48
0.6 454.79
0.61 461.06
0.62 467.3
0.63 473.51
0.64 479.69
0.65 485.84
0.66 491.96
0.67 498.04
0.68 504.1
0.69 510.12
0.7 516.12
0.71 522.08
0.72 528.02
0.73 533.93
0.74 539.81
0.75 545.66
0.76 551.48
0.77 557.28
0.78 563.05
0.79 568.79
0.8 574.51
0.81 580.2
0.82 585.86
0.83 591.5
0.84 597.12
0.85 602.71
0.86 608.27
0.87 613.81
0.88 619.32
0.89 624.81
0.9 630.28
0.91 635.72
0.92 641.14
0.93 646.54
0.94 651.92
0.95 657.27
0.96 662.6
0.97 667.91
0.98 673.19
0.99 678.46
1 683.7
1.01 688.92
1.02 694.12
1.03 699.3
1.04 704.46
1.05 709.6
1.06 714.72
1.07 719.82
1.08 724.9
1.09 729.96
1.1 735
1.11 740.03
1.12 745.03
1.13 750.02
1.14 754.98
1.15 759.93
1.16 764.86
1.17 769.77
1.18 774.67
1.19 779.54
1.2 784.4
1.21 789.25
1.22 794.07
1.23 798.88
1.24 803.67
1.25 808.45
1.26 813.2
1.27 817.95
1.28 822.67
1.29 827.38
1.3 832.08
1.31 836.76
1.32 841.42
1.33 846.07
1.34 850.7
1.35 855.32
1.36 859.92
1.37 864.51
1.38 869.09
1.39 873.65
1.4 878.19
1.41 882.72
1.42 887.24
1.43 891.74
1.44 896.23
1.45 900.71
1.46 905.17
1.47 909.62
1.48 914.06
1.49 918.48
1.5 922.89
1.51 927.29
1.52 931.67
1.53 936.04
1.54 940.4
1.55 944.75
1.56 949.08
1.57 953.4
1.58 957.71
1.59 962.01
1.6 966.29
1.61 970.57
1.62 974.83
1.63 979.08
1.64 983.32
1.65 987.55
1.66 991.77
1.67 995.97
1.68 1000.2
1.69 1004.4
1.7 1008.5
1.71 1012.7
1.72 1016.8
1.73 1021
1.74 1025.1
1.75 1029.2
1.76 1033.3
1.77 1037.4
1.78 1041.5
1.79 1045.6
1.8 1049.7
1.81 1053.7
1.82 1057.8
1.83 1061.8
1.84 1065.9
1.85 1069.9
1.86 1073.9
1.87 1077.9
1.88 1081.9
1.89 1085.9
1.9 1089.8
1.91 1093.8
1.92 1097.8
1.93 1101.7
1.94 1105.7
1.95 1109.6
1.96 1113.5
1.97 1117.4
1.98 1121.3
1.99 1125.2
2 1129.1


==> ring3000.txt <==
   xx	     yy 
   0 0
0.01 9.4037
0.02 18.733
0.03 27.989
0.04 37.173
0.05 46.286
0.06 55.329
0.07 64.303
0.08 73.209
0.09 82.048
0.1 90.821
0.11 99.529
0.12 108.17
0.13 116.75
0.14 125.27
0.15 133.73
0.16 142.13
0.17 150.46
0.18 158.74
0.19 166.96
0.2 175.12
0.21 183.23
0.22 191.28
0.23 199.27
0.24 207.21
0.25 215.1
0.26 222.94
0.27 230.72
0.28 238.45
0.29 246.13
0.3 253.77
0.31 261.35
0.32 268.88
0.33 276.37
0.34 283.8
0.35 291.2
0.36 298.54
0.37 305.84
0.38 313.1
0.39 320.31
0.4 327.47
0.41 334.6
0.42 341.68
0.43 348.72
0.44 355.71
0.45 362.67
0.46 369.58
0.47 376.46
0.48 383.3
0.49 390.09
0.5 396.85
0.51 403.57
0.52 410.25
0.53 416.9
0.54 423.51
0.55 430.08
0.56 436.61
0.57 443.11
0.58 449.58
0.59 456.01
0.6 462.41
0.61 468.77
0.62 475.1
0.63 481.4
0.64 487.66
0.65 493.9
0.66 500.1
0.67 506.27
0.68 512.4
0.69 518.51
0.7 524.59
0.71 530.63
0.72 536.65
0.73 542.64
0.74 548.6
0.75 554.53
0.76 560.43
0.77 566.3
0.78 572.15
0.79 577.97
0.8 583.76
0.81 589.52
0.82 595.26
0.83 600.98
0.84 606.66
0.85 612.32
0.86 617.96
0.87 623.57
0.88 629.15
0.89 634.71
0.9 640.25
0.91 645.76
0.92 651.25
0.93 656.72
0.94 662.16
0.95 667.58
0.96 672.98
0.97 678.35
0.98 683.7
0.99 689.03
1 694.34
1.01 699.63
1.02 704.89
1.03 710.14
1.04 715.36
1.05 720.56
1.06 725.74
1.07 730.91
1.08 736.05
1.09 741.17
1.1 746.27
1.11 751.36
1.12 756.42
1.13 761.47
1.14 766.49
1.15 771.5
1.16 776.49
1.17 781.46
1.18 786.41
1.19 791.35
1.2 796.26
1.21 801.16
1.22 806.05
1.23 810.91
1.24 815.76
1.25 820.59
1.26 825.41
1.27 830.2
1.28 834.99
1.29 839.75
1.3 844.5
1.31 849.24
1.32 853.95
1.33 858.66
1.34 863.34
1.35 868.01
1.36 872.67
1.37 877.31
1.38 881.94
1.39 886.55
1.4 891.15
1.41 895.73
1.42 900.3
1.43 904.86
1.44 909.4
1.45 913.93
1.46 918.44
1.47 922.94
1.48 927.43
1.49 931.9
1.5 936.36
1.51 940.81
1.52 945.24
1.53 949.66
1.54 954.07
1.55 958.47
1.56 962.85
1.57 967.22
1.58 971.58
1.59 975.92
1.6 980.26
1.61 984.58
1.62 988.89
1.63 993.19
1.64 997.48
1.65 1001.8
1.66 1006
1.67 1010.3
1.68 1014.5
1.69 1018.7
1.7 1023
1.71 1027.2
1.72 1031.4
1.73 1035.6
1.74 1039.7
1.75 1043.9
1.76 1048.1
1.77 1052.2
1.78 1056.3
1.79 1060.5
1.8 1064.6
1.81 1068.7
1.82 1072.8
1.83 1076.9
1.84 1080.9
1.85 1085
1.86 1089.1
1.87 1093.1
1.88 1097.1
1.89 1101.2
1.9 1105.2
1.91 1109.2
1.92 1113.2
1.93 1117.2
1.94 1121.2
1.95 1125.2
1.96 1129.1
1.97 1133.1
1.98 1137
1.99 1141
2 1144.9


==> ring4.txt <==
   xx	     yy 
   0 0
0.01 6.3034
0.02 12.57
0.03 18.8
0.04 24.995
0.05 31.153
0.06 37.277
0.07 43.366
0.08 49.421
0.09 55.441
0.1 61.428
0.11 67.382
0.12 73.303
0.13 79.192
0.14 85.048
0.15 90.873
0.16 96.666
0.17 102.43
0.18 108.16
0.19 113.86
0.2 119.53
0.21 125.17
0.22 130.78
0.23 136.37
0.24 141.92
0.25 147.44
0.26 152.94
0.27 158.41
0.28 163.85
0.29 169.26
0.3 174.65
0.31 180.01
0.32 185.34
0.33 190.65
0.34 195.93
0.35 201.19
0.36 206.41
0.37 211.62
0.38 216.8
0.39 221.95
0.4 227.08
0.41 232.19
0.42 237.27
0.43 242.33
0.44 247.36
0.45 252.37
0.46 257.36
0.47 262.32
0.48 267.27
0.49 272.19
0.5 277.08
0.51 281.96
0.52 286.81
0.53 291.64
0.54 296.46
0.55 301.24
0.56 306.01
0.57 310.76
0.58 315.49
0.59 320.19
0.6 324.88
0.61 329.54
0.62 334.19
0.63 338.82
0.64 343.42
0.65 348.01
0.66 352.58
0.67 357.13
0.68 361.66
0.69 366.17
0.7 370.66
0.71 375.14
0.72 379.6
0.73 384.03
0.74 388.46
0.75 392.86
0.76 397.24
0.77 401.61
0.78 405.96
0.79 410.3
0.8 414.61
0.81 418.91
0.82 423.2
0.83 427.46
0.84 431.71
0.85 435.95
0.86 440.17
0.87 444.37
0.88 448.55
0.89 452.72
0.9 456.88
0.91 461.02
0.92 465.14
0.93 469.25
0.94 473.35
0.95 477.42
0.96 481.49
0.97 485.54
0.98 489.57
0.99 493.59
1 497.6
1.01 501.59
1.02 505.57
1.03 509.53
1.04 513.48
1.05 517.42
1.06 521.34
1.07 525.25
1.08 529.14
1.09 533.03
1.1 536.89
1.11 540.75
1.12 544.59
1.13 548.42
1.14 552.24
1.15 556.04
1.16 559.83
1.17 563.61
1.18 567.38
1.19 571.13
1.2 574.87
1.21 578.6
1.22 582.32
1.23 586.03
1.24 589.72
1.25 593.4
1.26 597.07
1.27 600.73
1.28 604.38
1.29 608.01
1.3 611.64
1.31 615.25
1.32 618.85
1.33 622.44
1.34 626.02
1.35 629.59
1.36 633.15
1.37 636.69
1.38 640.23
1.39 643.76
1.4 647.27
1.41 650.78
1.42 654.27
1.43 657.75
1.44 661.23
1.45 664.69
1.46 668.14
1.47 671.59
1.48 675.02
1.49 678.44
1.5 681.86
1.51 685.26
1.52 688.66
1.53 692.04
1.54 695.41
1.55 698.78
1.56 702.14
1.57 705.48
1.58 708.82
1.59 712.15
1.6 715.47
1.61 718.78
1.62 722.08
1.63 725.37
1.64 728.65
1.65 731.93
1.66 735.19
1.67 738.45
1.68 741.7
1.69 744.94
1.7 748.17
1.71 751.39
1.72 754.61
1.73 757.81
1.74 761.01
1.75 764.2
1.76 767.38
1.77 770.55
1.78 773.72
1.79 776.88
1.8 780.03
1.81 783.17
1.82 786.3
1.83 789.42
1.84 792.54
1.85 795.65
1.86 798.75
1.87 801.85
1.88 804.94
1.89 808.02
1.9 811.09
1.91 814.15
1.92 817.21
1.93 820.26
1.94 823.3
1.95 826.34
1.96 829.37
1.97 832.39
1.98 835.4
1.99 838.41
2 841.41



==> ring6.txt <==
   xx	     yy 
   0 0
0.01 7.7086
0.02 15.366
0.03 22.972
0.04 30.529
0.05 38.036
0.06 45.495
0.07 52.905
0.08 60.267
0.09 67.583
0.1 74.852
0.11 82.075
0.12 89.253
0.13 96.386
0.14 103.47
0.15 110.52
0.16 117.52
0.17 124.48
0.18 131.4
0.19 138.27
0.2 145.11
0.21 151.9
0.22 158.65
0.23 165.37
0.24 172.04
0.25 178.67
0.26 185.27
0.27 191.83
0.28 198.35
0.29 204.84
0.3 211.28
0.31 217.69
0.32 224.07
0.33 230.41
0.34 236.71
0.35 242.98
0.36 249.22
0.37 255.42
0.38 261.59
0.39 267.72
0.4 273.83
0.41 279.9
0.42 285.94
0.43 291.94
0.44 297.92
0.45 303.86
0.46 309.77
0.47 315.66
0.48 321.51
0.49 327.33
0.5 333.13
0.51 338.89
0.52 344.63
0.53 350.33
0.54 356.01
0.55 361.67
0.56 367.29
0.57 372.89
0.58 378.46
0.59 384
0.6 389.52
0.61 395.01
0.62 400.47
0.63 405.91
0.64 411.32
0.65 416.71
0.66 422.08
0.67 427.42
0.68 432.73
0.69 438.02
0.7 443.29
0.71 448.53
0.72 453.75
0.73 458.95
0.74 464.12
0.75 469.28
0.76 474.41
0.77 479.51
0.78 484.6
0.79 489.66
0.8 494.7
0.81 499.72
0.82 504.72
0.83 509.7
0.84 514.66
0.85 519.6
0.86 524.51
0.87 529.41
0.88 534.29
0.89 539.15
0.9 543.98
0.91 548.8
0.92 553.6
0.93 558.38
0.94 563.14
0.95 567.89
0.96 572.61
0.97 577.32
0.98 582.01
0.99 586.68
1 591.33
1.01 595.97
1.02 600.59
1.03 605.19
1.04 609.77
1.05 614.34
1.06 618.89
1.07 623.42
1.08 627.94
1.09 632.44
1.1 636.92
1.11 641.39
1.12 645.85
1.13 650.28
1.14 654.71
1.15 659.11
1.16 663.5
1.17 667.88
1.18 672.24
1.19 676.59
1.2 680.92
1.21 685.24
1.22 689.54
1.23 693.83
1.24 698.1
1.25 702.36
1.26 706.61
1.27 710.84
1.28 715.06
1.29 719.26
1.3 723.46
1.31 727.63
1.32 731.8
1.33 735.95
1.34 740.09
1.35 744.22
1.36 748.33
1.37 752.43
1.38 756.52
1.39 760.6
1.4 764.66
1.41 768.71
1.42 772.75
1.43 776.78
1.44 780.8
1.45 784.8
1.46 788.79
1.47 792.77
1.48 796.74
1.49 800.7
1.5 804.65
1.51 808.58
1.52 812.51
1.53 816.42
1.54 820.32
1.55 824.21
1.56 828.1
1.57 831.97
1.58 835.83
1.59 839.68
1.6 843.51
1.61 847.34
1.62 851.16
1.63 854.97
1.64 858.77
1.65 862.56
1.66 866.34
1.67 870.11
1.68 873.87
1.69 877.62
1.7 881.36
1.71 885.09
1.72 888.81
1.73 892.52
1.74 896.22
1.75 899.92
1.76 903.6
1.77 907.28
1.78 910.94
1.79 914.6
1.8 918.25
1.81 921.89
1.82 925.52
1.83 929.15
1.84 932.76
1.85 936.37
1.86 939.97
1.87 943.55
1.88 947.14
1.89 950.71
1.9 954.27
1.91 957.83
1.92 961.38
1.93 964.92
1.94 968.45
1.95 971.98
1.96 975.5
1.97 979.01
1.98 982.51
1.99 986.01
2 989.49


==> ring8.txt <==
   xx	     yy 
   0 0
0.01 8.3668
0.02 16.674
0.03 24.923
0.04 33.113
0.05 41.246
0.06 49.323
0.07 57.345
0.08 65.311
0.09 73.223
0.1 81.081
0.11 88.887
0.12 96.64
0.13 104.34
0.14 111.99
0.15 119.59
0.16 127.15
0.17 134.65
0.18 142.1
0.19 149.51
0.2 156.87
0.21 164.18
0.22 171.45
0.23 178.67
0.24 185.85
0.25 192.98
0.26 200.07
0.27 207.11
0.28 214.12
0.29 221.08
0.3 227.99
0.31 234.87
0.32 241.71
0.33 248.51
0.34 255.27
0.35 261.98
0.36 268.66
0.37 275.3
0.38 281.91
0.39 288.47
0.4 295
0.41 301.5
0.42 307.95
0.43 314.37
0.44 320.76
0.45 327.11
0.46 333.43
0.47 339.71
0.48 345.96
0.49 352.17
0.5 358.36
0.51 364.51
0.52 370.62
0.53 376.71
0.54 382.77
0.55 388.79
0.56 394.78
0.57 400.75
0.58 406.68
0.59 412.58
0.6 418.45
0.61 424.3
0.62 430.11
0.63 435.9
0.64 441.66
0.65 447.39
0.66 453.09
0.67 458.77
0.68 464.42
0.69 470.04
0.7 475.64
0.71 481.21
0.72 486.76
0.73 492.27
0.74 497.77
0.75 503.24
0.76 508.68
0.77 514.1
0.78 519.5
0.79 524.87
0.8 530.22
0.81 535.54
0.82 540.84
0.83 546.12
0.84 551.38
0.85 556.61
0.86 561.82
0.87 567.01
0.88 572.18
0.89 577.32
0.9 582.44
0.91 587.55
0.92 592.63
0.93 597.69
0.94 602.73
0.95 607.75
0.96 612.75
0.97 617.73
0.98 622.69
0.99 627.63
1 632.56
1.01 637.46
1.02 642.34
1.03 647.21
1.04 652.05
1.05 656.88
1.06 661.69
1.07 666.48
1.08 671.26
1.09 676.01
1.1 680.75
1.11 685.47
1.12 690.18
1.13 694.86
1.14 699.54
1.15 704.19
1.16 708.83
1.17 713.45
1.18 718.05
1.19 722.64
1.2 727.21
1.21 731.77
1.22 736.31
1.23 740.84
1.24 745.35
1.25 749.84
1.26 754.32
1.27 758.79
1.28 763.24
1.29 767.68
1.3 772.1
1.31 776.51
1.32 780.9
1.33 785.28
1.34 789.64
1.35 794
1.36 798.33
1.37 802.66
1.38 806.97
1.39 811.27
1.4 815.55
1.41 819.82
1.42 824.08
1.43 828.32
1.44 832.56
1.45 836.78
1.46 840.98
1.47 845.18
1.48 849.36
1.49 853.53
1.5 857.69
1.51 861.84
1.52 865.97
1.53 870.1
1.54 874.21
1.55 878.31
1.56 882.4
1.57 886.48
1.58 890.54
1.59 894.6
1.6 898.64
1.61 902.67
1.62 906.7
1.63 910.71
1.64 914.71
1.65 918.7
1.66 922.68
1.67 926.65
1.68 930.61
1.69 934.55
1.7 938.49
1.71 942.42
1.72 946.34
1.73 950.25
1.74 954.15
1.75 958.04
1.76 961.92
1.77 965.79
1.78 969.65
1.79 973.5
1.8 977.34
1.81 981.18
1.82 985
1.83 988.81
1.84 992.62
1.85 996.42
1.86 1000.2
1.87 1004
1.88 1007.8
1.89 1011.5
1.9 1015.3
1.91 1019
1.92 1022.8
1.93 1026.5
1.94 1030.2
1.95 1033.9
1.96 1037.6
1.97 1041.3
1.98 1045
1.99 1048.7
2 1052.3


==> ring_se.txt <==
   xx	     yy 
   0 0
0.01 9.3003
0.02 18.529
0.03 27.687
0.04 36.775
0.05 45.794
0.06 54.746
0.07 63.631
0.08 72.45
0.09 81.204
0.1 89.895
0.11 98.522
0.12 107.09
0.13 115.59
0.14 124.03
0.15 132.42
0.16 140.74
0.17 149.01
0.18 157.22
0.19 165.37
0.2 173.47
0.21 181.52
0.22 189.5
0.23 197.44
0.24 205.32
0.25 213.15
0.26 220.93
0.27 228.66
0.28 236.34
0.29 243.97
0.3 251.55
0.31 259.08
0.32 266.57
0.33 274.01
0.34 281.4
0.35 288.75
0.36 296.05
0.37 303.31
0.38 310.52
0.39 317.69
0.4 324.82
0.41 331.9
0.42 338.95
0.43 345.95
0.44 352.91
0.45 359.83
0.46 366.71
0.47 373.55
0.48 380.36
0.49 387.12
0.5 393.85
0.51 400.54
0.52 407.19
0.53 413.81
0.54 420.39
0.55 426.94
0.56 433.45
0.57 439.92
0.58 446.36
0.59 452.77
0.6 459.14
0.61 465.48
0.62 471.79
0.63 478.06
0.64 484.31
0.65 490.52
0.66 496.7
0.67 502.85
0.68 508.97
0.69 515.05
0.7 521.11
0.71 527.14
0.72 533.14
0.73 539.11
0.74 545.06
0.75 550.97
0.76 556.86
0.77 562.72
0.78 568.55
0.79 574.35
0.8 580.13
0.81 585.88
0.82 591.61
0.83 597.31
0.84 602.98
0.85 608.63
0.86 614.25
0.87 619.85
0.88 625.43
0.89 630.98
0.9 636.5
0.91 642
0.92 647.48
0.93 652.94
0.94 658.37
0.95 663.78
0.96 669.17
0.97 674.54
0.98 679.88
0.99 685.21
1 690.51
1.01 695.79
1.02 701.04
1.03 706.28
1.04 711.5
1.05 716.7
1.06 721.87
1.07 727.03
1.08 732.16
1.09 737.28
1.1 742.38
1.11 747.46
1.12 752.52
1.13 757.56
1.14 762.58
1.15 767.58
1.16 772.57
1.17 777.54
1.18 782.49
1.19 787.42
1.2 792.33
1.21 797.23
1.22 802.11
1.23 806.97
1.24 811.82
1.25 816.65
1.26 821.46
1.27 826.25
1.28 831.03
1.29 835.8
1.3 840.55
1.31 845.28
1.32 850
1.33 854.7
1.34 859.38
1.35 864.06
1.36 868.71
1.37 873.35
1.38 877.98
1.39 882.59
1.4 887.19
1.41 891.77
1.42 896.34
1.43 900.9
1.44 905.44
1.45 909.97
1.46 914.48
1.47 918.98
1.48 923.47
1.49 927.94
1.5 932.4
1.51 936.85
1.52 941.29
1.53 945.71
1.54 950.12
1.55 954.51
1.56 958.9
1.57 963.27
1.58 967.63
1.59 971.98
1.6 976.32
1.61 980.64
1.62 984.95
1.63 989.25
1.64 993.54
1.65 997.82
1.66 1002.1
1.67 1006.3
1.68 1010.6
1.69 1014.8
1.7 1019
1.71 1023.3
1.72 1027.5
1.73 1031.6
1.74 1035.8
1.75 1040
1.76 1044.2
1.77 1048.3
1.78 1052.4
1.79 1056.6

